Diffusion at Absolute Zero: Langevin Sampling using Successive Moreau Envelopes [journal paper]

We propose a method for sampling from Gibbs distributions of the form $\pi(x)\propto\exp(-U(x))$ by considering a family $(\pi^{t})_t$ of approximations of the target density which is such that $\pi^{t}$ exhibits favorable properties for sampling when $t$ is large, and $\pi^{t} \to \pi$ as $t \to 0$. This sequence is obtained by replacing (parts of) the potential $U$ by its Moreau envelope. Through the sequential sampling from $\pi^{t}$ for decreasing values of $t$ by a Langevin algorithm with appropriate step size, the samples are guided from a simple starting density to the more complex target quickly. We prove the ergodicity of the method as well as its convergence to the target density without assuming convexity or differentiability of the potential $U$. In addition to the theoretical analysis, we show experimental results that support the superiority of the method in terms of convergence speed and mode-coverage of multi-modal densities to current algorithms. The experiments range from one-dimensional toy-problems to high-dimensional inverse imaging problems with learned potentials.

==> images/TV_chain/TV_error_q_005_TV_chain.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock
0,2.0,2.0,2.0,2.0,2.0,2.0
1,2.0,2.0,2.0,2.0,2.0,2.0
2,2.0,2.0,2.0,2.0,2.0,2.0
3,2.0,2.0,2.0,2.0,2.0,2.0
4,2.0,2.0,2.0,2.0,2.0,2.0
5,2.0,2.0,2.0,2.0000000000000004,1.9999999999998748,2.0
6,2.0,2.0,2.0,2.0,1.9999999999998748,2.0
7,2.0,2.0,2.0,2.0,1.9999999987589554,2.0
8,2.0,2.0,2.0,2.0,1.9999955826416156,2.0
9,2.0,1.9999999999999998,2.0,2.0,1.9999955826416156,2.0
10,2.0,1.9999999999999998,2.0,2.0,1.9999955826416156,1.9999999999999982
11,2.0,1.9999999999999998,2.0,1.999999999999997,1.994806401277312,1.9999999999999982
12,2.0,2.0,2.0,1.999999999992719,1.994806401277312,1.9999999999999982
13,2.0,2.0,2.0,1.999999999992719,1.992806401277312,1.9999999999999982
14,2.0,2.0,2.0,1.9999999938306487,1.9948064012773117,1.9999999999999982
15,2.0,2.0,2.0,1.9999981131100624,1.986806401277437,1.999999999847065
16,2.0,2.0,2.0,1.9999981131100624,1.964806401277437,1.999999999847065
17,2.0,1.9999999999999998,2.0,1.999791189754189,1.954806401277437,1.999999999847065
18,2.0,1.9999999999999996,2.0,1.997791189754189,1.8668064012774372,1.999999999847065
19,2.0,1.9999999999999996,2.0,1.9977911897541891,1.7868064012774372,1.999999999847065
20,2.0,1.9999999999999998,1.999999999999989,1.9915842296611177,1.668806401277437,1.999999508338969
21,2.0,1.9999999999999996,1.999999999999989,1.9855842296611177,1.562806401277437,1.999999508338969
22,2.0,1.9999999999999998,1.999999999999989,1.9715842296611177,1.442806401277437,1.999999508338969
23,2.0,1.9999999999999998,1.999999999999989,1.9015842296683956,1.3248064025183568,1.999999508338969
24,2.0,1.9999999999999998,1.999999999999989,1.8722459322665925,1.2568064025183567,1.999999508338969
25,2.0,2.0,1.9989742559145998,1.8542459322665925,1.068806402518357,1.9967581204838385
26,1.9999999999999998,2.0,1.9989742559145998,1.8322459322665925,0.9148064025183568,1.9967581204838385
27,2.0,2.0,1.9989742559145998,1.8022459322665927,0.8628064025183567,1.9967581204838385
28,2.0,2.0,1.9989742559145998,1.7142459322665926,0.8024217743770382,1.9967581204838385
29,2.0,1.999999999988221,1.9989742559145998,1.6202459384286625,0.7751851033972967,1.9967581204838385
30,2.0,1.999999999988221,1.9889742559145998,1.5302459384286626,0.7764217731361186,1.9463700323775972
31,2.0,1.999999999988221,1.9889742559145998,1.4242459322665926,0.7264217743770383,1.9463700323775972
32,2.0,1.999999999988221,1.9889742559145998,1.304247819149249,0.6964217743770383,1.9463700323775972
33,2.0,1.999999999988221,1.9889742559145998,1.190247819149249,0.6751851033972968,1.9463700323775972
34,2.0,1.999999999988221,1.9889742559145998,1.1600755625647017,0.6124217743770384,1.9463700323775972
35,2.0,1.9999999999882208,1.8814833879569257,1.1140755625647016,0.5824217743770383,1.8467581204838455
36,2.0,1.999999999988221,1.8814833879569257,1.0860755625647016,0.5624217743770383,1.8467581204838455
37,2.0,1.9999999999882208,1.8814833879569257,1.0520755625647016,0.5484217743770383,1.8467581204838455
38,1.9999999999999998,1.9999999999882205,1.8814833879569257,1.0120755625647018,0.5104261904943778,1.8467581204838455
39,2.0,1.999999999988221,1.8814833879569257,0.9600755625647017,0.4484217743770384,1.8467581204838455
40,2.0,1.9999999999882208,1.713483388233694,0.9440755625647016,0.4524261904943779,1.1728114452613754
41,2.0,1.9999999999882205,1.713483388233694,0.8780755625647017,0.4444217743770384,1.1728114452613754
42,1.9999999999999998,1.999999999988221,1.713483388233694,0.8580755625647016,0.40242177437703835,1.1728114452613754
43,2.0,1.9999999999882208,1.713483388233694,0.7900755625647017,0.3844261904943778,1.1728114452613754
44,2.0,1.9999999094601386,1.713483388233694,0.7380755625647016,0.32442177437703834,1.1728114452613754
45,2.0,1.9999999094601386,1.261483388233694,0.7420755625647018,0.3164217743770383,0.7931286446753997
46,1.9999999999998748,1.9999999094601386,1.261483388233694,0.6960755625647016,0.31842177437703834,0.7931286446753997
47,1.9999999999998748,1.9999999094601382,1.261483388233694,0.7360755625647016,0.33842177437703835,0.7931286446753997
48,1.9999999999998748,1.9999999094601382,1.261483388233694,0.7060755625647016,0.30642177437703827,0.7931286446753997
49,1.9999999999998748,1.9999999094601386,1.261483388233694,0.6694781261722524,0.33042177437703835,0.7931286446753997
50,1.9999999999998748,1.9999999094601382,0.8074833882336939,0.6234781261722525,0.2784261904943778,0.8915712928908522
51,1.9999999999998748,1.9999999094601382,0.8074833882336939,0.5802824859205753,0.24842619049437775,0.8915712928908522
52,1.999999999999875,1.9999999094601382,0.8074833882336939,0.5796850495281263,0.2264261904943779,0.8915712928908522
53,1.9999999999998748,1.9999999094601386,0.8074833882336939,0.5394781261722525,0.24042619049437775,0.8915712928908522
54,1.9999999999998748,1.9999999094601382,0.8074833882336939,0.5134781261722525,0.2564217743770383,0.8915712928908522
55,1.999999999999875,1.9999999094601386,0.5374847357348572,0.5236850495281262,0.21442177437703838,0.5555590789781325
56,1.999999999999875,1.9999999094601386,0.5374847357348572,0.4974781261722525,0.2184261904943778,0.5555590789781325
57,1.9999999999998748,1.9999999094601386,0.5374847357348572,0.5420755625647016,0.23242619049437782,0.5555590789781325
58,1.9999999999998748,1.9999999094601386,0.5374847357348572,0.4714781261722525,0.2124261904943778,0.5555590789781325
59,1.9999999999998748,1.9999999094601386,0.5374847357348572,0.4614781261722525,0.18442177437703838,0.5555590789781325
60,1.9999999999998748,1.9999999094601382,0.39635091599604133,0.4754781261722525,0.2084261904943778,0.5395708012777681
61,1.9999999999998748,1.9999999094601382,0.39635091599604133,0.46947812617225254,0.17042619049437788,0.5395708012777681
62,1.9999999987589552,1.9998969504446835,0.39635091599604133,0.4554781261722526,0.21442177437703833,0.5395708012777681
63,1.9999999987589554,1.9998969504446835,0.39635091599604133,0.4356850495281262,0.18042619049437789,0.5395708012777681
64,1.999999998758955,1.9998969504446835,0.39635091599604133,0.4034781261722526,0.18442619049437778,0.5395708012777681
65,1.999999998758955,1.9998969504446835,0.2683509159960414,0.43547812617225257,0.2004261904943779,0.317560314357752
66,1.9999999987589554,1.9998969504446835,0.2683509159960414,0.39607556256470167,0.1984261904943778,0.317560314357752
67,1.999999998758955,1.9998969504446837,0.2683509159960414,0.42947812617225256,0.2024261904943778,0.317560314357752
68,1.999999998758955,1.9998969504446835,0.2683509159960414,0.3676850495281262,0.18042619049437778,0.317560314357752
69,1.999999998758955,1.9998969504446837,0.2683509159960414,0.3594781261722525,0.15442619049437786,0.317560314357752
70,1.999999998758955,1.999896950444684,0.2283506376109939,0.3634781261722525,0.13242619049437784,0.3135712928908523
71,1.999999998758955,1.9998969504446835,0.2283506376109939,0.37968504952812615,0.12242619049437783,0.3135712928908523
72,1.999999998758955,1.9998969504446837,0.2283506376109939,0.36607556256470164,0.16842619049437788,0.3135712928908523
73,1.999999998758955,1.9998969504446835,0.2283506376109939,0.37568504952812615,0.1924217743770383,0.3135712928908523
74,1.999999998758955,1.9998969504446837,0.2283506376109939,0.36768504952812614,0.2084261904943779,0.3135712928908523
75,1.999999998758955,1.9998969504446837,0.19035091599604137,0.36428248592057527,0.1884217743770383,0.17555982274466791
76,1.999999998758955,1.9998969504446835,0.19035091599604137,0.38968504952812616,0.2164217743770383,0.17555982274466791
77,1.999999998758955,1.9998969504446835,0.19035091599604137,0.3434781261722525,0.1884217743770384,0.17555982274466791
78,1.9999955826416156,1.9978969504446833,0.19035091599604137,0.3476850495281261,0.1844217743770383,0.17555982274466791
79,1.999999998758955,1.9978969504446835,0.19035091599604137,0.3556850495281262,0.15442619049437786,0.17555982274466791
80,1.9999955826416156,1.9998969504446835,0.1603509159960414,0.32768504952812616,0.23442619049437782,0.10957080127776815
81,1.9999955826416156,1.9978969504446837,0.1603509159960414,0.2756850495281262,0.1944261904943779,0.10957080127776815
82,1.9999955826416156,1.9958969504446835,0.1603509159960414,0.30568504952812614,0.2104261904943779,0.10957080127776815
83,1.9999955826416156,1.9958969504446835,0.1603509159960414,0.2714781261722526,0.16842619049437788,0.10957080127776815
84,1.9999955826416156,1.9958969504446835,0.1603509159960414,0.3014781261722525,0.19042619049437778,0.10957080127776815
85,1.9999955826416156,1.9918969504446835,0.15137884521404782,0.2974781261722525,0.16442177437703837,0.1115585873650485
86,1.9999955826416156,1.9898969504446835,0.15137884521404782,0.3176850862653269,0.1944261904943778,0.1115585873650485
87,1.9999955826416156,1.9858969504446837,0.15137884521404782,0.31747603095215066,0.15642619049437786,0.1115585873650485
88,1.9999955826416156,1.987896950444684,0.15137884521404782,0.2974781261722525,0.18242619049437778,0.1115585873650485
89,1.9999955826416156,1.9815988984875066,0.15137884521404782,0.3014781261722525,0.1140474896154379,0.1115585873650485
90,1.9999955826416156,1.9815988984875066,0.15840324152150553,0.29968504952812614,0.16442619049437787,0.12957080127776818
91,1.9999955826416156,1.9835988984875068,0.15840324152150553,0.2916850495281262,0.13404748961543791,0.12957080127776818
92,1.9999955826416156,1.9815988984875066,0.15840324152150553,0.26968504952812616,0.1824217743770384,0.12957080127776818
93,1.9999955826416156,1.9815988984875068,0.15840324152150553,0.32368504952812616,0.15842619049437787,0.12957080127776818
94,1.9999955826416156,1.9835988984875068,0.15840324152150553,0.28147812617225254,0.1844217743770384,0.12957080127776818
95,1.9999955826416156,1.9835988984875068,0.16937884521404786,0.3014781261722525,0.14842619049437786,0.10956956589814879
96,1.9999955826416156,1.9815988984875066,0.16937884521404786,0.2854781261722525,0.12404307349809834,0.10956956589814879
97,1.9999955826416156,1.9835988984875068,0.16937884521404786,0.30768316880753976,0.15442619049437784,0.10956956589814879
98,1.9999955826416156,1.9835988984875068,0.16937884521404786,0.2694781261722525,0.15442619049437786,0.10956956589814879
99,1.9999955826416156,1.9815988984875066,0.16937884521404786,0.27833096090718223,0.14242619049437785,0.10956956589814879
100,1.9999955826416156,1.9815988984875066,0.18440324152150556,0.2694781261722525,0.16242177437703836,0.12957080127776818
101,1.9979955826416156,1.9795988984875066,0.18440324152150556,0.2834781261722525,0.14642619049437786,0.12957080127776818
102,1.9959955826416156,1.9815988984875068,0.18440324152150556,0.25768504952812615,0.16442177437703837,0.12957080127776818
103,1.9959955826416156,1.9835988984875066,0.18440324152150556,0.2974781261722525,0.1584217743770384,0.12957080127776818
104,1.9959955826416156,1.981598898487507,0.18440324152150556,0.2834781261722525,0.13442619049437785,0.12957080127776818
105,1.9979955826416156,1.9815988984875066,0.15337884521404782,0.2716850495281262,0.15642619049437786,0.09912938844193497
106,1.9979955826416154,1.981598898487507,0.15337884521404782,0.2776850495281262,0.12404307349809834,0.09912938844193497
107,1.9979955826416154,1.9815988984875068,0.15337884521404782,0.3145378842630559,0.15242619049437786,0.09912938844193497
108,1.9979955826416156,1.9815988984875068,0.15337884521404782,0.30568504952812614,0.15242619049437786,0.09912938844193497
109,1.9979955826416154,1.981598898487507,0.15337884521404782,0.32968504952812616,0.14842177437703838,0.09912938844193497
110,1.9999955826416156,1.9815988984875066,0.15337884521404782,0.2994781261722525,0.1160474896154379,0.10112988005501915
111,1.9979955826416156,1.9795988984875068,0.15337884521404782,0.29968504952812614,0.15642619049437786,0.10112988005501915
112,1.9959955826416156,1.9795988984875066,0.15337884521404782,0.2796850495281262,0.14442177437703838,0.10112988005501915
113,1.994806401277312,1.9795988984875068,0.15337884521404782,0.30568504952812614,0.13604748961543792,0.10112988005501915
114,1.9959955826416156,1.9795988984875068,0.15337884521404782,0.3085378842630559,0.13404748961543786,0.10112988005501915
115,1.994806401277312,1.9795988984875068,0.16137884521404783,0.26947812617225253,0.12642619049437784,0.11357005751123281
116,1.9948064012773117,1.9735988984875068,0.16137884521404783,0.29147791167273707,0.11642619049437783,0.11357005751123281
117,1.994806401277312,1.9755988984875068,0.16137884521404783,0.23568504952812613,0.13842619049437785,0.11357005751123281
118,1.994806401277312,1.9715988984875068,0.16137884521404783,0.26607556256470166,0.06842619049437786,0.11357005751123281
119,1.994806401277312,1.9755988984875068,0.16137884521404783,0.2614781261722525,0.10804748961543789,0.11357005751123281
120,1.994806401277312,1.9735988984875068,0.17440324152150555,0.2576850495281262,0.13204748961543786,0.121129388441935
121,1.994806401277312,1.9735988984875066,0.17440324152150555,0.3383307464076668,0.16842609101684258,0.121129388441935
122,1.994806401277312,1.9515988984875068,0.17440324152150555,0.2831351061559895,0.15842619049437787,0.121129388441935
123,1.994806401277312,1.9615988984875066,0.17440324152150555,0.2856850495281261,0.1240474896154379,0.121129388441935
124,1.994806401277312,1.9535988984875066,0.17440324152150555,0.31168504952812615,0.13804739013790263,0.121129388441935
125,1.9948064012773117,1.9535988984992858,0.12337884521404781,0.31568504952812615,0.16242609101684258,0.07912988005501914
126,1.994806401277312,1.9555988984992858,0.12337884521404781,0.30368504952812614,0.1784217743770384,0.07912988005501914
127,1.9948064012773117,1.9555988984875068,0.12337884521404781,0.30768504952812614,0.14642619049437786,0.07912988005501914
128,1.994806401277312,1.941598898499286,0.12337884521404781,0.2956850495281262,0.1944261904943779,0.07912988005501914
129,1.9948064012773117,1.9475988984992858,0.12337884521404781,0.3356850495281261,0.13004748961543786,0.07912988005501914
130,1.994806401277312,1.9495988984875068,0.18240324152150555,0.31368504952812615,0.14604748961543793,0.09712988005501916
131,1.9948064012773117,1.9235988984992858,0.18240324152150555,0.3016850495281262,0.15442619049437786,0.09712988005501916
132,1.9948064012773117,1.9175988984992856,0.18240324152150555,0.3034781261722525,0.13042619049437784,0.09712988005501916
133,1.994806401277312,1.9155988984875068,0.18240324152150555,0.3242824859205753,0.12804748961543785,0.09712988005501916
134,1.992806401277312,1.9155988984992858,0.18240324152150555,0.3016850495281262,0.17042619049437788,0.09712988005501916
135,1.9948064012773117,1.9075988984992858,0.13235091599604135,0.3134781261722525,0.14042619049437785,0.15157005751123284
136,1.994806401277312,1.9235988984992858,0.13235091599604135,0.33347812617225253,0.1140474896154379,0.15157005751123284
137,1.994806401277437,1.9035988984992858,0.13235091599604135,0.35747791167273707,0.13642177437703837,0.15157005751123284
138,1.9948064012774371,1.8835988984992857,0.13235091599604135,0.31568504952812615,0.13004307349809835,0.15157005751123284
139,1.994806401277437,1.8415988984992857,0.13235091599604135,0.3476850495281262,0.17242619049437788,0.15157005751123284
140,1.994806401277437,1.8515988984875067,0.10737884521404781,0.32747791167273704,0.16642619049437776,0.09112864467539974
141,1.994806401277437,1.853598898499286,0.10737884521404781,0.35147812617225255,0.12804307349809835,0.09112864467539974
142,1.994806401277437,1.8435988984875067,0.10737884521404781,0.3034781261722525,0.1704217743770383,0.09112864467539974
143,1.994806401277437,1.8435988984992857,0.10737884521404781,0.32368504952812616,0.15842619049437787,0.09112864467539974
144,1.992806401277437,1.8195988984992857,0.10737884521404781,0.28747812617225255,0.17642619049437777,0.09112864467539974
145,1.992806401277437,1.8135988984992857,0.09835091599604134,0.28747812617225255,0.15442619049437786,0.11557129289085222
146,1.990806401277437,1.7855988984992857,0.09835091599604134,0.3236850495281261,0.1120474896154379,0.11557129289085222
147,1.994806401277437,1.7715988984992856,0.09835091599604134,0.31768483502861067,0.1160474896154379,0.11557129289085222
148,1.9908064012774371,1.7715988984992856,0.09835091599604134,0.30168504952812614,0.13204748961543786,0.11557129289085222
149,1.9888064012774374,1.7375988984992856,0.09835091599604134,0.27747812617225254,0.18842619049437778,0.11557129289085222
150,1.9868064012774371,1.7215988984992858,0.1053788452140478,0.31968504952812615,0.1180474896154379,0.08712938844193509
151,1.986806401277437,1.7315988984992858,0.1053788452140478,0.31368504952812615,0.16442619049437787,0.08712938844193509
152,1.986806401277437,1.6995988984992858,0.1053788452140478,0.2816850495281261,0.12004739013790255,0.08712938844193509
153,1.982806401277437,1.6955988984992858,0.1053788452140478,0.3034781261722525,0.15442619049437786,0.08712938844193509
154,1.9828064012774371,1.6735988984992858,0.1053788452140478,0.30368504952812614,0.18242619049437778,0.08712938844193509
155,1.9748064012774371,1.6795988984992856,0.10435091599604134,0.2856850495281262,0.16842619049437788,0.12957129289085223
156,1.974806401277437,1.6475988984992858,0.10435091599604134,0.30547812617225256,0.12042619049437783,0.12957129289085223
157,1.9768064012774371,1.6315988984992857,0.10435091599604134,0.2936850495281262,0.14442177437703838,0.12957129289085223
158,1.974806401277437,1.6118140146010156,0.10435091599604134,0.3236850495281261,0.15642619049437786,0.12957129289085223
159,1.9668064012774369,1.6118140146010158,0.10435091599604134,0.36968504952812614,0.17242619049437777,0.12957129289085223
160,1.958806401277437,1.6138140146010158,0.19137884521404785,0.3534781261722525,0.15242619049437786,0.11312864467539976
161,1.958806401277437,1.6158140146010158,0.19137884521404785,0.3374781261722525,0.18242619049437778,0.11312864467539976
162,1.956806401277437,1.6158140146010158,0.19137884521404785,0.30147812617225256,0.13642619049437785,0.11312864467539976
163,1.962806401277437,1.6098140146010156,0.19137884521404785,0.2996850495281262,0.1140474896154379,0.11312864467539976
164,1.948806401277437,1.6118140146010158,0.19137884521404785,0.3034781261722525,0.10842619049437788,0.11312864467539976
165,1.940806401277437,1.6078140146010158,0.12835091599604134,0.2940755625647017,0.10804748961543789,0.10957129289085227
166,1.948806401277437,1.6058140146010156,0.12835091599604134,0.2636850495281262,0.14442609101684256,0.10957129289085227
167,1.948806401277437,1.6038140146010158,0.12835091599604134,0.31768504952812615,0.09004748961543788,0.10957129289085227
168,1.940806401277437,1.6018140146010156,0.12835091599604134,0.3154781261722525,0.11404748961543788,0.10957129289085227
169,1.9368064012774373,1.6058140146010158,0.12835091599604134,0.3094781261722525,0.1320474896154379,0.10957129289085227
170,1.936806401277437,1.6058140146010158,0.12937884521404783,0.3234781261722525,0.11804307349809835,0.11512864467539966
171,1.9288064012774373,1.6018140146010158,0.12937884521404783,0.3356850495281261,0.14204307349809842,0.11512864467539966
172,1.904806401277437,1.6018140146010156,0.12937884521404783,0.3396850495281261,0.1200430734980984,0.11512864467539966
173,1.908806401277437,1.5938140146010158,0.12937884521404783,0.38168504952812615,0.1200474896154379,0.11512864467539966
174,1.916806401277437,1.6058140146010158,0.12937884521404783,0.30368504952812614,0.14842619049437786,0.11512864467539966
175,1.908806401277437,1.597814014601016,0.17737884521404784,0.3194781261722525,0.1100474896154379,0.16357129289085223
176,1.894806401277437,1.5918140146010156,0.17737884521404784,0.31768504952812615,0.11842619049437783,0.16357129289085223
177,1.886806401277437,1.5938140146010158,0.17737884521404784,0.29547812617225255,0.13042619049437784,0.16357129289085223
178,1.8988064012774373,1.5938140146010158,0.17737884521404784,0.2596850495281262,0.15242619049437786,0.16357129289085223
179,1.888806401277437,1.5858140146010158,0.17737884521404784,0.33168504952812616,0.1804217743770383,0.16357129289085223
180,1.858806401277437,1.5778140146010158,0.17937884521404784,0.3456850495281262,0.1240474896154379,0.12112988005501904
181,1.8628064012774372,1.5698140146010158,0.17937884521404784,0.32568504952812616,0.15842619049437787,0.12112988005501904
182,1.866806402518357,1.5618140146010155,0.17937884521404784,0.3434781261722525,0.1564217743770384,0.12112988005501904
183,1.8548064012774372,1.5618140146010158,0.17937884521404784,0.29568504952812613,0.15204748961543788,0.12112988005501904
184,1.826806402518357,1.565814014601016,0.17937884521404784,0.31968504952812615,0.14004748961543786,0.12112988005501904
185,1.8328064025183568,1.5658141051290984,0.14737884521404782,0.3056850495281262,0.14642619049437786,0.09312815306231559
186,1.824806401277437,1.5618141051290984,0.14737884521404782,0.3336850495281262,0.15604748961543788,0.09312815306231559
187,1.8048064025183568,1.5478141051290981,0.14737884521404782,0.33428248592057536,0.13204748961543786,0.09312815306231559
188,1.782806402518357,1.5458140146010158,0.14737884521404782,0.3534781261722525,0.14642619049437786,0.09312815306231559
189,1.7628064012774372,1.5458140146010158,0.14737884521404782,0.3614781261722525,0.12642619049437784,0.09312815306231559
190,1.7548064012774371,1.5358140146010157,0.17537884521404784,0.3914781261722525,0.17842619049437777,0.10312988005501904
191,1.748806401277437,1.5358140146010157,0.17537884521404784,0.3694781261722525,0.13042177437703834,0.10312988005501904
192,1.752806401277437,1.5318140146010157,0.17537884521404784,0.3794781261722525,0.13842619049437785,0.10312988005501904
193,1.738806402518357,1.5178140146010157,0.17537884521404784,0.40547812617225254,0.12442619049437784,0.10312988005501904
194,1.746806402518357,1.5158140146010157,0.17537884521404784,0.3534781261722525,0.17042619049437777,0.10312988005501904
195,1.728806402518357,1.5078140146010157,0.16937884521404784,0.35568504952812613,0.13242619049437784,0.13156956589814878
196,1.710806402518357,1.493814014601016,0.16937884521404784,0.3416850495281261,0.14442619049437785,0.13156956589814878
197,1.694806401277437,1.481814014601016,0.16937884521404784,0.3436850495281261,0.13842619049437785,0.13156956589814878
198,1.6768064012774369,1.491814014601016,0.16937884521404784,0.29147812617225255,0.11642619049437783,0.13156956589814878
199,1.662806401277437,1.473814014601016,0.16937884521404784,0.2940755625647017,0.10842619049437788,0.13156956589814878
200,1.6408064012774368,1.465814014601016,0.21440324152150558,0.2840755625647017,0.16842619049437776,0.14357129289085227
201,1.6408064012774368,1.457814014601016,0.21440324152150558,0.3014781261722525,0.1944261904943778,0.14357129289085227
202,1.620806401277437,1.465814014601016,0.21440324152150558,0.32747812617225247,0.17242619049437777,0.14357129289085227
203,1.608806401277437,1.4458141051290982,0.21440324152150558,0.3094781261722525,0.22642177437703834,0.14357129289085227
204,1.588806402518357,1.4418141051290982,0.21440324152150558,0.3094781261722525,0.14842177437703835,0.14357129289085227
205,1.5828064025183568,1.4378141051290982,0.15737884521404782,0.2974781261722525,0.15042619049437786,0.18357129289085228
206,1.552806402518357,1.4258141051290982,0.15737884521404782,0.3114781261722525,0.15442177437703838,0.18357129289085228
207,1.536806402518357,1.4298140146010159,0.15737884521404782,0.2894781261722525,0.19642177437703828,0.18357129289085228
208,1.5228064025183567,1.4258140146010159,0.15737884521404782,0.3214781261722525,0.1944261904943778,0.18357129289085228
209,1.500806402518357,1.4098141051290982,0.15737884521404782,0.32147812617225247,0.16442177437703837,0.18357129289085228
210,1.504806402518357,1.3938141051290982,0.1453788452140478,0.3034781261722525,0.14842177437703835,0.09312938844193498
211,1.4988064025183567,1.4198141051290982,0.1453788452140478,0.3114781261722525,0.15442177437703838,0.09312938844193498
212,1.460806402518357,1.4178141051290982,0.1453788452140478,0.2934781261722525,0.13042177437703836,0.09312938844193498
213,1.444806402518357,1.3898141051290982,0.1453788452140478,0.31947812617225246,0.16642177437703828,0.09312938844193498
214,1.4248064025183569,1.3758141051290982,0.1453788452140478,0.31747812617225246,0.14842177437703827,0.09312938844193498
215,1.3968064025183569,1.3858141051290982,0.19537884521404786,0.3174781261722525,0.1044217743770384,0.14557129289085224
216,1.4008064025183569,1.3738141051290982,0.19537884521404786,0.2820755625647017,0.16442619049437776,0.14557129289085224
217,1.386806402518357,1.389814105129098,0.19537884521404786,0.3094781261722525,0.18642619049437778,0.14557129289085224
218,1.370806402518357,1.3798141051290982,0.19537884521404786,0.26747812617225253,0.15842619049437787,0.14557129289085224
219,1.3528064025183568,1.3698140146010156,0.19537884521404786,0.27347812617225253,0.16442619049437776,0.14557129289085224
220,1.350806402518357,1.3638140146010158,0.12137884521404782,0.24347812617225253,0.16042619049437787,0.10112988005501915
221,1.3368064025183568,1.3538141051290982,0.12137884521404782,0.2594781261722526,0.14042177437703837,0.10112988005501915
222,1.278806402518357,1.3498141051290982,0.12137884521404782,0.2594781261722525,0.15442619049437786,0.10112988005501915
223,1.2408064025183567,1.3438141051290982,0.12137884521404782,0.2914781261722526,0.12442619049437784,0.10112988005501915
224,1.2608064025183567,1.3498141051290982,0.12137884521404782,0.2862824859205753,0.12442177437703836,0.10112988005501915
225,1.234806402518357,1.3298141051290981,0.15337884521404782,0.2594781261722525,0.16842177437703829,0.16957129289085227
226,1.2328064025183567,1.3318141051290981,0.15337884521404782,0.2876850495281262,0.16042177437703828,0.16957129289085227
227,1.222806402518357,1.3038141051290981,0.15337884521404782,0.2676850495281262,0.15642619049437786,0.16957129289085227
228,1.2088064025183567,1.2918141051290981,0.15337884521404782,0.2936850495281262,0.12442619049437785,0.16957129289085227
229,1.180806402518357,1.287814105129098,0.15337884521404782,0.3116850495281262,0.13442619049437785,0.16957129289085227
230,1.164806402518357,1.263814105129098,0.09337884521404782,0.2756850495281262,0.14042619049437785,0.0875708012777682
231,1.1468064025183569,1.241814105129098,0.09337884521404782,0.2836850495281262,0.12842177437703836,0.0875708012777682
232,1.148806402518357,1.2358141051290983,0.09337884521404782,0.27168504952812617,0.14042177437703837,0.0875708012777682
233,1.1308064025183568,1.243814105129098,0.09337884521404782,0.29828248592057527,0.1160474896154379,0.0875708012777682
234,1.100806402518357,1.2438141051290983,0.09337884521404782,0.29428248592057527,0.12442619049437784,0.0875708012777682
235,1.0668064025183568,1.229814105129098,0.16537884521404783,0.31428248592057534,0.10604748961543789,0.15357129289085225
236,1.0468064025183568,1.211814105129098,0.16537884521404783,0.2902824859205754,0.16242619049437776,0.15357129289085225
237,1.040806402518357,1.219814105129098,0.16537884521404783,0.2882824859205753,0.15242177437703835,0.15357129289085225
238,1.048806402518357,1.2118141051290983,0.16537884521404783,0.2796850495281262,0.14842619049437786,0.15357129289085225
239,1.0628064025183568,1.1978141051290982,0.16537884521404783,0.28568504952812623,0.16642619049437787,0.15357129289085225
240,1.052806402518357,1.1838141051290982,0.15937884521404783,0.2736850495281262,0.1704217743770384,0.10712864467539976
241,1.0108064025183567,1.1798141051290982,0.15937884521404783,0.27768504952812617,0.16642177437703837,0.10712864467539976
242,0.9968064025183568,1.1578141051290982,0.15937884521404783,0.27747812617225254,0.18442177437703827,0.10712864467539976
243,0.9628064025183568,1.1678141051290982,0.15937884521404783,0.26947812617225253,0.15442619049437786,0.10712864467539976
244,0.9828064025183568,1.1658141051290982,0.15937884521404783,0.2836850495281262,0.13642177437703834,0.10712864467539976
245,0.9688064025183568,1.1658141051290982,0.16737884521404783,0.2836850495281261,0.1684217743770384,0.12557129289085223
246,0.9448064025183568,1.1438141051290982,0.16737884521404783,0.32168504952812615,0.14642609101684256,0.12557129289085223
247,0.9388064025183568,1.1318141051290982,0.16737884521404783,0.31568504952812615,0.19042619049437778,0.12557129289085223
248,0.9148064025183568,1.1198141051290982,0.16737884521404783,0.2756850495281263,0.17242619049437788,0.12557129289085223
249,0.9188064025183568,1.1298141051290982,0.16737884521404783,0.2896850495281261,0.2004217743770383,0.12557129289085223
250,0.8811851033972967,1.1158141051290982,0.15737884521404788,0.2802824859205753,0.14842619049437786,0.07512988005501903
251,0.8831851033972967,1.1218141051290982,0.15737884521404788,0.2836850495281262,0.16842619049437788,0.07512988005501903
252,0.8811851033972967,1.1178141051290982,0.15737884521404788,0.2936850495281262,0.15242619049437786,0.07512988005501903
253,0.8844217743770384,1.1038141051290982,0.15737884521404788,0.28347812617225254,0.13042619049437784,0.07512988005501903
254,0.8791851033972967,1.0758141051290981,0.15737884521404788,0.23347812617225255,0.12842177437703836,0.07512988005501903
255,0.8771851033972967,1.0738141051290981,0.18937884521404785,0.24547812617225254,0.15842619049437778,0.15957080127776818
256,0.8831851033972967,1.0418141051290981,0.18937884521404785,0.2694781261722526,0.15242619049437775,0.15957080127776818
257,0.8791851033972967,1.0058141051290983,0.18937884521404785,0.24547812617225254,0.13042619049437784,0.15957080127776818
258,0.8611851033972967,0.9938141051290982,0.18937884521404785,0.23747812617225253,0.17642619049437777,0.15957080127776818
259,0.8751851033972967,0.9958141051290982,0.18937884521404785,0.2496850495281262,0.12442619049437784,0.15957080127776818
260,0.8611851033972967,0.9998141051290982,0.15337884521404782,0.2636850495281262,0.11242619049437788,0.11957129289085222
261,0.8604217743770384,0.9978141051290981,0.15337884521404782,0.2676850495281262,0.0980430734980984,0.11957129289085222
262,0.8611851033972967,0.9718141051290983,0.15337884521404782,0.22968504952812618,0.12442619049437784,0.11957129289085222
263,0.8671851033972967,0.9758141051290982,0.15337884521404782,0.2454781261722525,0.10042619049437787,0.11957129289085222
264,0.8551851033972967,0.9738141051290983,0.15337884521404782,0.25568504952812615,0.13442619049437785,0.11957129289085222
265,0.8611851033972967,0.9858141051290981,0.17937884521404784,0.26168504952812616,0.13042619049437787,0.12357129289085222
266,0.8471851033972967,0.9898141051290981,0.17937884521404784,0.29568504952812613,0.13842619049437785,0.12357129289085222
267,0.8531851033972968,0.9738141051290983,0.17937884521404784,0.2716850495281262,0.14442619049437785,0.12357129289085222
268,0.8591851033972968,0.9518141051290981,0.17937884521404784,0.25228248592057534,0.14642619049437786,0.12357129289085222
269,0.8584217743770384,0.9138141051290981,0.17937884521404784,0.26368504952812616,0.14242619049437785,0.12357129289085222
270,0.8491851033972968,0.8998141051290983,0.17537884521404784,0.26168504952812616,0.13842177437703837,0.11112815306231559
271,0.8451851033972968,0.9178141051290982,0.17537884521404784,0.30568504952812614,0.12442177437703836,0.11112815306231559
272,0.8431851033972968,0.9018141051290983,0.17537884521404784,0.2516850495281262,0.12442619049437784,0.11112815306231559
273,0.8411851033972968,0.8938141051290982,0.17537884521404784,0.27947812617225254,0.16842619049437788,0.11112815306231559
274,0.8551851033972968,0.8978141051290983,0.17537884521404784,0.2814781261722526,0.17642619049437777,0.11112815306231559
275,0.8571851033972968,0.9258141051290981,0.15537884521404782,0.27607556256470167,0.16442177437703828,0.12957129289085223
276,0.8491851033972968,0.9118141051290982,0.15537884521404782,0.2716850495281262,0.10042619049437787,0.12957129289085223
277,0.8511851033972969,0.885917064144553,0.15537884521404782,0.29368504952812613,0.11442619049437783,0.12957129289085223
278,0.8491851033972968,0.8678141051290983,0.15537884521404782,0.3216850495281261,0.13642619049437785,0.12957129289085223
279,0.8271851033972969,0.8778141051290983,0.15537884521404782,0.2716850495281262,0.13042177437703834,0.12957129289085223
280,0.8251851033972969,0.8618141051290983,0.15137884521404782,0.2876850495281262,0.12042177437703834,0.11757129289085222
281,0.8331851033972969,0.8618141051290983,0.15137884521404782,0.3174781261722525,0.12642619049437784,0.11757129289085222
282,0.8251851033972969,0.8458141051290983,0.15137884521404782,0.2834781261722526,0.16242619049437776,0.11757129289085222
283,0.8031851033972969,0.8298141051290983,0.15137884521404782,0.27947812617225254,0.10642619049437788,0.11757129289085222
284,0.7891851033972969,0.8218141051290982,0.15137884521404782,0.30147812617225256,0.12442177437703836,0.11757129289085222
285,0.8051851033972969,0.8118141051290982,0.14737884521404784,0.28747812617225255,0.13242619049437784,0.16157129289085223
286,0.8064217743770383,0.8198141051290982,0.14737884521404784,0.2700755625647017,0.09842619049437787,0.16157129289085223
287,0.8111851033972969,0.8038141051290982,0.14737884521404784,0.2620755625647017,0.13642619049437785,0.16157129289085223
288,0.7991851033972966,0.8078141051290982,0.14737884521404784,0.2814781261722525,0.1104261904943779,0.16157129289085223
289,0.7991851033972966,0.8038141051290982,0.14737884521404784,0.26547812617225247,0.14242619049437777,0.16157129289085223
290,0.8031851033972967,0.7878141051290982,0.15937884521404783,0.26168504952812616,0.15842619049437776,0.15957129289085223
291,0.7931851033972966,0.7758141051290982,0.15937884521404783,0.30168504952812614,0.1124261904943779,0.15957129289085223
292,0.7831851033972967,0.7918141051290982,0.15937884521404783,0.29568504952812613,0.14242619049437785,0.15957129289085223
293,0.7671851033972968,0.7658141051290982,0.15937884521404783,0.30168504952812614,0.17042619049437777,0.15957129289085223
294,0.7791895195146362,0.7758141051290982,0.15937884521404783,0.31147812617225257,0.12642619049437784,0.15957129289085223
295,0.7644261904943779,0.7818141051290982,0.16640324152150554,0.2974781261722525,0.18242619049437778,0.14757005751123284
296,0.7691895195146362,0.7818141051290982,0.16640324152150554,0.28347791167273706,0.17042619049437777,0.14757005751123284
297,0.7471851033972966,0.7458141051290982,0.16640324152150554,0.25947791167273704,0.12842619049437784,0.14757005751123284
298,0.7391851033972966,0.7858141051290982,0.16640324152150554,0.3034781261722525,0.10042609101684258,0.14757005751123284
299,0.7271851033972967,0.7718141051290982,0.16640324152150554,0.2896850495281261,0.13642619049437785,0.14757005751123284
300,0.7191851033972968,0.7538141051290982,0.15737884521404785,0.2896850495281261,0.12442619049437785,0.10757129289085221
301,0.7351851033972967,0.7478141051290982,0.15737884521404785,0.2516850495281262,0.11842619049437783,0.10757129289085221
302,0.7251851033972967,0.7378141051290982,0.15737884521404785,0.27968504952812623,0.10204307349809841,0.10757129289085221
303,0.7291851033972967,0.7158141051290982,0.15737884521404785,0.2558920096212005,0.11604307349809842,0.10757129289085221
304,0.7351851033972967,0.6998141051290981,0.15737884521404785,0.25768504952812615,0.1944261904943778,0.10757129289085221
305,0.7311851033972967,0.7038141051290981,0.17337884521404784,0.26568504952812616,0.10042177437703839,0.12957005751123282
306,0.7551851033972967,0.6918141051290982,0.17337884521404784,0.2376850495281262,0.13642619049437785,0.12957005751123282
307,0.7351851033972967,0.6858141051290982,0.17337884521404784,0.2616850495281262,0.09842177437703839,0.12957005751123282
308,0.7231851033972967,0.7038141051290983,0.17337884521404784,0.22347812617225252,0.09204748961543788,0.12957005751123282
309,0.7231851033972968,0.6878141051290982,0.17337884521404784,0.27147812617225253,0.14042619049437785,0.12957005751123282
310,0.7311851033972967,0.7138141051290982,0.14937884521404782,0.26947812617225253,0.18042619049437778,0.10557080127776816
311,0.7111851033972968,0.6918141051290982,0.14937884521404782,0.2676850862653269,0.15042619049437786,0.10557080127776816
312,0.6991895195146361,0.6538141051290982,0.14937884521404782,0.2554781261722526,0.11442619049437783,0.10557080127776816
313,0.6991851033972967,0.6498141051290982,0.14937884521404782,0.2776850495281262,0.10204748961543789,0.10557080127776816
314,0.7031851033972968,0.6458141051290982,0.14937884521404782,0.2202824859205753,0.10242619049437787,0.10557080127776816
315,0.7111851033972968,0.6178141051290982,0.16337884521404783,0.2142824859205753,0.1100474896154379,0.13157080127776816
316,0.7131851033972968,0.6178141051290982,0.16337884521404783,0.2476850495281262,0.08804748961543789,0.13157080127776816
317,0.7251851033972967,0.6178141051290982,0.16337884521404783,0.2656850495281262,0.09204748961543789,0.13157080127776816
318,0.6991851033972967,0.6418141051290982,0.16337884521404783,0.2656850862653269,0.08004748961543788,0.13157080127776816
319,0.6831895195146362,0.6199170641445529,0.16337884521404783,0.2376850495281262,0.12042619049437785,0.13157080127776816
320,0.6891851033972967,0.6059170641445528,0.18240324152150555,0.22968504952812616,0.08642619049437787,0.13757005751123283
321,0.6751895195146362,0.577917064144553,0.18240324152150555,0.22368504952812618,0.15842619049437776,0.13757005751123283
322,0.6644261904943777,0.6019170641445529,0.18240324152150555,0.2454781261722525,0.11042619049437788,0.13757005751123283
323,0.6691895195146361,0.5958141051290982,0.18240324152150555,0.24168504952812614,0.08604748961543787,0.13757005751123283
324,0.6791895195146361,0.6079170641445529,0.18240324152150555,0.25568504952812615,0.11442619049437783,0.13757005751123283
325,0.6851895195146362,0.581917064144553,0.15337884521404785,0.24568508626532684,0.12442619049437784,0.12157129289085222
326,0.6924261904943778,0.583917064144553,0.15337884521404785,0.2876850495281262,0.13042619049437784,0.12157129289085222
327,0.7004261904943778,0.5878141051290983,0.15337884521404785,0.2756850495281262,0.08404748961543787,0.12157129289085222
328,0.6744261904943778,0.5858141051290982,0.15337884521404785,0.2556850495281262,0.09204739013790258,0.12157129289085222
329,0.6804261904943777,0.5990378900677287,0.15337884521404785,0.27568504952812617,0.09642619049437788,0.12157129289085222
330,0.6704261904943778,0.5618141051290982,0.19137884521404785,0.2556850495281262,0.14442619049437785,0.14757129289085225
331,0.6524261904943777,0.5498141051290982,0.19137884521404785,0.23968504952812617,0.13442619049437785,0.14757129289085225
332,0.6684261904943778,0.5378141051290982,0.19137884521404785,0.22568504952812618,0.13642619049437785,0.14757129289085225
333,0.6484261904943777,0.5350378900677286,0.19137884521404785,0.22168504952812615,0.1584217743770384,0.14757129289085225
334,0.6551895195146361,0.5478141051290982,0.19137884521404785,0.2416850495281262,0.14242619049437774,0.14757129289085225
335,0.6471895195146361,0.5398141051290982,0.2013788452140478,0.2396850495281262,0.12842177437703836,0.16557129289085223
336,0.6664261904943778,0.5478141051290982,0.2013788452140478,0.2396850495281262,0.19242619049437779,0.16557129289085223
337,0.6604261904943778,0.5418141051290982,0.2013788452140478,0.22347812617225252,0.20042177437703831,0.16557129289085223
338,0.6604261904943778,0.5378141051290982,0.2013788452140478,0.22768504952812618,0.18642619049437778,0.16557129289085223
339,0.6464261904943778,0.5538141051290982,0.2013788452140478,0.2436850495281262,0.18042619049437778,0.16557129289085223
340,0.6384261904943778,0.5258141051290982,0.16137884521404783,0.24568504952812617,0.16842619049437776,0.08757129289085219
341,0.6364261904943779,0.535917064144553,0.16137884521404783,0.27768504952812617,0.18642619049437778,0.08757129289085219
342,0.6404261904943779,0.5191408490831834,0.16137884521404783,0.25968504952812616,0.16042619049437776,0.08757129289085219
343,0.6484261904943778,0.5291408490831834,0.16137884521404783,0.27368504952812617,0.18842619049437778,0.08757129289085219
344,0.6244261904943778,0.529917064144553,0.16137884521404783,0.2676850495281262,0.1924217743770383,0.08757129289085219
345,0.6264217743770383,0.521917064144553,0.18137884521404785,0.2896850495281262,0.1964261904943778,0.13357129289085223
346,0.6004217743770383,0.521917064144553,0.18137884521404785,0.2936850495281262,0.1724217743770383,0.13357129289085223
347,0.5891895195146363,0.5178141051290982,0.18137884521404785,0.2742824859205753,0.18842619049437778,0.13357129289085223
348,0.5944261904943777,0.5218141051290982,0.18137884521404785,0.27568504952812617,0.17842619049437777,0.13357129289085223
349,0.5924217743770382,0.5118141051290982,0.18137884521404785,0.27168504952812617,0.17642619049437777,0.13357129289085223
350,0.6124217743770383,0.49391706414455294,0.17137884521404784,0.23768504952812614,0.23642619049437782,0.15757005751123285
351,0.6044261904943777,0.46181410512909815,0.17137884521404784,0.2976850495281262,0.1764217743770383,0.15757005751123285
352,0.5824261904943778,0.4499170641445529,0.17137884521404784,0.27168504952812617,0.2184261904943778,0.15757005751123285
353,0.6004261904943778,0.4439170641445529,0.17137884521404784,0.30368504952812614,0.2504217743770383,0.15757005751123285
354,0.5691895195146363,0.43581410512909813,0.17137884521404784,0.26768504952812616,0.23242177437703834,0.15757005751123285
355,0.6011895195146363,0.44781410512909814,0.16137884521404786,0.2656850495281262,0.1944217743770383,0.11757129289085222
356,0.5671895195146363,0.43591706414455295,0.16137884521404786,0.2436850495281262,0.2124261904943778,0.11757129289085222
357,0.5644261904943778,0.4151408490831834,0.16137884521404786,0.2796850495281261,0.2164217743770383,0.11757129289085222
358,0.5591851033972967,0.4098141051290981,0.16137884521404786,0.27368504952812617,0.15042177437703838,0.11757129289085222
359,0.5424217743770382,0.4279170641445529,0.16137884521404786,0.25368504952812615,0.16242619049437776,0.11757129289085222
360,0.5551895195146362,0.4239170641445529,0.21537884521404788,0.25428248592057534,0.2104261904943778,0.14157129289085224
361,0.5784261904943778,0.4151408490831834,0.21537884521404788,0.2622824859205753,0.19042619049437778,0.14157129289085224
362,0.5284261904943778,0.4171408490831834,0.21537884521404788,0.2536850495281262,0.15642619049437786,0.14157129289085224
363,0.5384261904943778,0.4279170641445529,0.21537884521404788,0.25168504952812615,0.16442619049437776,0.14157129289085224
364,0.5384261904943778,0.4098141051290982,0.21537884521404788,0.22568504952812612,0.15442619049437786,0.14157129289085224
365,0.5444261904943778,0.4298141051290982,0.21537884521404788,0.2516850495281262,0.15642619049437775,0.16757129289085224
366,0.5124261904943778,0.42503789006772863,0.21537884521404788,0.24228248592057533,0.13642619049437785,0.16757129289085224
367,0.5104261904943778,0.40991706414455287,0.21537884521404788,0.2142824859205753,0.15242619049437786,0.16757129289085224
368,0.5164261904943778,0.39391706414455285,0.21537884521404788,0.19768504952812616,0.16242619049437776,0.16757129289085224
369,0.49842619049437775,0.40191706414455286,0.21537884521404788,0.21568504952812617,0.12242619049437783,0.16757129289085224
370,0.5144261904943778,0.38381410512909814,0.17337884521404784,0.2002824859205753,0.12442619049437774,0.13157005751123282
371,0.5144261904943778,0.40114084908318337,0.17337884521404784,0.18028248592057527,0.13442619049437773,0.13157005751123282
372,0.5124261904943778,0.38191706414455295,0.17337884521404784,0.19768504952812613,0.13042619049437784,0.13157005751123282
373,0.5324261904943778,0.38791706414455285,0.17337884521404784,0.21368504952812617,0.11642609101684255,0.13157005751123282
374,0.5271895195146362,0.3691408490831834,0.17337884521404784,0.21947812617225254,0.12642619049437787,0.13157005751123282
375,0.5051895195146362,0.38191706414455295,0.13537884521404783,0.23147812617225255,0.14442619049437777,0.13957005751123283
376,0.5064261904943778,0.34391706414455303,0.13537884521404783,0.22807556256470168,0.16042619049437776,0.13957005751123283
377,0.47718951951463623,0.337917064144553,0.13537884521404783,0.22347812617225252,0.12642177437703836,0.13957005751123283
378,0.5124261904943778,0.35314084908318344,0.13537884521404783,0.22768504952812618,0.15642619049437786,0.13957005751123283
379,0.5164261904943778,0.3551408490831834,0.13537884521404783,0.20168504952812616,0.16242619049437776,0.13957005751123283
380,0.5251895195146362,0.37191706414455294,0.16337884521404783,0.20768504952812616,0.16242619049437776,0.08912988005501915
381,0.5044261904943778,0.35991706414455293,0.16337884521404783,0.2336850495281262,0.17442619049437777,0.08912988005501915
382,0.5031895195146362,0.3631408490831834,0.16337884521404783,0.22768504952812618,0.17242619049437777,0.08912988005501915
383,0.5091895195146362,0.3671408490831834,0.16337884521404783,0.21168504952812617,0.16042619049437776,0.08912988005501915
384,0.5191895195146362,0.3719170641445529,0.16337884521404783,0.20568504952812616,0.14442619049437785,0.08912988005501915
385,0.5191895195146362,0.3679170641445529,0.17737884521404784,0.2356850495281262,0.16642619049437776,0.16157129289085226
386,0.4964261904943778,0.3479170641445529,0.17737884521404784,0.26368504952812616,0.14842619049437775,0.16157129289085226
387,0.5004261904943778,0.35581410512909817,0.17737884521404784,0.21768504952812617,0.13642619049437785,0.16157129289085226
388,0.5064261904943778,0.35381410512909817,0.17737884521404784,0.22968504952812618,0.17842619049437777,0.16157129289085226
389,0.4824261904943778,0.3690378900677286,0.17737884521404784,0.24968504952812617,0.14242619049437785,0.16157129289085226
390,0.4904261904943778,0.35981410512909817,0.18537884521404785,0.2320755625647017,0.16842619049437776,0.16157080127776818
391,0.5064261904943778,0.35181410512909816,0.18537884521404785,0.2614781261722525,0.1080430734980984,0.16157080127776818
392,0.4744261904943778,0.3530378900677287,0.18537884521404785,0.2876850495281261,0.12042619049437785,0.16157080127776818
393,0.49118951951463624,0.35181410512909816,0.18537884521404785,0.31568504952812615,0.10404748961543789,0.16157080127776818
394,0.4964261904943778,0.3690378900677286,0.18537884521404785,0.29074484435613024,0.14842619049437775,0.16157080127776818
395,0.4664261904943778,0.34581410512909816,0.19937884521404786,0.2716850495281262,0.14442619049437785,0.17557129289085227
396,0.4784261904943778,0.3439170641445529,0.19937884521404786,0.23568504952812616,0.17642619049437777,0.17557129289085227
397,0.4704261904943778,0.37391706414455295,0.19937884521404786,0.21968504952812618,0.2004261904943778,0.17557129289085227
398,0.4624261904943778,0.35391706414455293,0.19937884521404786,0.22568504952812618,0.15842619049437787,0.17557129289085227
399,0.4744261904943778,0.3779170641445529,0.19937884521404786,0.20968504952812617,0.2224261904943778,0.17557129289085227
400,0.4604261904943778,0.3659170641445529,0.15937884521404783,0.20747812617225253,0.14042619049437785,0.11957129289085222
401,0.43642619049437786,0.3419170641445529,0.15937884521404783,0.20168504952812616,0.11442177437703835,0.11957129289085222
402,0.4504261904943778,0.35391706414455293,0.15937884521404783,0.19968504952812616,0.13842619049437785,0.11957129289085222
403,0.4464217743770383,0.317917064144553,0.15937884521404783,0.20568504952812616,0.09842177437703839,0.11957129289085222
404,0.4424261904943779,0.315917064144553,0.15937884521404783,0.2202824859205753,0.11842619049437783,0.11957129289085222
405,0.4384217743770384,0.317917064144553,0.26737884521404787,0.2396850495281262,0.11842619049437784,0.16757129289085226
406,0.45842619049437777,0.315917064144553,0.26737884521404787,0.2356850495281262,0.09842619049437787,0.16757129289085226
407,0.44242619049437787,0.3259170641445529,0.26737884521404787,0.21368504952812617,0.17042619049437777,0.16757129289085226
408,0.4464261904943778,0.3419170641445529,0.26737884521404787,0.24168504952812622,0.17242619049437777,0.16757129289085226
409,0.43042619049437786,0.3499170641445529,0.26737884521404787,0.26747812617225253,0.16442619049437776,0.16757129289085226
410,0.4084261904943779,0.3319170641445529,0.17937884521404784,0.2376850495281262,0.17642619049437777,0.16557005751123285
411,0.4104261904943779,0.3439170641445529,0.17937884521404784,0.2396850495281262,0.2084261904943778,0.16557005751123285
412,0.3944261904943779,0.3359170641445529,0.17937884521404784,0.22168504952812618,0.24642619049437778,0.16557005751123285
413,0.41642619049437785,0.313917064144553,0.17937884521404784,0.21568504952812617,0.20042619049437782,0.16557005751123285
414,0.38042619049437787,0.3479170641445529,0.17937884521404784,0.21768504952812615,0.16242619049437776,0.16557005751123285
415,0.3924261904943779,0.3199170641445529,0.23137856682900038,0.22147812617225254,0.16442619049437776,0.2075712928908523
416,0.4224261904943779,0.3259170641445529,0.23137856682900038,0.23968504952812617,0.2084261904943778,0.2075712928908523
417,0.4084261904943779,0.319917064144553,0.23137856682900038,0.2456850495281262,0.18842619049437778,0.2075712928908523
418,0.4244261904943779,0.3379170641445529,0.23137856682900038,0.2376850495281262,0.19042619049437778,0.2075712928908523
419,0.3884261904943779,0.3331408490831834,0.23137856682900038,0.22947812617225252,0.14042619049437785,0.2075712928908523
420,0.3504261904943779,0.3359170641445529,0.16537884521404783,0.23768504952812616,0.15642619049437775,0.17357005751123286
421,0.3604261904943779,0.3651408490831834,0.16537884521404783,0.20168504952812616,0.17842619049437777,0.17357005751123286
422,0.37242619049437786,0.3451408490831834,0.16537884521404783,0.19368504952812615,0.2064261904943778,0.17357005751123286
423,0.37242619049437786,0.3411408490831834,0.16537884521404783,0.20368504952812616,0.18842619049437778,0.17357005751123286
424,0.3924261904943779,0.3411408490831834,0.16537884521404783,0.2456850495281262,0.18642619049437778,0.17357005751123286
425,0.38042619049437787,0.3351408490831834,0.12337884521404781,0.2476850495281262,0.18042619049437778,0.1775708012777682
426,0.4104261904943778,0.32914084908318336,0.12337884521404781,0.2356850495281262,0.18042619049437778,0.1775708012777682
427,0.4004261904943779,0.30914084908318334,0.12337884521404781,0.2436850495281262,0.16242619049437776,0.1775708012777682
428,0.3864261904943779,0.27914084908318343,0.12337884521404781,0.2456850495281262,0.17242619049437777,0.1775708012777682
429,0.3944261904943779,0.28914084908318344,0.12337884521404781,0.2516850495281262,0.16242619049437776,0.1775708012777682
430,0.4024261904943779,0.3071408490831834,0.19537884521404786,0.24189200962120053,0.15442619049437775,0.10557005751123281
431,0.3884261904943779,0.30714084908318345,0.19537884521404786,0.21189200962120047,0.15242619049437775,0.10557005751123281
432,0.3844261904943779,0.3371408490831834,0.19537884521404786,0.21448944601364964,0.16442619049437776,0.10557005751123281
433,0.3924261904943779,0.31103789006772864,0.19537884521404786,0.19628248592057532,0.2124261904943778,0.10557005751123281
434,0.3884261904943779,0.33103789006772866,0.19537884521404786,0.2296850495281262,0.14842619049437775,0.10557005751123281
435,0.37042619049437786,0.31503789006772864,0.12937884521404783,0.1998920096212005,0.14242619049437785,0.1895708012777682
436,0.3784217743770384,0.29703789006772874,0.12937884521404783,0.2096850495281262,0.14042619049437774,0.1895708012777682
437,0.3764217743770384,0.30103789006772874,0.12937884521404783,0.21428248592057533,0.13842619049437785,0.1895708012777682
438,0.3684217743770384,0.32503789006772865,0.12937884521404783,0.23768504952812622,0.13242619049437784,0.1895708012777682
439,0.3764217743770383,0.30903789006772864,0.12937884521404783,0.21768504952812617,0.17642619049437777,0.1895708012777682
440,0.3384217743770384,0.30903789006772864,0.17537884521404784,0.2342824859205753,0.11242619049437788,0.13357005751123285
441,0.3584217743770384,0.31103789006772864,0.17537884521404784,0.22968504952812618,0.11642619049437784,0.13357005751123285
442,0.3484217743770384,0.32103789006772865,0.17537884521404784,0.22168504952812618,0.10042619049437788,0.13357005751123285
443,0.3664217743770384,0.30903789006772864,0.17537884521404784,0.22968504952812618,0.10442619049437789,0.13357005751123285
444,0.3564217743770384,0.30703789006772864,0.17537884521404784,0.19368504952812618,0.11242619049437788,0.13357005751123285
445,0.31242619049437786,0.30703789006772864,0.14737884521404784,0.22589200962120048,0.09642619049437787,0.12557129289085223
446,0.3324261904943779,0.31503789006772864,0.14737884521404784,0.21968504952812618,0.12642619049437784,0.12557129289085223
447,0.3344261904943779,0.30391706414455294,0.14737884521404784,0.23189200962120052,0.10242619049437789,0.12557129289085223
448,0.3484217743770384,0.29591706414455293,0.14737884521404784,0.2398920096212005,0.10442619049437787,0.12557129289085223
449,0.3444217743770384,0.28991706414455287,0.14737884521404784,0.2558920096212005,0.11842619049437783,0.12557129289085223
450,0.3544217743770384,0.2779170641445529,0.12235091599604135,0.2336850495281262,0.1124261904943779,0.16557129289085226
451,0.36842619049437786,0.2471408490831834,0.12235091599604135,0.2156850495281262,0.12442619049437775,0.16557129289085226
452,0.3384261904943779,0.237917064144553,0.12235091599604135,0.20628248592057533,0.11642619049437784,0.16557129289085226
453,0.3544261904943779,0.2450378900677287,0.12235091599604135,0.23228248592057535,0.13442619049437773,0.16557129289085226
454,0.37042619049437786,0.2810378900677286,0.12235091599604135,0.2202824859205753,0.09842619049437788,0.16557129289085226
455,0.3444261904943779,0.2778141051290982,0.14737884521404782,0.20968504952812617,0.1104261904943779,0.14557129289085224
456,0.3344261904943779,0.2730378900677286,0.14737884521404782,0.23228248592057532,0.1124261904943779,0.14557129289085224
457,0.3484261904943779,0.2890378900677286,0.14737884521404782,0.2516850495281262,0.11842619049437784,0.14557129289085224
458,0.3464261904943779,0.2850378900677286,0.14737884521404782,0.22568504952812612,0.09804748961543788,0.14557129289085224
459,0.31242619049437786,0.2851408490831834,0.14737884521404782,0.2416850495281262,0.0900430734980984,0.14557129289085224
460,0.3304261904943779,0.2819170641445529,0.18537884521404785,0.2496850495281262,0.12842619049437784,0.16957129289085227
461,0.3344261904943779,0.2671408490831835,0.18537884521404785,0.22168504952812612,0.1124261904943779,0.16957129289085227
462,0.3244261904943779,0.2751408490831835,0.18537884521404785,0.2058920096212005,0.12842619049437784,0.16957129289085227
463,0.3484261904943779,0.25914084908318347,0.18537884521404785,0.23274484435613021,0.09442619049437789,0.16957129289085227
464,0.3424261904943779,0.2751408490831835,0.18537884521404785,0.2038920096212005,0.11642619049437783,0.16957129289085227
465,0.3384261904943779,0.257917064144553,0.12537884521404782,0.20568504952812616,0.08242619049437787,0.15757129289085225
466,0.3264261904943779,0.24809808524395993,0.12537884521404782,0.2016850495281262,0.07442619049437788,0.15757129289085225
467,0.30842619049437786,0.239917064144553,0.12537884521404782,0.23147812617225255,0.07042619049437786,0.15757129289085225
468,0.3264261904943779,0.25009808524395993,0.12537884521404782,0.23828248592057535,0.08242619049437788,0.15757129289085225
469,0.3224261904943779,0.2620980852439599,0.12537884521404782,0.2556850495281262,0.07204748961543787,0.15757129289085225
470,0.3184217743770384,0.23609808524395992,0.1433788452140478,0.2674781261722525,0.08004748961543788,0.15357129289085225
471,0.3204217743770384,0.25609808524395994,0.1433788452140478,0.2614781261722526,0.10042619049437788,0.15357129289085225
472,0.3384217743770384,0.23009808524395986,0.1433788452140478,0.2614781261722526,0.08442619049437788,0.15357129289085225
473,0.3224217743770384,0.233917064144553,0.1433788452140478,0.2556850495281262,0.056047489615437866,0.15357129289085225
474,0.3024217743770384,0.21991706414455303,0.1433788452140478,0.21947812617225254,0.08842619049437787,0.15357129289085225
475,0.26042177437703834,0.233917064144553,0.11040324152150553,0.2376850495281262,0.09004748961543788,0.12757129289085223
476,0.27842177437703836,0.21591706414455303,0.11040324152150553,0.2336850495281262,0.10442619049437789,0.12757129289085223
477,0.28442177437703836,0.2120980852439599,0.11040324152150553,0.21947812617225254,0.11042619049437791,0.12757129289085223
478,0.3204217743770384,0.19209808524395988,0.11040324152150553,0.2396850495281262,0.16242619049437776,0.12757129289085223
479,0.28242177437703836,0.19209808524395988,0.11040324152150553,0.23968504952812617,0.14442619049437774,0.12757129289085223
480,0.29042177437703837,0.19209808524395988,0.13937884521404786,0.2436850495281262,0.16042619049437776,0.18357005751123287
481,0.29442177437703837,0.2020980852439599,0.13937884521404786,0.2494781261722525,0.14442619049437785,0.18357005751123287
482,0.25642177437703834,0.19732187018259034,0.13937884521404786,0.2594781261722525,0.10042177437703839,0.18357005751123287
483,0.24442177437703827,0.19114084908318346,0.13937884521404786,0.21168504952812614,0.13442619049437785,0.18357005751123287
484,0.26042177437703834,0.1990378900677287,0.13937884521404786,0.23568504952812616,0.14842619049437786,0.18357005751123287
485,0.27242177437703835,0.19732187018259034,0.15537884521404782,0.25768504952812615,0.12842619049437784,0.17357129289085227
486,0.29042177437703837,0.19921891116713558,0.15537884521404782,0.26947812617225253,0.10442619049437789,0.17357129289085227
487,0.3124217743770384,0.20732187018259035,0.15537884521404782,0.2262824859205753,0.10442619049437789,0.17357129289085227
488,0.28042177437703836,0.21732187018259036,0.15537884521404782,0.22628248592057532,0.16842619049437776,0.17357129289085227
489,0.3084217743770384,0.2192189111671356,0.15537884521404782,0.2322824859205753,0.13642619049437774,0.17357129289085227
490,0.3004217743770384,0.22332187018259037,0.20337884521404787,0.22968504952812618,0.18842619049437778,0.13757129289085224
491,0.27642177437703835,0.23132187018259037,0.20337884521404787,0.24168504952812617,0.15042619049437775,0.13757129289085224
492,0.30642619049437786,0.23932187018259038,0.20337884521404787,0.2436850495281262,0.16442619049437776,0.13757129289085224
493,0.28442619049437784,0.23332187018259037,0.20337884521404787,0.2536850495281262,0.19842619049437782,0.13757129289085224
494,0.2684261904943778,0.22532187018259037,0.20337884521404787,0.22568504952812618,0.1624261904943778,0.13757129289085224
495,0.2704261904943778,0.21332187018259036,0.16937884521404784,0.23368504952812616,0.12242619049437774,0.1955712928908523
496,0.24842619049437778,0.22532187018259037,0.16937884521404784,0.23853788426305592,0.12842619049437784,0.1955712928908523
497,0.2184261904943778,0.21732187018259036,0.16937884521404784,0.20168504952812616,0.1644261904943778,0.1955712928908523
498,0.2204261904943778,0.21732187018259036,0.16937884521404784,0.19968504952812619,0.15442619049437778,0.1955712928908523
499,0.23442619049437782,0.2060980852439599,0.16937884521404784,0.16368504952812613,0.16042619049437776,0.1955712928908523
500,0.2544261904943778,0.2040980852439599,0.14337884521404784,0.19568504952812615,0.11442619049437784,0.19957129289085226
501,0.24242619049437777,0.2200980852439599,0.14337884521404784,0.17253788426305586,0.11642619049437784,0.19957129289085226
502,0.23442619049437782,0.2240980852439599,0.14337884521404784,0.1716850495281262,0.09642619049437787,0.19957129289085226
503,0.2084261904943778,0.23609808524395992,0.14337884521404784,0.20768504952812614,0.17042609101684247,0.19957129289085226
504,0.18242619049437778,0.2220980852439599,0.14337884521404784,0.17768504952812614,0.10642619049437788,0.19957129289085226
505,0.19718951951463626,0.21991706414455298,0.15937884521404783,0.18968504952812615,0.09842619049437787,0.17557129289085224
506,0.21318951951463627,0.22114084908318343,0.15937884521404783,0.17968504952812614,0.10442619049437789,0.17557129289085224
507,0.1964261904943778,0.21714084908318343,0.15937884521404783,0.2118920096212005,0.13442619049437773,0.17557129289085224
508,0.20442177437703832,0.20132187018259035,0.15937884521404783,0.20189200962120046,0.12042619049437783,0.17557129289085224
509,0.20242177437703832,0.20361992213976746,0.15937884521404783,0.2336850495281262,0.13642619049437785,0.17557129289085224
510,0.22042177437703833,0.19209808524395988,0.1604032415215056,0.22368504952812612,0.13842619049437785,0.17957129289085225
511,0.23242177437703834,0.20591706414455302,0.1604032415215056,0.21589200962120048,0.1124261904943779,0.17957129289085225
512,0.23042177437703834,0.20191706414455302,0.1604032415215056,0.2298920096212005,0.10642619049437789,0.17957129289085225
513,0.23842177437703835,0.21543890104036054,0.1604032415215056,0.2378920096212005,0.16442619049437776,0.17957129289085225
514,0.22242177437703833,0.22514084908318344,0.1604032415215056,0.2516850495281262,0.11642619049437784,0.17957129289085225
515,0.22042177437703833,0.2293359420249058,0.1433788452140478,0.22968504952812618,0.14242619049437774,0.18357129289085228
516,0.23042177437703834,0.21181410512909826,0.1433788452140478,0.2736850495281262,0.13842619049437785,0.18357129289085228
517,0.2291895195146363,0.20514084908318347,0.1433788452140478,0.2336850495281262,0.15242177437703827,0.18357129289085228
518,0.22318951951463628,0.19932187018259034,0.1433788452140478,0.22568504952812618,0.17842619049437777,0.18357129289085228
519,0.2124261904943778,0.19932187018259034,0.1433788452140478,0.2356850495281262,0.17842619049437777,0.18357129289085228
520,0.2084261904943778,0.20521891116713561,0.1333788452140478,0.22368504952812618,0.1864217743770383,0.15157080127776817
521,0.24242619049437777,0.21303789006772872,0.1333788452140478,0.22189200962120048,0.13242619049437784,0.15157080127776817
522,0.28642619049437784,0.20132187018259035,0.1333788452140478,0.21189200962120047,0.15042619049437775,0.15157080127776817
523,0.24842619049437778,0.21514084908318348,0.1333788452140478,0.19389200962120046,0.13442619049437785,0.15157080127776817
524,0.29442619049437785,0.21514084908318343,0.1333788452140478,0.22768504952812615,0.14642619049437786,0.15157080127776817
525,0.29842619049437785,0.20132187018259035,0.1364018940203422,0.22189200962120048,0.13042619049437784,0.11957005751123281
526,0.30642619049437786,0.20514084908318347,0.1364018940203422,0.21389200962120047,0.14042619049437774,0.11957005751123281
527,0.29442619049437785,0.18121891116713557,0.1364018940203422,0.20389200962120047,0.18242619049437778,0.11957005751123281
528,0.30242619049437786,0.19314084908318346,0.1364018940203422,0.22048944601364964,0.14842619049437775,0.11957005751123281
529,0.2584261904943778,0.18903789006772875,0.1364018940203422,0.21228248592057533,0.15642177437703828,0.11957005751123281
530,0.22442619049437781,0.18714084908318346,0.1453788452140478,0.19828248592057532,0.14642177437703827,0.19957129289085226
531,0.23242619049437782,0.19114084908318346,0.1453788452140478,0.20189200962120046,0.12042177437703824,0.19957129289085226
532,0.23642619049437782,0.19932187018259034,0.1453788452140478,0.17968504952812614,0.1824217743770383,0.19957129289085226
533,0.2524261904943778,0.19321891116713558,0.1453788452140478,0.21389200962120047,0.1884217743770383,0.19957129289085226
534,0.27242619049437783,0.17921891116713556,0.1453788452140478,0.18168504952812614,0.1864217743770383,0.19957129289085226
535,0.2604261904943778,0.1792189111671356,0.17137884521404784,0.19168504952812615,0.15442177437703827,0.1735708012777682
536,0.23042619049437782,0.16799512622850513,0.17137884521404784,0.19768504952812616,0.13442619049437785,0.1735708012777682
537,0.24642619049437778,0.17503789006772874,0.17137884521404784,0.20028248592057532,0.14042619049437785,0.1735708012777682
538,0.22242619049437784,0.17503789006772869,0.17137884521404784,0.19228248592057529,0.14842619049437775,0.1735708012777682
539,0.2144261904943778,0.18721891116713557,0.17137884521404784,0.18568504952812614,0.12442177437703836,0.1735708012777682
540,0.24242619049437777,0.19521891116713558,0.13137884521404786,0.19368504952812615,0.1104217743770384,0.24957129289085228
541,0.29242619049437785,0.18121891116713557,0.13137884521404786,0.16968504952812613,0.16242177437703828,0.24957129289085228
542,0.28642619049437784,0.16921891116713556,0.13137884521404786,0.1934781261722525,0.14442619049437774,0.24957129289085228
543,0.27842619049437783,0.17921891116713556,0.13137884521404786,0.21968504952812618,0.14842619049437777,0.24957129289085228
544,0.2664261904943778,0.1852189111671356,0.13137884521404786,0.19968504952812616,0.10242619049437789,0.24957129289085228
545,0.2684261904943778,0.18921891116713557,0.17537884521404784,0.1894781261722525,0.1664261904943778,0.14357005751123286
546,0.28042619049437784,0.17921891116713562,0.17537884521404784,0.19168504952812615,0.14642619049437777,0.14357005751123286
547,0.29042619049437784,0.16521891116713555,0.17537884521404784,0.18168504952812614,0.15242619049437778,0.14357005751123286
548,0.2524261904943778,0.18321891116713557,0.17537884521404784,0.18368504952812614,0.15642619049437778,0.14357005751123286
549,0.2704261904943778,0.16132187018259037,0.17537884521404784,0.1836850495281262,0.17642619049437777,0.14357005751123286
550,0.2684261904943778,0.16132187018259037,0.15137884521404785,0.15768504952812615,0.18442619049437778,0.15557129289085225
551,0.31442619049437787,0.15732187018259036,0.15137884521404785,0.15228248592057528,0.12042619049437785,0.15557129289085225
552,0.28042619049437784,0.15732187018259036,0.15137884521404785,0.15968504952812615,0.15842619049437776,0.15557129289085225
553,0.3004261904943778,0.15532187018259033,0.15137884521404785,0.15968504952812615,0.15642619049437775,0.15557129289085225
554,0.2784261904943778,0.14514084908318345,0.15137884521404785,0.1682824859205753,0.15442619049437775,0.15557129289085225
555,0.26042619049437776,0.16314084908318346,0.14737884521404784,0.19168504952812618,0.15242619049437775,0.20557129289085224
556,0.27042619049437777,0.15514084908318346,0.14737884521404784,0.2036850495281262,0.14442619049437777,0.20557129289085224
557,0.2504261904943778,0.16514084908318347,0.14737884521404784,0.16768504952812616,0.13842619049437777,0.20557129289085224
558,0.23642619049437782,0.14932187018259033,0.14737884521404784,0.14768504952812617,0.1644261904943778,0.20557129289085224
559,0.2524261904943778,0.13932187018259032,0.14737884521404784,0.14628248592057527,0.16242177437703828,0.20557129289085224
560,0.2224261904943778,0.12914084908318343,0.1393788452140478,0.14768504952812614,0.14242619049437777,0.15157129289085225
561,0.24242619049437777,0.14514084908318345,0.1393788452140478,0.16768504952812616,0.14042619049437777,0.15157129289085225
562,0.2584261904943778,0.14314084908318345,0.1393788452140478,0.15968504952812615,0.1944261904943778,0.15157129289085225
563,0.24642619049437778,0.13314084908318344,0.1393788452140478,0.1518920096212005,0.15042619049437775,0.15157129289085225
564,0.2704261904943778,0.143917064144553,0.1393788452140478,0.13768504952812616,0.13242619049437787,0.15157129289085225
565,0.24242619049437777,0.16191706414455304,0.15937884521404783,0.16368504952812615,0.15242619049437775,0.2135712928908523
566,0.2564261904943778,0.16114084908318335,0.15937884521404783,0.18589200962120048,0.12242619049437785,0.2135712928908523
567,0.2164261904943778,0.16514084908318347,0.15937884521404783,0.16768504952812613,0.15642619049437775,0.2135712928908523
568,0.20042177437703831,0.15914084908318346,0.15937884521404783,0.18568504952812617,0.11442619049437784,0.2135712928908523
569,0.2184261904943778,0.14532187018259032,0.15937884521404783,0.17768504952812617,0.15842619049437776,0.2135712928908523
570,0.23642177437703835,0.12921891116713558,0.1453788452140478,0.1922824859205753,0.12242619049437785,0.15957129289085226
571,0.24442619049437778,0.1273218701825903,0.1453788452140478,0.18968504952812618,0.14442619049437774,0.15957129289085226
572,0.23642177437703835,0.13321891116713558,0.1453788452140478,0.22228248592057534,0.14442619049437785,0.15957129289085226
573,0.2404217743770383,0.14332187018259035,0.1453788452140478,0.20828248592057533,0.16042619049437776,0.15957129289085226
574,0.2444217743770383,0.14932187018259033,0.1453788452140478,0.2102824859205753,0.13442177437703837,0.15957129289085226
575,0.2524261904943778,0.15114084908318345,0.15937884521404783,0.18568504952812617,0.15642177437703828,0.17157129289085227
576,0.24642619049437778,0.14932187018259033,0.15937884521404783,0.21628248592057533,0.1964217743770383,0.17157129289085227
577,0.2224261904943778,0.15332187018259033,0.15937884521404783,0.22428248592057531,0.15042177437703827,0.17157129289085227
578,0.2104261904943778,0.15732187018259033,0.15937884521404783,0.23228248592057535,0.16042177437703828,0.17157129289085227
579,0.2524261904943778,0.1520980852439599,0.15937884521404783,0.2458920096212005,0.1644261904943778,0.17157129289085227
580,0.22842619049437782,0.1460980852439599,0.21137884521404787,0.1836850495281262,0.13842619049437777,0.2235708012777682
581,0.2504261904943778,0.15532187018259036,0.21137884521404787,0.2378920096212005,0.20042619049437782,0.2235708012777682
582,0.24442619049437778,0.16332187018259034,0.21137884521404787,0.2218920096212005,0.1944261904943778,0.2235708012777682
583,0.2224261904943778,0.1400980852439599,0.21137884521404787,0.2418920096212005,0.2164261904943778,0.2235708012777682
584,0.22442619049437781,0.16132187018259037,0.21137884521404787,0.2278920096212005,0.15642619049437778,0.2235708012777682
585,0.2224261904943778,0.17932187018259033,0.21537884521404782,0.2358920096212005,0.1744261904943778,0.16157129289085226
586,0.1964261904943778,0.16932187018259032,0.21537884521404782,0.25368504952812615,0.15842619049437778,0.16157129289085226
587,0.17242619049437777,0.14332187018259032,0.21537884521404782,0.21989200962120048,0.1624261904943778,0.16157129289085226
588,0.16642177437703828,0.13532187018259031,0.21537884521404782,0.236282522657776,0.15442619049437775,0.16157129289085226
589,0.16642177437703828,0.13514084908318344,0.21537884521404782,0.23168508626532686,0.2044261904943778,0.16157129289085226
590,0.18118951951463624,0.12732187018259034,0.15337884521404785,0.24968508626532687,0.15242619049437775,0.18157129289085228
591,0.1724217743770383,0.14314084908318345,0.15337884521404785,0.22768504952812618,0.1964261904943778,0.18157129289085228
592,0.1964217743770383,0.13914084908318344,0.15337884521404785,0.2336850495281262,0.16842619049437776,0.18157129289085228
593,0.18242619049437778,0.13114084908318344,0.15337884521404785,0.21368504952812617,0.16642619049437776,0.18157129289085228
594,0.15642619049437775,0.13714084908318344,0.15337884521404785,0.2396850495281262,0.16642619049437776,0.18157129289085228
595,0.17042619049437777,0.16314084908318346,0.21937884521404788,0.2222824859205753,0.15642619049437775,0.16557129289085226
596,0.17642619049437777,0.1633218701825903,0.21937884521404788,0.19168504952812615,0.16242619049437776,0.16557129289085226
597,0.19442619049437782,0.17332187018259032,0.21937884521404788,0.21828248592057534,0.14842619049437775,0.16557129289085226
598,0.1964261904943778,0.15932187018259034,0.21937884521404788,0.20168504952812616,0.14842619049437777,0.16557129289085226
599,0.20842619049437783,0.11914084908318345,0.21937884521404788,0.1796850495281262,0.15642619049437775,0.16557129289085226
600,0.2204261904943778,0.12714084908318343,0.17937884521404784,0.21768504952812617,0.13442619049437773,0.17957129289085222
601,0.2204261904943778,0.12514084908318343,0.17937884521404784,0.20768504952812616,0.17442619049437777,0.17957129289085222
602,0.2184261904943778,0.1313218701825903,0.17937884521404784,0.19968504952812613,0.15842619049437776,0.17957129289085222
603,0.2084261904943778,0.13914084908318344,0.17937884521404784,0.17368504952812616,0.15242619049437775,0.17957129289085222
604,0.19842619049437782,0.14732187018259033,0.17937884521404784,0.19768504952812616,0.15042619049437775,0.17957129289085222
605,0.2184261904943778,0.16114084908318346,0.2093785668290004,0.17768504952812614,0.17442619049437777,0.12157129289085222
606,0.20442177437703832,0.15714084908318346,0.2093785668290004,0.2042824859205753,0.1624261904943778,0.12157129289085222
607,0.1984217743770383,0.15332187018259036,0.2093785668290004,0.21968504952812618,0.13842619049437774,0.12157129289085222
608,0.16642177437703828,0.13932187018259032,0.2093785668290004,0.22368504952812618,0.09442619049437788,0.12157129289085222
609,0.1724217743770383,0.1333218701825903,0.2093785668290004,0.19368504952812615,0.13442619049437776,0.12157129289085222
610,0.1964217743770383,0.12961992213976745,0.19737884521404786,0.22568504952812618,0.12842619049437784,0.15757129289085225
611,0.21842177437703833,0.11514084908318348,0.19737884521404786,0.20168504952812616,0.1104261904943779,0.15757129289085225
612,0.23842177437703835,0.11932187018259033,0.19737884521404786,0.22368504952812618,0.09242619049437788,0.15757129289085225
613,0.1864261904943778,0.14932187018259035,0.19737884521404786,0.20768504952812616,0.11842619049437775,0.15757129289085225
614,0.20242619049437782,0.11932187018259033,0.19737884521404786,0.22168504952812618,0.07442619049437786,0.15757129289085225
615,0.18842619049437778,0.11932187018259033,0.15737884521404785,0.22747812617225252,0.15842619049437776,0.14957129289085225
616,0.18442619049437778,0.12932187018259034,0.15737884521404785,0.2336850495281262,0.14642619049437777,0.14957129289085225
617,0.18242619049437778,0.1273218701825903,0.15737884521404785,0.22568504952812618,0.14242619049437777,0.14957129289085225
618,0.1824217743770383,0.14132187018259035,0.15737884521404785,0.23168504952812619,0.1684261904943778,0.14957129289085225
619,0.2124261904943778,0.12714084908318343,0.15737884521404785,0.2376850495281262,0.14842619049437777,0.14957129289085225
620,0.20442619049437782,0.15914084908318346,0.19337884521404786,0.2536850495281262,0.14042619049437777,0.17757129289085227
621,0.1984217743770383,0.14514084908318345,0.19337884521404786,0.24947812617225254,0.1104261904943779,0.17757129289085227
622,0.17442619049437777,0.14514084908318345,0.19337884521404786,0.2174781261722525,0.08004748961543788,0.17757129289085227
623,0.1764217743770383,0.14514084908318345,0.19337884521404786,0.22947812617225252,0.08442619049437787,0.17757129289085227
624,0.19642619049437782,0.13914084908318344,0.19337884521404786,0.1934781261722525,0.14842619049437775,0.17757129289085227
625,0.20242619049437782,0.16114084908318346,0.13537884521404783,0.1994781261722525,0.10642619049437789,0.16357129289085226
626,0.22642619049437784,0.17914084908318345,0.13537884521404783,0.2034781261722525,0.12642619049437787,0.16357129289085226
627,0.18642619049437778,0.15314084908318346,0.13537884521404783,0.19347812617225252,0.08404748961543787,0.16357129289085226
628,0.18242619049437778,0.13114084908318346,0.13537884521404783,0.1934781261722525,0.09842619049437788,0.16357129289085226
629,0.1944261904943778,0.14314084908318345,0.13537884521404783,0.1894781261722525,0.11842619049437784,0.16357129289085226
630,0.2524261904943778,0.14132187018259035,0.18937884521404785,0.17747812617225248,0.09442619049437788,0.19357005751123288
631,0.27242619049437783,0.15132187018259036,0.18937884521404785,0.16947812617225252,0.09442619049437788,0.19357005751123288
632,0.23442619049437782,0.14932187018259035,0.18937884521404785,0.1754781261722525,0.07404748961543788,0.19357005751123288
633,0.2204261904943778,0.14132187018259035,0.18937884521404785,0.1854781261722525,0.1004261904943779,0.19357005751123288
634,0.21842619049437784,0.15532187018259036,0.18937884521404785,0.2094781261722525,0.10642619049437789,0.19357005751123288
635,0.2224261904943778,0.14514084908318345,0.11635091599604135,0.19968504952812616,0.11842177437703835,0.14957129289085225
636,0.23042619049437782,0.13314084908318347,0.11635091599604135,0.2396850495281262,0.12842619049437784,0.14957129289085225
637,0.25642619049437776,0.14132187018259035,0.11635091599604135,0.2336850495281262,0.09042619049437788,0.14957129289085225
638,0.23642619049437782,0.14132187018259035,0.11635091599604135,0.22168504952812618,0.12242619049437785,0.14957129289085225
639,0.2524261904943778,0.15932187018259034,0.11635091599604135,0.2336850495281262,0.13442619049437776,0.14957129289085225
640,0.2624261904943778,0.16132187018259034,0.15440324152150553,0.22568504952812618,0.15042619049437778,0.18757129289085228
641,0.22442619049437781,0.14732187018259033,0.15440324152150553,0.20768504952812616,0.1024261904943779,0.18757129289085228
642,0.2064261904943778,0.14114084908318345,0.15440324152150553,0.19768504952812616,0.14842619049437777,0.18757129289085228
643,0.2144261904943778,0.13332187018259034,0.15440324152150553,0.20768504952812616,0.1784261904943778,0.18757129289085228
644,0.23042619049437782,0.15332187018259033,0.15440324152150553,0.21253788426305592,0.17642619049437777,0.18757129289085228
645,0.1984261904943778,0.12514084908318343,0.1153788452140478,0.22568504952812618,0.14842619049437775,0.1955712928908523
646,0.2204261904943778,0.13409808524395989,0.1153788452140478,0.2456850495281262,0.16842619049437776,0.1955712928908523
647,0.18442619049437778,0.13932187018259032,0.1153788452140478,0.21947812617225254,0.14842619049437775,0.1955712928908523
648,0.2004261904943778,0.13114084908318344,0.1153788452140478,0.2376850495281262,0.1644261904943778,0.1955712928908523
649,0.2184261904943778,0.14132187018259035,0.1153788452140478,0.2356850495281262,0.17642619049437777,0.1955712928908523
650,0.1964261904943778,0.14314084908318345,0.26537884521404786,0.28147812617225254,0.1804261904943778,0.19157005751123288
651,0.2124261904943778,0.14514084908318345,0.26537884521404786,0.2536850495281262,0.13842619049437777,0.19157005751123288
652,0.17642619049437777,0.15714084908318346,0.26537884521404786,0.25368504952812615,0.10242619049437789,0.19157005751123288
653,0.19242619049437779,0.15514084908318346,0.26537884521404786,0.2456850495281262,0.1124261904943779,0.19157005751123288
654,0.2004261904943778,0.15114084908318345,0.26537884521404786,0.27368504952812617,0.14642619049437777,0.19157005751123288
655,0.1624261904943778,0.15514084908318346,0.20737884521404784,0.2576850495281262,0.11642619049437775,0.18757129289085228
656,0.2044261904943778,0.14514084908318345,0.20737884521404784,0.24547812617225254,0.14242619049437777,0.18757129289085228
657,0.2044261904943778,0.14332187018259032,0.20737884521404784,0.23947812617225256,0.11842619049437784,0.18757129289085228
658,0.23242619049437782,0.14732187018259033,0.20737884521404784,0.23568508626532686,0.13042619049437776,0.18757129289085228
659,0.21842177437703833,0.14943890104036056,0.20737884521404784,0.22547812617225252,0.13642619049437776,0.18757129289085228
660,0.18042619049437778,0.14343890104036056,0.13137884521404783,0.2114781261722525,0.14442619049437777,0.0995712928908522
661,0.2104261904943778,0.14132187018259032,0.13137884521404783,0.19747812617225255,0.15042619049437778,0.0995712928908522
662,0.1924261904943778,0.13532187018259031,0.13137884521404783,0.19947812617225255,0.12242619049437775,0.0995712928908522
663,0.21242619049437783,0.13314084908318344,0.13137884521404783,0.2194781261722525,0.14042619049437777,0.0995712928908522
664,0.1944261904943778,0.14132187018259032,0.13137884521404783,0.1814781261722525,0.15242619049437775,0.0995712928908522
665,0.2064261904943778,0.15732187018259036,0.11537884521404781,0.21147812617225253,0.14642619049437777,0.16557129289085226
666,0.1944261904943778,0.1333218701825903,0.11537884521404781,0.2174781261722525,0.17242619049437777,0.16557129289085226
667,0.22642619049437782,0.13732187018259032,0.11537884521404781,0.23747812617225253,0.19442619049437782,0.16557129289085226
668,0.21242177437703832,0.13714084908318344,0.11537884521404781,0.2534781261722525,0.2004261904943778,0.16557129289085226
669,0.20242177437703832,0.13514084908318344,0.11537884521404781,0.23147812617225255,0.21642619049437783,0.16557129289085226
670,0.17442619049437777,0.12914084908318343,0.14937884521404782,0.25347812617225257,0.20442619049437782,0.15157129289085225
671,0.17242619049437777,0.14314084908318345,0.14937884521404782,0.25147812617225257,0.1704261904943778,0.15157129289085225
672,0.16842619049437776,0.14961992213976744,0.14937884521404782,0.22747812617225255,0.1704261904943778,0.15157129289085225
673,0.18242619049437778,0.15314084908318346,0.14937884521404782,0.2574781261722525,0.15842619049437778,0.15157129289085225
674,0.19042619049437778,0.14114084908318345,0.14937884521404782,0.24547812617225254,0.16442619049437776,0.15157129289085225
675,0.23042619049437782,0.14332187018259035,0.15137884521404782,0.22747812617225255,0.1664261904943778,0.18557129289085228
676,0.19642619049437782,0.1293218701825903,0.15137884521404782,0.22147812617225254,0.1724261904943778,0.18557129289085228
677,0.1724261904943778,0.13732187018259034,0.15137884521404782,0.21968504952812618,0.1644261904943778,0.18557129289085228
678,0.15242619049437775,0.15514084908318346,0.15137884521404782,0.21547812617225254,0.18442619049437778,0.18557129289085228
679,0.19042619049437778,0.14114084908318345,0.15137884521404782,0.20968504952812617,0.13842619049437774,0.18557129289085228
680,0.19242619049437779,0.15132187018259033,0.1433788452140478,0.2123309609071822,0.13042619049437773,0.14557129289085224
681,0.18842619049437778,0.15132187018259033,0.1433788452140478,0.206282522657776,0.15842619049437778,0.14557129289085224
682,0.2164261904943778,0.14332187018259032,0.1433788452140478,0.21168508626532687,0.1804261904943778,0.14557129289085224
683,0.2024261904943778,0.16514084908318347,0.1433788452140478,0.21453792100025657,0.1644261904943778,0.14557129289085224
684,0.1964261904943778,0.15914084908318346,0.1433788452140478,0.22913532065550504,0.1804261904943778,0.14557129289085224
685,0.2124261904943778,0.15114084908318345,0.17737884521404784,0.21453788426305592,0.14042619049437777,0.21357129289085225
686,0.2224261904943778,0.1653218701825903,0.17737884521404784,0.16968504952812613,0.14242619049437774,0.21357129289085225
687,0.2044261904943778,0.14914084908318345,0.17737884521404784,0.17968508626532684,0.12642619049437775,0.21357129289085225
688,0.18442619049437778,0.15932187018259034,0.17737884521404784,0.1694781261722525,0.14242619049437774,0.21357129289085225
689,0.1984261904943778,0.15932187018259034,0.17737884521404784,0.17768504952812614,0.15242619049437775,0.21357129289085225
690,0.2024261904943778,0.14932187018259033,0.18337884521404785,0.17807556256470164,0.13842619049437774,0.14957129289085225
691,0.1984261904943778,0.14514084908318345,0.18337884521404785,0.18007556256470164,0.14442619049437774,0.14957129289085225
692,0.1984261904943778,0.14514084908318345,0.18337884521404785,0.1714781261722525,0.1124261904943779,0.14957129289085225
693,0.19042619049437778,0.15332187018259033,0.18337884521404785,0.1854781261722525,0.15842619049437776,0.14957129289085225
694,0.1964261904943778,0.13532187018259031,0.18337884521404785,0.17768504952812614,0.10642619049437789,0.14957129289085225
695,0.22642619049437782,0.14714084908318345,0.16937884521404784,0.17568504952812616,0.1684261904943778,0.1375708012777682
696,0.23642619049437782,0.14514084908318345,0.16937884521404784,0.16768504952812613,0.15242619049437778,0.1375708012777682
697,0.2104261904943778,0.15914084908318346,0.16937884521404784,0.16168504952812612,0.19642619049437782,0.1375708012777682
698,0.2164261904943778,0.15332187018259036,0.16937884521404784,0.15653788426305587,0.14242619049437774,0.1375708012777682
699,0.1984261904943778,0.17132187018259035,0.16937884521404784,0.16053788426305582,0.14642619049437777,0.1375708012777682
700,0.19242619049437779,0.14532187018259032,0.15337884521404785,0.1594781261722525,0.1704261904943778,0.14357129289085224
701,0.1964261904943778,0.14732187018259035,0.15337884521404785,0.1474781261722525,0.1864217743770383,0.14357129289085224
702,0.17842619049437777,0.12732187018259034,0.15337884521404785,0.1774781261722525,0.19842619049437782,0.14357129289085224
703,0.17042619049437777,0.12714084908318346,0.15337884521404785,0.15547812617225248,0.20842619049437783,0.14357129289085224
704,0.14042619049437777,0.13114084908318344,0.15337884521404785,0.13968504952812616,0.1784261904943778,0.14357129289085224
705,0.18042619049437778,0.12914084908318343,0.17137884521404784,0.15347812617225254,0.12842619049437776,0.21957129289085225
706,0.18842619049437778,0.13514084908318347,0.17137884521404784,0.11207556256470169,0.14042619049437777,0.21957129289085225
707,0.17842619049437777,0.13714084908318344,0.17137884521404784,0.11747812617225256,0.1104261904943779,0.21957129289085225
708,0.2044261904943778,0.13514084908318347,0.17137884521404784,0.12147812617225257,0.13642619049437774,0.21957129289085225
709,0.2104261904943778,0.12732187018259034,0.17137884521404784,0.1454781261722525,0.12242619049437785,0.21957129289085225
710,0.2044261904943778,0.13314084908318347,0.18937884521404785,0.13147812617225252,0.13042619049437784,0.22557129289085226
711,0.2164261904943778,0.13314084908318347,0.18937884521404785,0.12407556256470169,0.13642619049437776,0.22557129289085226
712,0.2004261904943778,0.1190378900677287,0.18937884521404785,0.15147812617225254,0.07442619049437786,0.22557129289085226
713,0.2004261904943778,0.14532187018259032,0.18937884521404785,0.12947812617225257,0.09642619049437788,0.22557129289085226
714,0.2044261904943778,0.11932187018259033,0.18937884521404785,0.15168504952812611,0.10442619049437789,0.22557129289085226
715,0.17642619049437777,0.11132187018259032,0.18537884521404785,0.12453788426305587,0.11442177437703835,0.1575708012777682
716,0.14842619049437775,0.10514084908318344,0.18537884521404785,0.16168504952812612,0.08442619049437787,0.1575708012777682
717,0.15842619049437776,0.14114084908318347,0.18537884521404785,0.15653788426305587,0.08242619049437787,0.1575708012777682
718,0.15642619049437775,0.11514084908318344,0.18537884521404785,0.1436850495281261,0.10042619049437788,0.1575708012777682
719,0.13442619049437785,0.13932187018259032,0.18537884521404785,0.14368504952812616,0.13242619049437776,0.1575708012777682
720,0.15842619049437776,0.14714084908318345,0.16040324152150554,0.11968504952812621,0.12042619049437785,0.16957129289085227
721,0.12042619049437785,0.1552189111671356,0.16040324152150554,0.1356850495281262,0.12242619049437783,0.16957129289085227
722,0.13642619049437774,0.13721891116713558,0.16040324152150554,0.15768504952812612,0.08642619049437787,0.16957129289085227
723,0.16042619049437779,0.15932187018259034,0.16040324152150554,0.14568504952812616,0.12442619049437785,0.16957129289085227
724,0.15642619049437775,0.15332187018259033,0.16040324152150554,0.14768504952812622,0.12242619049437785,0.16957129289085227
725,0.13242619049437773,0.13961992213976743,0.15137884521404785,0.15568504952812612,0.14842619049437777,0.18557005751123287
726,0.14042619049437774,0.15314084908318346,0.15137884521404785,0.13768504952812619,0.14842619049437775,0.18557005751123287
727,0.15442619049437775,0.16132187018259034,0.15137884521404785,0.15547812617225248,0.13442619049437785,0.18557005751123287
728,0.18242619049437778,0.14932187018259033,0.15137884521404785,0.1534781261722525,0.14042619049437777,0.18557005751123287
729,0.15042619049437775,0.13561992213976742,0.15137884521404785,0.16607556256470163,0.10242619049437789,0.18557005751123287
730,0.14842619049437775,0.13114084908318344,0.16937749771288452,0.16168504952812615,0.11842619049437784,0.18957005751123288
731,0.12242619049437783,0.12932187018259034,0.16937749771288452,0.1583309609071822,0.13442619049437773,0.18957005751123288
732,0.14042619049437777,0.13332187018259034,0.16937749771288452,0.1534781261722525,0.13242619049437773,0.18957005751123288
733,0.15442619049437775,0.12132187018259033,0.16937749771288452,0.177135320655505,0.13242619049437784,0.18957005751123288
734,0.17642619049437777,0.12532187018259033,0.16937749771288452,0.18228248592057528,0.13442619049437773,0.18957005751123288
735,0.1964217743770383,0.14332187018259035,0.11537884521404781,0.17947812617225253,0.12242619049437774,0.16357129289085226
736,0.1944217743770383,0.15332187018259036,0.11537884521404781,0.17807556256470167,0.12642619049437775,0.16357129289085226
737,0.1804217743770383,0.16732187018259034,0.11537884521404781,0.19147812617225254,0.12442619049437785,0.16357129289085226
738,0.22442177437703834,0.13732187018259034,0.11537884521404781,0.19007556256470165,0.14642619049437777,0.16357129289085226
739,0.2124261904943778,0.14532187018259032,0.11537884521404781,0.20547812617225253,0.15042619049437775,0.16357129289085226
740,0.18442619049437778,0.12409808524395988,0.1253788452140478,0.18368504952812617,0.10842619049437789,0.16957129289085227
741,0.16042619049437779,0.13932187018259032,0.1253788452140478,0.2074781261722525,0.09442619049437788,0.16957129289085227
742,0.1924261904943778,0.13932187018259032,0.1253788452140478,0.20168504952812616,0.10442619049437789,0.16957129289085227
743,0.1844261904943778,0.13932187018259035,0.1253788452140478,0.19168504952812615,0.11242619049437788,0.16957129289085227
744,0.16042177437703828,0.11532187018259032,0.1253788452140478,0.19568504952812615,0.10042619049437787,0.16957129289085227
745,0.1724261904943778,0.13314084908318344,0.14537884521404784,0.19568504952812615,0.14042619049437774,0.14557129289085224
746,0.19842619049437782,0.12114084908318343,0.14537884521404784,0.16768504952812613,0.13642619049437774,0.14557129289085224
747,0.1884261904943778,0.11514084908318345,0.14537884521404784,0.17368504952812613,0.15842619049437776,0.14557129289085224
748,0.17642619049437777,0.11914084908318345,0.14537884521404784,0.16228248592057526,0.16842619049437776,0.14557129289085224
749,0.21442619049437783,0.13714084908318344,0.14537884521404784,0.15828248592057528,0.13042619049437784,0.14557129289085224
750,0.1944261904943778,0.12732187018259034,0.16240324152150554,0.15768504952812615,0.12042619049437785,0.17357129289085227
751,0.19442619049437782,0.13532187018259031,0.16240324152150554,0.1702824859205753,0.16442619049437776,0.17357129289085227
752,0.20842619049437783,0.16714084908318347,0.16240324152150554,0.18968504952812615,0.15242619049437775,0.17357129289085227
753,0.20842619049437783,0.15914084908318346,0.16240324152150554,0.2002824859205753,0.13642619049437785,0.17357129289085227
754,0.1744261904943778,0.15714084908318346,0.16240324152150554,0.2082824859205753,0.12042619049437785,0.17357129289085227
755,0.18442619049437778,0.17914084908318337,0.18337884521404785,0.19968504952812616,0.15242619049437775,0.10157129289085222
756,0.18842619049437778,0.15314084908318346,0.18337884521404785,0.21368504952812617,0.15042619049437775,0.10157129289085222
757,0.20042619049437782,0.16714084908318347,0.18337884521404785,0.22168504952812618,0.1044261904943779,0.10157129289085222
758,0.1884261904943778,0.15914084908318346,0.18337884521404785,0.2436850495281262,0.14042619049437777,0.10157129289085222
759,0.2164261904943778,0.13532187018259031,0.18337884521404785,0.23168504952812619,0.12042619049437774,0.10157129289085222
760,0.21042619049437783,0.15114084908318345,0.12937884521404783,0.2416850495281262,0.15442619049437778,0.1715712928908523
761,0.22642619049437782,0.15314084908318346,0.12937884521404783,0.21947812617225249,0.13442619049437773,0.1715712928908523
762,0.2064261904943778,0.16714084908318347,0.12937884521404783,0.2154781261722525,0.14042619049437777,0.1715712928908523
763,0.1984261904943778,0.17114084908318347,0.12937884521404783,0.21368504952812617,0.15842619049437778,0.1715712928908523
764,0.2164261904943778,0.15732187018259033,0.12937884521404783,0.2054781261722525,0.10842619049437789,0.1715712928908523
765,0.2144261904943778,0.14714084908318345,0.13337884521404783,0.2094781261722525,0.10042619049437788,0.15357129289085225
766,0.18442619049437778,0.17114084908318347,0.13337884521404783,0.19947812617225252,0.13242619049437787,0.15357129289085225
767,0.23242619049437785,0.17514084908318345,0.13337884521404783,0.21947812617225254,0.14242619049437774,0.15357129289085225
768,0.2024261904943778,0.17914084908318348,0.13337884521404783,0.20253788426305588,0.12442619049437775,0.15357129289085225
769,0.1964261904943778,0.16914084908318347,0.13337884521404783,0.20747812617225253,0.15242619049437778,0.15357129289085225
770,0.18642619049437778,0.15314084908318346,0.14737884521404782,0.21233096090718223,0.12642619049437784,0.16757129289085226
771,0.18642619049437778,0.13514084908318344,0.14737884521404782,0.22833096090718225,0.11242619049437791,0.16757129289085226
772,0.1904261904943778,0.13132187018259034,0.14737884521404782,0.22347812617225254,0.12042619049437785,0.16757129289085226
773,0.1844261904943778,0.13132187018259034,0.14737884521404782,0.1776850495281262,0.08642619049437787,0.16757129289085226
774,0.1964261904943778,0.14314084908318345,0.14737884521404782,0.19968504952812616,0.12242619049437785,0.16757129289085226
775,0.19442619049437782,0.14514084908318345,0.12937884521404783,0.19768504952812616,0.1104261904943779,0.12757129289085223
776,0.21442619049437783,0.14914084908318345,0.12937884521404783,0.18568504952812614,0.12442619049437785,0.12757129289085223
777,0.1784261904943778,0.13914084908318344,0.12937884521404783,0.17568504952812614,0.10442619049437789,0.12757129289085223
778,0.1904261904943778,0.13514084908318344,0.12937884521404783,0.16853788426305585,0.08642619049437787,0.12757129289085223
779,0.20042619049437782,0.14591706414455302,0.12937884521404783,0.1618920096212005,0.11842619049437784,0.12757129289085223
780,0.1704261904943778,0.14332187018259032,0.16737884521404783,0.17368504952812613,0.10442619049437789,0.16357129289085226
781,0.1844261904943778,0.13732187018259034,0.16737884521404783,0.14968504952812617,0.10842619049437789,0.16357129289085226
782,0.21042619049437783,0.12932187018259034,0.16737884521404783,0.12628248592057534,0.13642619049437776,0.16357129289085226
783,0.22042619049437784,0.14732187018259033,0.16737884521404783,0.166282522657776,0.16242619049437776,0.16357129289085226
784,0.21442619049437783,0.15332187018259033,0.16737884521404783,0.1954781261722525,0.14442619049437774,0.16357129289085226
785,0.20642619049437783,0.13732187018259032,0.19240324152150556,0.18947812617225246,0.14642619049437777,0.12157129289085222
786,0.22842619049437785,0.14314084908318345,0.19240324152150556,0.18168504952812614,0.14242619049437774,0.12157129289085222
787,0.2144261904943778,0.1333218701825903,0.19240324152150556,0.2036850495281261,0.0984261904943779,0.12157129289085222
788,0.1864261904943778,0.13932187018259032,0.19240324152150556,0.18968504952812612,0.12642619049437775,0.12157129289085222
789,0.16642619049437776,0.1480980852439599,0.19240324152150556,0.19768504952812616,0.1664261904943778,0.12157129289085222
790,0.1744261904943778,0.1520980852439599,0.16537884521404783,0.16768504952812613,0.14442619049437777,0.1715712928908523
791,0.15242619049437775,0.1560980852439599,0.16537884521404783,0.19168504952812615,0.15842619049437776,0.1715712928908523
792,0.17042619049437777,0.16809808524395986,0.16537884521404783,0.20768504952812616,0.14042619049437777,0.1715712928908523
793,0.1624261904943778,0.1620980852439599,0.16537884521404783,0.20368504952812616,0.15842619049437776,0.1715712928908523
794,0.18042619049437778,0.1600980852439599,0.16537884521404783,0.19168504952812615,0.10642619049437789,0.1715712928908523
795,0.14642619049437774,0.1600980852439599,0.11937884521404782,0.20968504952812617,0.12242619049437785,0.13157080127776818
796,0.17842619049437777,0.1440980852439599,0.11937884521404782,0.21368504952812617,0.11442619049437784,0.13157080127776818
797,0.2064261904943778,0.1540980852439599,0.11937884521404782,0.19968504952812616,0.11442619049437784,0.13157080127776818
798,0.1944261904943778,0.1500980852439599,0.11937884521404782,0.20368504952812616,0.14042619049437777,0.13157080127776818
799,0.19642619049437782,0.1420980852439599,0.11937884521404782,0.20053788426305588,0.12842619049437776,0.13157080127776818
800,0.2124261904943778,0.15332187018259036,0.18937884521404785,0.2205378842630559,0.16042619049437779,0.1695708012777682
801,0.1944261904943778,0.16132187018259037,0.18937884521404785,0.22453788426305588,0.1684261904943778,0.1695708012777682
802,0.1944261904943778,0.14732187018259033,0.18937884521404785,0.21168504952812617,0.15242177437703827,0.1695708012777682
803,0.18842619049437778,0.13132187018259034,0.18937884521404785,0.2456850495281262,0.13442619049437773,0.1695708012777682
804,0.2004261904943778,0.15132187018259033,0.18937884521404785,0.2436850495281262,0.14242619049437774,0.1695708012777682
805,0.19242619049437779,0.13209808524395988,0.15737884521404785,0.22768504952812618,0.13842619049437777,0.14157129289085224
806,0.19042619049437778,0.15132187018259033,0.15737884521404785,0.21368504952812617,0.13242619049437776,0.14157129289085224
807,0.22642619049437782,0.14732187018259035,0.15737884521404785,0.23947812617225256,0.1124261904943779,0.14157129289085224
808,0.2104261904943778,0.13732187018259034,0.15737884521404785,0.20547812617225253,0.10642619049437788,0.14157129289085224
809,0.22842619049437782,0.14132187018259035,0.15737884521404785,0.19968504952812616,0.12842619049437776,0.14157129289085224
810,0.23042619049437782,0.14714084908318345,0.16737884521404783,0.19168504952812618,0.13442619049437773,0.1635712928908523
811,0.2184261904943778,0.13591706414455298,0.16737884521404783,0.16747812617225255,0.13442619049437776,0.1635712928908523
812,0.24842619049437778,0.13009808524395988,0.16737884521404783,0.17968504952812614,0.15242619049437775,0.1635712928908523
813,0.2164261904943778,0.13514084908318344,0.16737884521404783,0.18168504952812614,0.11442619049437784,0.1635712928908523
814,0.23442619049437782,0.15114084908318345,0.16737884521404783,0.15768504952812612,0.15442619049437775,0.1635712928908523
815,0.2204261904943778,0.15743890104036057,0.14737884521404782,0.19168504952812615,0.15642619049437775,0.1875712928908523
816,0.17042619049437777,0.16714084908318336,0.14737884521404782,0.19168504952812615,0.15442619049437775,0.1875712928908523
817,0.20042619049437782,0.14114084908318345,0.14737884521404782,0.19568504952812615,0.14242619049437785,0.1875712928908523
818,0.19242619049437779,0.13114084908318344,0.14737884521404782,0.16768504952812613,0.14642619049437774,0.1875712928908523
819,0.18642619049437778,0.12791706414455298,0.14737884521404782,0.15768504952812618,0.13242619049437784,0.1875712928908523
820,0.17642619049437777,0.14714084908318337,0.1684032415215056,0.15968504952812612,0.1624261904943778,0.14157129289085224
821,0.17642619049437777,0.15314084908318337,0.1684032415215056,0.14168504952812616,0.16642177437703828,0.14157129289085224
822,0.19042619049437778,0.14514084908318345,0.1684032415215056,0.16968504952812613,0.16442177437703828,0.14157129289085224
823,0.2124261904943778,0.14714084908318337,0.1684032415215056,0.17189200962120046,0.12442177437703836,0.14157129289085224
824,0.17242619049437777,0.13314084908318344,0.1684032415215056,0.15568504952812612,0.14042177437703826,0.14157129289085224
825,0.17442619049437777,0.15114084908318345,0.10937884521404784,0.16228248592057526,0.14442177437703826,0.21357129289085228
826,0.18642619049437778,0.1731408490831834,0.10937884521404784,0.1662824859205753,0.13842177437703826,0.21357129289085228
827,0.16242619049437776,0.14591706414455302,0.10937884521404784,0.20768504952812616,0.14442177437703826,0.21357129289085228
828,0.17242619049437777,0.17391706414455294,0.10937884521404784,0.18168504952812614,0.1804217743770383,0.21357129289085228
829,0.17642619049437777,0.18591706414455295,0.10937884521404784,0.17168504952812616,0.16642177437703828,0.21357129289085228
830,0.16642619049437776,0.18914084908318338,0.17737884521404784,0.1802824859205753,0.14042177437703826,0.12357129289085222
831,0.1824261904943778,0.1811408490831834,0.17737884521404784,0.15628248592057534,0.14842619049437777,0.12357129289085222
832,0.1844261904943778,0.15914084908318338,0.17737884521404784,0.17568504952812616,0.14442619049437774,0.12357129289085222
833,0.19442619049437782,0.14314084908318336,0.17737884521404784,0.15428248592057528,0.14442619049437774,0.12357129289085222
834,0.2004261904943778,0.15114084908318337,0.17737884521404784,0.1482824859205753,0.1124261904943779,0.12357129289085222
835,0.1724261904943778,0.12703789006772864,0.12640324152150556,0.18228248592057528,0.09442619049437788,0.14357129289085224
836,0.1664261904943778,0.1490378900677286,0.12640324152150556,0.1422824859205753,0.12642619049437775,0.14357129289085224
837,0.1764261904943778,0.12703789006772875,0.12640324152150556,0.17368504952812616,0.12042619049437785,0.14357129289085224
838,0.19242619049437779,0.1310378900677287,0.12640324152150556,0.15568504952812612,0.12042619049437785,0.14357129289085224
839,0.17242619049437777,0.12103789006772869,0.12640324152150556,0.16168504952812618,0.12042619049437774,0.14357129289085224
840,0.16642619049437776,0.11521891116713556,0.19937884521404786,0.1874781261722525,0.12042619049437785,0.14957129289085228
841,0.15842619049437776,0.11321891116713557,0.19937884521404786,0.17807556256470164,0.13442619049437773,0.14957129289085228
842,0.18042619049437778,0.1110378900677287,0.19937884521404786,0.1762824859205753,0.13642619049437776,0.14957129289085228
843,0.16842619049437776,0.10903789006772872,0.19937884521404786,0.15768504952812615,0.15042619049437778,0.14957129289085228
844,0.15642619049437775,0.11521891116713558,0.19937884521404786,0.15628248592057528,0.15042619049437778,0.14957129289085228
845,0.14842619049437775,0.1492189111671356,0.17137884521404784,0.1382824859205753,0.14842619049437775,0.23757129289085227
846,0.16442619049437776,0.1350378900677287,0.17137884521404784,0.144282522657776,0.13642619049437774,0.23757129289085227
847,0.14842619049437775,0.1210378900677287,0.17137884521404784,0.1514781261722525,0.12242619049437774,0.23757129289085227
848,0.16642619049437776,0.14703789006772872,0.17137884521404784,0.16828252265777593,0.13042619049437776,0.23757129289085227
849,0.15642619049437775,0.14703789006772872,0.17137884521404784,0.16368504952812615,0.14442619049437777,0.23757129289085227
850,0.14242619049437774,0.15303789006772872,0.15040324152150555,0.15968504952812618,0.15442619049437778,0.16157129289085229
851,0.16042619049437776,0.14903789006772872,0.15040324152150555,0.15628248592057528,0.11642619049437784,0.16157129289085229
852,0.17642619049437777,0.16103789006772873,0.15040324152150555,0.15828248592057534,0.15442619049437778,0.16157129289085229
853,0.1724261904943778,0.17303789006772874,0.15040324152150555,0.1682824859205753,0.14242619049437777,0.16157129289085229
854,0.18642619049437778,0.14503789006772871,0.15040324152150555,0.17828252265777594,0.1664261904943778,0.16157129289085229
855,0.1864261904943778,0.13514084908318347,0.19737884521404786,0.20228248592057532,0.14442619049437777,0.22157129289085226
856,0.21442177437703833,0.13121891116713558,0.19737884521404786,0.19428248592057532,0.13042619049437776,0.22157129289085226
857,0.22642619049437782,0.13932187018259035,0.19737884521404786,0.19368504952812615,0.15442619049437778,0.22157129289085226
858,0.22642619049437782,0.1212189111671356,0.19737884521404786,0.21568504952812617,0.11442619049437784,0.22157129289085226
859,0.22442619049437781,0.10721891116713557,0.19737884521404786,0.2018920096212005,0.12842619049437776,0.22157129289085226
860,0.2164261904943778,0.11121891116713557,0.17240324152150555,0.21189200962120047,0.09242619049437788,0.15157129289085228
861,0.1944261904943778,0.11121891116713557,0.17240324152150555,0.20589200962120047,0.12042619049437785,0.15157129289085228
862,0.19242619049437779,0.10399512622850512,0.17240324152150555,0.19568504952812615,0.13442619049437773,0.15157129289085228
863,0.18442619049437778,0.1250378900677287,0.17240324152150555,0.20168504952812616,0.14442619049437777,0.15157129289085228
864,0.2044261904943778,0.11914084908318345,0.17240324152150555,0.20168504952812616,0.13242177437703825,0.15157129289085228
865,0.22642619049437782,0.12132187018259033,0.17937884521404784,0.17989200962120047,0.1624261904943778,0.15357129289085225
866,0.2404261904943778,0.11332187018259032,0.17937884521404784,0.18189200962120045,0.14842619049437777,0.15357129289085225
867,0.1984261904943778,0.12121891116713558,0.17937884521404784,0.18989200962120045,0.15242619049437775,0.15357129289085225
868,0.17442619049437777,0.11503789006772874,0.17937884521404784,0.1998920096212005,0.13442619049437785,0.15357129289085225
869,0.1804261904943778,0.11732187018259033,0.17937884521404784,0.20968504952812617,0.14842619049437777,0.15357129289085225
870,0.1704261904943778,0.12932187018259034,0.17137884521404784,0.18589200962120045,0.14842619049437777,0.16557129289085226
871,0.16042619049437776,0.1432189111671356,0.17137884521404784,0.15368504952812617,0.15242619049437778,0.16557129289085226
872,0.16842619049437776,0.1472189111671356,0.17137884521404784,0.16389200962120054,0.15642619049437775,0.16557129289085226
873,0.15042619049437775,0.1350378900677287,0.17137884521404784,0.16189200962120054,0.16442619049437776,0.16557129289085226
874,0.12642619049437775,0.1452189111671356,0.17137884521404784,0.17168504952812613,0.13442619049437773,0.16557129289085226
875,0.14642619049437774,0.12121891116713558,0.11035091599604134,0.16368504952812613,0.15042619049437775,0.19157129289085223
876,0.11842619049437786,0.14503789006772871,0.11035091599604134,0.16568504952812613,0.16642619049437776,0.19157129289085223
877,0.14442619049437774,0.13732187018259032,0.11035091599604134,0.17368504952812613,0.12842619049437784,0.19157129289085223
878,0.12442619049437784,0.1472189111671356,0.11035091599604134,0.18968504952812615,0.11042619049437788,0.19157129289085223
879,0.15242619049437775,0.14121891116713559,0.11035091599604134,0.20168504952812616,0.1124217743770384,0.19157129289085223
880,0.15242619049437775,0.13721891116713558,0.16737884521404783,0.17368504952812613,0.1084217743770384,0.13357129289085223
881,0.14042619049437774,0.15132187018259036,0.16737884521404783,0.17568504952812614,0.11242619049437788,0.13357129289085223
882,0.11642619049437784,0.1232189111671356,0.16737884521404783,0.16368504952812618,0.11042619049437788,0.13357129289085223
883,0.12442619049437774,0.1370378900677287,0.16737884521404783,0.16168504952812615,0.11442619049437783,0.13357129289085223
884,0.13642619049437776,0.13181410512909825,0.16737884521404783,0.16568504952812618,0.12642619049437784,0.13357129289085223
885,0.14642619049437777,0.1410378900677287,0.21737884521404788,0.15028248592057533,0.11442619049437783,0.14957080127776823
886,0.15242619049437778,0.1330378900677287,0.21737884521404788,0.16168504952812618,0.13242619049437784,0.14957080127776823
887,0.1784261904943778,0.1330378900677287,0.21737884521404788,0.15968504952812618,0.14842619049437775,0.14957080127776823
888,0.14642619049437777,0.12514084908318343,0.21737884521404788,0.1734781261722525,0.17842619049437777,0.14957080127776823
889,0.1704261904943778,0.1330378900677287,0.21737884521404788,0.1356850495281262,0.11642619049437784,0.14957080127776823
890,0.2044261904943778,0.12914084908318343,0.18337884521404785,0.12428248592057531,0.1804217743770383,0.15157129289085225
891,0.1884261904943778,0.15314084908318346,0.18337884521404785,0.12807556256470162,0.16042177437703828,0.15157129289085225
892,0.1684261904943778,0.16514084908318347,0.18337884521404785,0.14947812617225248,0.20442177437703832,0.15157129289085225
893,0.1864261904943778,0.13714084908318344,0.18337884521404785,0.1454781261722525,0.1704217743770383,0.15157129289085225
894,0.1704261904943778,0.14314084908318345,0.18337884521404785,0.11947812617225255,0.15242177437703827,0.15157129289085225
895,0.1624261904943778,0.15114084908318345,0.16840324152150554,0.16147812617225252,0.15242177437703827,0.17557129289085224
896,0.19842619049437782,0.17914084908318337,0.16840324152150554,0.17768504952812614,0.14442619049437774,0.17557129289085224
897,0.17842619049437777,0.14914084908318342,0.16840324152150554,0.1582824859205753,0.1704261904943778,0.17557129289085224
898,0.19042619049437778,0.14903789006772872,0.16840324152150554,0.17968504952812614,0.14842619049437777,0.17557129289085224
899,0.22242619049437784,0.13799512622850515,0.16840324152150554,0.17028248592057527,0.1664261904943778,0.17557129289085224
900,0.17242619049437777,0.16921891116713556,0.12137884521404783,0.18428248592057528,0.19042619049437778,0.15357129289085228
901,0.1664261904943778,0.16103789006772873,0.12137884521404783,0.1802824859205753,0.1804261904943778,0.15357129289085228
902,0.1624261904943778,0.16703789006772873,0.12137884521404783,0.18968504952812615,0.15042619049437775,0.15357129289085228
903,0.12442619049437775,0.1430378900677287,0.12137884521404783,0.19368504952812615,0.17242619049437777,0.15357129289085228
904,0.13842619049437777,0.1472189111671356,0.12137884521404783,0.20168504952812616,0.1864261904943778,0.15357129289085228
905,0.1664261904943778,0.15103789006772872,0.20337884521404787,0.18368504952812617,0.19042619049437778,0.15157129289085225
906,0.1824261904943778,0.1550378900677287,0.20337884521404787,0.19653788426305588,0.19242619049437779,0.15157129289085225
907,0.1844261904943778,0.1650378900677287,0.20337884521404787,0.20568504952812616,0.18442619049437778,0.15157129289085225
908,0.16442177437703828,0.15503789006772872,0.20337884521404787,0.17568504952812614,0.1944261904943778,0.15157129289085225
909,0.1844217743770383,0.1570378900677287,0.20337884521404787,0.19368504952812615,0.1944217743770383,0.15157129289085225
910,0.15842177437703828,0.15103789006772872,0.16537884521404783,0.18168504952812614,0.1724217743770383,0.18157005751123287
911,0.14642177437703827,0.16721891116713558,0.16537884521404783,0.19747812617225252,0.1804217743770383,0.18157005751123287
912,0.15642619049437775,0.16321891116713555,0.16537884521404783,0.22347812617225254,0.20642177437703832,0.18157005751123287
913,0.15642619049437775,0.17121891116713556,0.16537884521404783,0.20347812617225255,0.1864217743770383,0.18157005751123287
914,0.15442619049437775,0.17321891116713561,0.16537884521404783,0.21147812617225253,0.1884217743770383,0.18157005751123287
915,0.1924261904943778,0.15503789006772872,0.16337884521404783,0.19547812617225252,0.20442177437703832,0.10957129289085223
916,0.1624261904943778,0.1630378900677287,0.16337884521404783,0.15968504952812615,0.1864217743770383,0.10957129289085223
917,0.14242619049437777,0.1430378900677287,0.16337884521404783,0.15768504952812615,0.15842177437703828,0.10957129289085223
918,0.1924261904943778,0.1590378900677287,0.16337884521404783,0.17428248592057527,0.1844217743770383,0.10957129289085223
919,0.16042619049437779,0.16303789006772873,0.16337884521404783,0.17828248592057527,0.1804217743770383,0.10957129289085223
920,0.1784261904943778,0.1513218701825903,0.21937884521404788,0.17628248592057527,0.1844217743770383,0.18957129289085223
921,0.21842619049437784,0.16514084908318347,0.21937884521404788,0.17768504952812614,0.16442177437703828,0.18957129289085223
922,0.2164261904943778,0.17714084908318334,0.21937884521404788,0.17968504952812614,0.21442177437703833,0.18957129289085223
923,0.20442619049437782,0.14932187018259035,0.21937884521404788,0.19828248592057532,0.1924217743770383,0.18957129289085223
924,0.19442619049437782,0.16932187018259032,0.21937884521404788,0.1902824859205753,0.20042177437703831,0.18957129289085223
925,0.21442619049437783,0.18114084908318348,0.18137884521404785,0.19368504952812615,0.1964217743770383,0.20357129289085227
926,0.20242619049437782,0.1633218701825903,0.18137884521404785,0.16768504952812613,0.20242177437703832,0.20357129289085227
927,0.1864261904943778,0.1850378900677287,0.18137884521404785,0.15768504952812618,0.16642177437703828,0.20357129289085227
928,0.1884261904943778,0.18714084908318349,0.18137884521404785,0.18568504952812614,0.1704217743770383,0.20357129289085227
929,0.21842619049437784,0.17514084908318348,0.18137884521404785,0.17768504952812614,0.18442619049437778,0.20357129289085227
930,0.23242619049437785,0.17303789006772874,0.19737884521404786,0.15568504952812617,0.18442619049437778,0.14157129289085224
931,0.20242619049437782,0.17903789006772874,0.19737884521404786,0.17568504952812614,0.15842619049437776,0.14157129289085224
932,0.21242619049437783,0.15703789006772872,0.19737884521404786,0.13168504952812615,0.17242619049437777,0.14157129289085224
933,0.21042619049437783,0.14903789006772872,0.19737884521404786,0.16568504952812613,0.18442619049437778,0.14157129289085224
934,0.20442619049437782,0.15703789006772872,0.19737884521404786,0.15568504952812617,0.17242619049437777,0.14157129289085224
935,0.2404261904943778,0.16303789006772873,0.2073788452140478,0.15168504952812617,0.16842619049437776,0.15757129289085225
936,0.23642619049437785,0.17103789006772863,0.2073788452140478,0.16168504952812618,0.1944261904943778,0.15757129289085225
937,0.23842619049437785,0.18303789006772864,0.2073788452140478,0.1722824859205753,0.18842619049437778,0.15757129289085225
938,0.2404261904943778,0.17503789006772874,0.2073788452140478,0.16628248592057526,0.16642619049437776,0.15757129289085225
939,0.23842619049437785,0.18103789006772875,0.2073788452140478,0.15547812617225248,0.15042619049437775,0.15757129289085225
940,0.22642619049437782,0.16903789006772874,0.2073788452140478,0.20347812617225255,0.16242619049437776,0.11757129289085223
941,0.22442619049437784,0.16303789006772873,0.2073788452140478,0.19428252265777596,0.16442619049437776,0.11757129289085223
942,0.21642619049437783,0.17914084908318345,0.2073788452140478,0.17368504952812613,0.14642619049437774,0.11757129289085223
943,0.21442619049437783,0.19114084908318338,0.2073788452140478,0.15568504952812617,0.17042619049437777,0.11757129289085223
944,0.19642619049437782,0.18314084908318348,0.2073788452140478,0.18368504952812614,0.14642619049437774,0.11757129289085223
945,0.20042619049437782,0.18903789006772864,0.18537884521404785,0.18168504952812614,0.18442619049437778,0.13357129289085223
946,0.19842619049437782,0.17503789006772874,0.18537884521404785,0.17968504952812614,0.17242619049437777,0.13357129289085223
947,0.2064261904943778,0.16903789006772874,0.18537884521404785,0.18768504952812615,0.17042619049437777,0.13357129289085223
948,0.2024261904943778,0.17103789006772874,0.18537884521404785,0.21368504952812617,0.16642619049437776,0.13357129289085223
949,0.1924261904943778,0.17503789006772874,0.18537884521404785,0.20968504952812617,0.19242619049437779,0.13357129289085223
950,0.1664261904943778,0.18903789006772864,0.17737884521404784,0.17368504952812616,0.18042619049437778,0.14957129289085225
951,0.18642619049437778,0.17703789006772874,0.17737884521404784,0.18368504952812617,0.1884261904943778,0.14957129289085225
952,0.16642619049437776,0.16303789006772873,0.17737884521404784,0.17368504952812616,0.15442619049437775,0.14957129289085225
953,0.17842619049437777,0.16321891116713555,0.17737884521404784,0.2076850495281262,0.17442619049437777,0.14957129289085225
954,0.17242619049437777,0.17521891116713556,0.17737884521404784,0.2298920096212005,0.14242619049437774,0.14957129289085225
955,0.16642619049437776,0.16932187018259032,0.18040324152150555,0.2036850495281262,0.17442619049437777,0.20557129289085227
956,0.1964261904943778,0.16514084908318347,0.18040324152150555,0.2356850495281262,0.17642619049437777,0.20557129289085227
957,0.1764261904943778,0.1612189111671356,0.18040324152150555,0.21547812617225254,0.15442619049437775,0.20557129289085227
958,0.16642619049437776,0.17132187018259032,0.18040324152150555,0.20768504952812616,0.15442619049437778,0.20557129289085227
959,0.20442619049437782,0.15714084908318346,0.18040324152150555,0.18607556256470167,0.17242619049437777,0.20557129289085227
960,0.20042619049437782,0.1472189111671356,0.1933788452140478,0.19568504952812618,0.15842619049437776,0.19757129289085223
961,0.20442619049437782,0.16903789006772874,0.1933788452140478,0.22147812617225254,0.18242619049437778,0.19757129289085223
962,0.2224261904943778,0.19114084908318346,0.1933788452140478,0.21968508626532685,0.15242619049437778,0.19757129289085223
963,0.2104261904943778,0.16703789006772873,0.1933788452140478,0.20168508626532683,0.1624261904943778,0.19757129289085223
964,0.23442619049437785,0.17714084908318345,0.1933788452140478,0.21747812617225254,0.18642619049437778,0.19757129289085223
965,0.24042619049437777,0.18903789006772875,0.16737884521404786,0.19968508626532683,0.15242619049437775,0.14757129289085227
966,0.23242619049437782,0.18903789006772875,0.16737884521404786,0.19568508626532682,0.16442619049437776,0.14757129289085227
967,0.2124261904943778,0.17321891116713556,0.16737884521404786,0.1774781261722525,0.18242619049437778,0.14757129289085227
968,0.24242619049437777,0.20514084908318347,0.16737884521404786,0.19768508626532683,0.15442619049437775,0.14757129289085227
969,0.23842619049437783,0.20514084908318347,0.16737884521404786,0.19968508626532683,0.16042619049437776,0.14757129289085227
970,0.22842619049437782,0.17732187018259032,0.15937884521404785,0.19547812617225252,0.12842619049437787,0.18557129289085228
971,0.23842619049437783,0.17332187018259032,0.15937884521404785,0.1854781261722525,0.16842619049437776,0.18557129289085228
972,0.23842619049437785,0.19114084908318346,0.15937884521404785,0.1834781261722525,0.14842619049437777,0.18557129289085228
973,0.2524261904943778,0.16732187018259032,0.15937884521404785,0.1854781261722525,0.15042619049437778,0.18557129289085228
974,0.22042619049437784,0.17332187018259032,0.15937884521404785,0.18568504952812614,0.16642619049437776,0.18557129289085228
975,0.1924217743770383,0.1750378900677287,0.18537884521404785,0.22568504952812618,0.16042619049437776,0.1855712928908523
976,0.20242619049437782,0.17703789006772871,0.18537884521404785,0.20968504952812617,0.16042619049437776,0.1855712928908523
977,0.22642619049437784,0.1512189111671356,0.18537884521404785,0.18628248592057528,0.15642177437703828,0.1855712928908523
978,0.23442619049437785,0.18914084908318346,0.18537884521404785,0.20228248592057532,0.1964261904943778,0.1855712928908523
979,0.2424261904943778,0.15914084908318343,0.18537884521404785,0.1816850495281262,0.17842619049437777,0.1855712928908523
980,0.21442619049437783,0.1653218701825903,0.1373788452140478,0.19428248592057532,0.17242619049437777,0.17157080127776822
981,0.22242619049437784,0.15114084908318343,0.1373788452140478,0.18768504952812615,0.15042619049437775,0.17157080127776822
982,0.1924261904943778,0.17521891116713556,0.1373788452140478,0.18568504952812614,0.17842619049437777,0.17157080127776822
983,0.20442619049437782,0.16321891116713555,0.1373788452140478,0.1682824859205753,0.2144261904943778,0.17157080127776822
984,0.20042619049437782,0.15703789006772872,0.1373788452140478,0.18768504952812615,0.19042619049437778,0.17157080127776822
985,0.19842619049437782,0.16714084908318344,0.16537884521404783,0.18368504952812614,0.17642619049437777,0.13757129289085224
986,0.1664261904943778,0.17514084908318345,0.16537884521404783,0.20168504952812616,0.17842619049437777,0.13757129289085224
987,0.1704261904943778,0.15914084908318346,0.16537884521404783,0.19368504952812615,0.19042619049437778,0.13757129289085224
988,0.1764261904943778,0.18714084908318337,0.16537884521404783,0.20168504952812616,0.15242619049437775,0.13757129289085224
989,0.20842619049437783,0.18503789006772864,0.16537884521404783,0.19368504952812618,0.14642619049437774,0.13757129289085224


==> images/TV_chain/TV_error_q_05_TV_chain.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock
0,2.0,2.0,2.0,1.9999999999999998,2.0,2.0
1,2.0,2.0,2.0,1.9999999999999998,2.0000000000000004,2.0
2,2.0,1.9999999999999998,2.0,1.9999999999999998,2.0,2.0
3,2.0,1.9999999999999998,2.0,1.9999999999999998,2.0,2.0
4,2.0,1.9999999999999998,2.0,1.9999999999999998,2.0,2.0
5,2.0,2.0,2.0000000000000004,1.9999999999996132,2.0,2.0
6,2.0,1.9999999999999998,2.0000000000000004,1.999999999999613,1.999999999998091,2.0
7,2.0,1.9999999999999998,2.0000000000000004,1.9999999917294338,1.9999999999980915,2.0
8,2.0,1.9999999999999998,2.0000000000000004,1.9999999917294338,1.9999999689861048,2.0
9,1.9999999999999996,2.0,2.0000000000000004,1.999938853058554,1.9998387326454181,2.0
10,2.0,2.0,1.999999463542057,1.9999388530585538,1.9998387326454181,1.9999999999999996
11,2.0,2.0,1.999999463542057,1.9979388530585538,1.9998387326454181,1.9999999999999996
12,2.0,2.0,1.999999463542057,1.991938853058554,1.9998387326454181,1.9999999999999996
13,1.9999999999999998,2.0,1.999999463542057,1.9639388530585542,1.9918387326454183,1.9999999999999996
14,1.9999999999999998,2.0,1.999999463542057,1.911938853058554,1.9738387326454183,1.9999999999999996
15,1.9999999999999998,2.0,1.9978682417276148,1.8955855058169058,1.939838732645418,1.99999999585522
16,1.9999999999999998,2.0,1.9978682417276148,1.8935855058169055,1.8598387326454182,1.99999999585522
17,2.0,2.0,1.9978682417276148,1.8735855058169055,1.8389914497551905,1.99999999585522
18,1.9999999999999996,1.9999999999999998,1.9978682417276148,1.8575855058169057,1.8329914497570994,1.99999999585522
19,1.9999999999999998,2.0,1.9978682417276148,1.8235855058169057,1.8129914497551907,1.99999999585522
20,1.9999999999999998,2.0,1.9578682417276154,1.7655855058169059,1.8009914497570993,1.9999998990661538
21,1.9999999999999998,2.0,1.9578682417276154,1.7275855058172924,1.7609914497570993,1.9999998990661538
22,1.9999999999999996,1.9999999999999998,1.9578682417276154,1.6735855058172926,1.7189914497570993,1.9999998990661538
23,1.9999999999999998,2.0,1.9578682417276154,1.5635855058172923,1.6769914497570995,1.9999998990661538
24,1.9999999999999998,1.9999999999999998,1.9578682417276154,1.4495855058172924,1.6389914497570994,1.9999998990661538
25,1.9999999999999998,2.0,1.5815718740358449,1.3955855058172923,1.5609914497570994,1.9879625830319125
26,2.0,2.0,1.5815718740358449,1.3167210759368597,1.4849914497570995,1.9879625830319125
27,2.0,2.0,1.5815718740358449,1.2367210759368596,1.4129914497570994,1.9879625830319125
28,2.0,2.0,1.5815718740358449,1.1947019931772231,1.316622831032198,1.9879625830319125
29,2.0,2.0,1.5815718740358449,1.1027210759368598,1.2846228620441844,1.9879625830319125
30,2.0,2.0,1.4935718740358448,1.074701993177223,1.2126228620441843,1.9257483285306776
31,2.0,2.0,1.4935718740358448,1.0067019931772232,1.166622831032198,1.9257483285306776
32,1.9999999999999998,2.0,1.4935718740358448,0.9987210759368599,1.0866127957592981,1.9257483285306776
33,1.9999999999999998,2.0,1.4935718740358448,1.018721084207039,1.062622831032198,1.9257483285306776
34,1.9999999999999998,1.9999999999999996,1.4935718740358448,0.9087210842070392,0.9966228620441846,1.9257483285306776
35,2.0,2.0,1.3155718740358449,0.8867210842070392,0.9326228620441845,1.9196435934967107
36,1.9999999999999998,1.9999999999999996,1.3155718740358449,0.8727019931772232,0.9746128267712847,1.9196435934967107
37,1.9999999999999998,1.9999999999999993,1.3155718740358449,0.8707020014474026,0.9346228620441845,1.9196435934967107
38,2.0,1.9999999999999996,1.3155718740358449,0.8387020014474026,0.8626228620441845,1.9196435934967107
39,2.0,1.9999999999999993,1.3155718740358449,0.8127020014474025,0.8326228620441846,1.9196435934967107
40,2.0,1.9999999999999993,1.033572410463208,0.7907020014474024,0.7966128267712846,1.835014711661076
41,2.0,1.9999999999999996,1.033572410463208,0.7967020014474026,0.8106228620441844,1.835014711661076
42,2.0,1.9999999999999993,1.033572410463208,0.800701993177223,0.7946228620441846,1.835014711661076
43,2.0,1.9999999999999993,1.033572410463208,0.7467210842070393,0.7506228620441846,1.835014711661076
44,1.9999999999999998,1.9999999999999993,1.033572410463208,0.7647210842070391,0.6666228620441845,1.835014711661076
45,1.9999999999999998,1.9999999999999993,0.8457923917141705,0.6787020014474026,0.7146128267712847,1.375643597641336
46,1.9999999999999998,1.9999999999999996,0.8457923917141705,0.7307020014474026,0.7146128267712847,1.375643597641336
47,2.0,1.9999999999999996,0.8457923917141705,0.7627020014474025,0.6926228620441846,1.375643597641336
48,2.0,1.9999999999999996,0.8457923917141705,0.7107020014474026,0.6626228620441846,1.375643597641336
49,2.0,1.9999999999999993,0.8457923917141705,0.7647020014474025,0.6646228620441846,1.375643597641336
50,1.9999999999999998,1.9999999999910913,0.6717923917141706,0.8067020014474025,0.6746127957592982,1.3390148125829473
51,1.9999999999999998,1.9999999999910911,0.6717923917141706,0.7107020014474026,0.5966228620441845,1.3390148125829473
52,2.0,1.9999999999910911,0.6717923917141706,0.7267020014474026,0.6406228620441845,1.3390148125829473
53,2.0,1.9999999999910913,0.6717923917141706,0.7467020014474026,0.6286128267712847,1.3390148125829473
54,2.0,1.9999999999910911,0.6717923917141706,0.7787020014474025,0.6786128267712848,1.3390148125829473
55,2.0,1.9999999999910911,0.5677923917141705,0.7247020014474026,0.6546128267712847,0.6793920271058588
56,2.0,1.9999999999910911,0.5677923917141705,0.7027020014474026,0.6706128267712848,0.6793920271058588
57,2.0,1.9999999999910911,0.5677923917141705,0.6987020014474026,0.6626128267712847,0.6793920271058588
58,1.9999999999999998,1.9999999999910913,0.5677923917141705,0.7047020014474026,0.6166228620441846,0.6793920271058588
59,2.0,1.9999999999910913,0.5677923917141705,0.7067020014474026,0.6546228620441845,0.6793920271058588
60,2.0,1.9999999999910913,0.5377923917141705,0.7447020014474026,0.6306128267712847,0.7570148125829472
61,2.0,1.9999999999910913,0.5377923917141705,0.7307020014474026,0.6286228620441846,0.7570148125829472
62,1.9999999999999998,1.9999999999910916,0.5377923917141705,0.7247020014474026,0.5846128267712847,0.7570148125829472
63,1.9999999999999996,1.9999999999910913,0.5377923917141705,0.7567020014474026,0.6406128267712847,0.7570148125829472
64,1.9999999999999998,1.9999999462309486,0.5377923917141705,0.7047020014474026,0.6246128267712847,0.7570148125829472
65,1.9999999999999998,1.9999999462309488,0.49779239171417045,0.6747020014474026,0.6466228620441845,0.3946958230475904
66,2.0,1.9999999462309488,0.49779239171417045,0.7047020014474026,0.6106228620441845,0.3946958230475904
67,2.0,1.9999999462309488,0.49779239171417045,0.7367020014474026,0.5646128267712847,0.3946958230475904
68,2.0,1.9999999462309486,0.49779239171417045,0.7227020014474026,0.5706228620441846,0.3946958230475904
69,2.0,1.9999999462309488,0.49779239171417045,0.7227020014474026,0.5906228620441845,0.3946958230475904
70,2.0,1.9999999462309486,0.4677923917141704,0.7307020014474026,0.6126128267712847,0.5486958230475903
71,1.9999999999999996,1.9999999462309486,0.4677923917141704,0.7527020014474026,0.6086128267712847,0.5486958230475903
72,1.9999999999999998,1.9999999462309488,0.4677923917141704,0.6887020014474026,0.5746128267712848,0.5486958230475903
73,1.9999999999999998,1.9999999462309486,0.4677923917141704,0.7067020014474026,0.6226228620441845,0.5486958230475903
74,2.0,1.9999999462309486,0.4677923917141704,0.7067020014474027,0.5906128267712847,0.5486958230475903
75,1.9999999999999998,1.9999999462309488,0.3737923917141705,0.7327020014474026,0.5906128267712847,0.3866584102242831
76,1.9999999999999996,1.9999999462309488,0.3737923917141705,0.7147020014474026,0.5906128267712847,0.3866584102242831
77,1.9999999999999998,1.9999999462309486,0.3737923917141705,0.7347020014474026,0.5626228620441845,0.3866584102242831
78,2.0,1.9999999462309486,0.3737923917141705,0.7047020014474026,0.5886228620441845,0.3866584102242831
79,1.9999999999999998,1.9999999462309488,0.3737923917141705,0.7187020014474026,0.5486128267712848,0.3866584102242831
80,1.9999999999999996,1.9999999462309486,0.4057923917141705,0.6587020014474027,0.5966128267712847,0.46465841022428295
81,2.0,1.9999999462309486,0.4057923917141705,0.6927020014474026,0.6166128267712847,0.46465841022428295
82,2.0,1.9999999462309488,0.4057923917141705,0.6687020014474027,0.6846128267712848,0.46465841022428295
83,1.9999999999999998,1.9999999462309486,0.4057923917141705,0.6467020014474025,0.6126228620441846,0.46465841022428295
84,1.9999999999999998,1.9999999462309488,0.4057923917141705,0.6867020014474026,0.5926128267712847,0.46465841022428295
85,1.9999999999999996,1.9999999462309486,0.3757923917141705,0.6787020014474026,0.6106128267712847,0.3726584102242831
86,2.0,1.9999999462309486,0.3757923917141705,0.6687020014474027,0.6066128267712847,0.3726584102242831
87,2.0,1.9999999462309486,0.3757923917141705,0.6287020014474026,0.5806228620441846,0.3726584102242831
88,1.9999999999999998,1.9998866436559455,0.3757923917141705,0.6747020014474027,0.6066228620441846,0.3726584102242831
89,1.9999999999999996,1.9998866436559457,0.3757923917141705,0.7127020014474027,0.5666128267712847,0.3726584102242831
90,1.9999999999999996,1.9998866436559457,0.3897799991719706,0.7027020014474026,0.5826128267712847,0.4326583093024118
91,1.9999999999999996,1.9998866436559455,0.3897799991719706,0.7187020014474026,0.5746228620441846,0.4326583093024118
92,1.9999999999999998,1.9998866436559457,0.3897799991719706,0.6727020014474026,0.5606128267712847,0.4326583093024118
93,1.9999999999999998,1.9998866436559455,0.3897799991719706,0.7107020014474026,0.5766228620441846,0.4326583093024118
94,1.9999999999999998,1.9998866436559455,0.3897799991719706,0.7247020014474026,0.5346228620441845,0.4326583093024118
95,1.9999999999999998,1.9998866436559455,0.35779239171417054,0.6827019931772231,0.5526127957592981,0.40065841022428306
96,1.9999999999999996,1.9998866436559457,0.35779239171417054,0.7447019931772231,0.5926228620441846,0.40065841022428306
97,1.9999999999999996,1.9998866436559455,0.35779239171417054,0.7107020014474026,0.5946128267712847,0.40065841022428306
98,1.9999999999999998,1.9998866436559457,0.35779239171417054,0.7047020014474026,0.5406128267712846,0.40065841022428306
99,2.0,1.9998866436559457,0.35779239171417054,0.6947020014474026,0.5666128267712847,0.40065841022428306
100,1.9999999999999998,1.9998866436559455,0.4097799991719706,0.7227020014474026,0.5806128267712847,0.40865830930241176
101,2.0,1.9998866436559455,0.4097799991719706,0.6707020014474027,0.6066128267712847,0.40865830930241176
102,1.9999999999991591,1.9998866436559457,0.4097799991719706,0.6887020014474026,0.6046128267712847,0.40865830930241176
103,1.9999999999991596,1.9998866436559455,0.4097799991719706,0.6787020014474026,0.6626128267712847,0.40865830930241176
104,1.9999999999991596,1.9998866436559455,0.4097799991719706,0.6367020014474025,0.5886128267712847,0.40865830930241176
105,1.9999999999991596,1.9998866436559457,0.40179239171417047,0.6707020014474027,0.5886128267712847,0.4526583093024118
106,1.9999999999991593,1.9998866436559455,0.40179239171417047,0.6667020014474027,0.6026128267712847,0.4526583093024118
107,1.9999999999991596,1.9998866436559455,0.40179239171417047,0.6427020014474026,0.5686128267712847,0.4526583093024118
108,1.9999999999991593,1.9998866436559457,0.40179239171417047,0.6867020014474027,0.6246228620441845,0.4526583093024118
109,1.9999999999991593,1.9998866436559457,0.40179239171417047,0.6187020014474025,0.5966128267712847,0.4526583093024118
110,1.9999999999991593,1.9978866436559457,0.3497923917141705,0.6787020014474026,0.5806128267712847,0.40465841022428306
111,1.999999992484998,1.9978866436559457,0.3497923917141705,0.6727020014474026,0.5626228620441845,0.40465841022428306
112,1.999999992484998,1.9978866436559457,0.3497923917141705,0.6787020014474027,0.6246128267712847,0.40465841022428306
113,1.9999999924849978,1.9998866436559455,0.3497923917141705,0.6127020014474025,0.5886128267712847,0.40465841022428306
114,1.999999992484998,1.9978866436559455,0.3497923917141705,0.6847020014474026,0.5846128267712847,0.40465841022428306
115,1.999999992484998,1.9978866436559461,0.39379239171417046,0.6767020014474026,0.5626128267712847,0.40265841022428306
116,1.9999999924849978,1.9958866436559461,0.39379239171417046,0.6867020014474026,0.6066128267712847,0.40265841022428306
117,1.999999992484998,1.9938866436559461,0.39379239171417046,0.6507020014474026,0.5306228620441845,0.40265841022428306
118,1.9999999924849978,1.9918866436559461,0.39379239171417046,0.6407020014474026,0.4906128267712847,0.40265841022428306
119,1.9999999924849978,1.9958866436559461,0.39379239171417046,0.6947020014474027,0.6066128267712847,0.40265841022428306
120,1.999999992484998,1.9898866436559461,0.36979239171417044,0.6707020014474027,0.5566128267712847,0.4246584102242831
121,1.9999999924849978,1.9838866436559461,0.36979239171417044,0.6787020014474026,0.5406128267712846,0.4246584102242831
122,1.999999992484998,1.9858866436559461,0.36979239171417044,0.6467020014474026,0.5766228620441846,0.4246584102242831
123,1.999999992484998,1.9818866436559461,0.36979239171417044,0.6927020014474027,0.5986228620441846,0.4246584102242831
124,1.999999992484998,1.9858866436559461,0.36979239171417044,0.6267210842070392,0.6146228620441845,0.4246584102242831
125,1.999999992484998,1.979886643655946,0.41179239171417054,0.6207020014474025,0.5606128267712847,0.4986958230475903
126,1.999999992484998,1.971886643655946,0.41179239171417054,0.6427020014474025,0.6046228620441846,0.4986958230475903
127,1.999999992484998,1.9698866436559461,0.41179239171417054,0.6487631401182824,0.5846128267712847,0.4986958230475903
128,1.999999992484998,1.9638866436559463,0.41179239171417054,0.6667020014474025,0.5766228620441846,0.4986958230475903
129,1.999999992484998,1.9638866436559461,0.41179239171417054,0.6227020014474025,0.5866128267712847,0.4986958230475903
130,1.999999992484998,1.9518866436559463,0.38779239171417046,0.7127020014474026,0.5286228620441845,0.46269582304759027
131,1.999999992484998,1.9478866436559463,0.38779239171417046,0.6587020014474025,0.6126128267712847,0.46269582304759027
132,1.999999992484998,1.939540196464287,0.38779239171417046,0.6527020014474026,0.6086128267712847,0.46269582304759027
133,1.999999992484998,1.939540196464287,0.38779239171417046,0.6507020014474025,0.5926128267712847,0.46269582304759027
134,1.999999992484998,1.937540196464287,0.38779239171417046,0.6467020014474025,0.6006228620441846,0.46269582304759027
135,1.9999999924849978,1.939540196464287,0.39779239171417047,0.6007020014474025,0.6226128267712847,0.472658410224283
136,1.999977055239343,1.9375401964642869,0.39779239171417047,0.6647020014474025,0.5966128267712847,0.472658410224283
137,1.999999992484998,1.939540196464287,0.39779239171417047,0.6287020014474025,0.5926128267712847,0.472658410224283
138,1.999977055239343,1.939540196464287,0.39779239171417047,0.6967020014474026,0.5846128267712847,0.472658410224283
139,1.9999770552393428,1.939540196464287,0.39779239171417047,0.6967020014474026,0.6186128267712847,0.472658410224283
140,1.9999770552393428,1.939540196464287,0.4117799991719706,0.7207020014474026,0.6006128267712847,0.4466584102242831
141,1.9999770552393428,1.939540196464287,0.4117799991719706,0.6367020014474025,0.5726128267712847,0.4466584102242831
142,1.999977055239343,1.939540196464287,0.4117799991719706,0.6807020014474026,0.6006128267712847,0.4466584102242831
143,1.9999770552393428,1.9375401964642869,0.4117799991719706,0.6367020014474025,0.6406128267712847,0.4466584102242831
144,1.999977055239343,1.939540196464287,0.4117799991719706,0.6907020014474026,0.5966128267712847,0.4466584102242831
145,1.999977055239343,1.939540196464287,0.4317923917141705,0.6867020014474026,0.5486128267712846,0.4486584102242831
146,1.999977055239343,1.9375401964642869,0.4317923917141705,0.6627020014474025,0.5446128267712848,0.4486584102242831
147,1.9999770552393428,1.9375401964642869,0.4317923917141705,0.7107020014474026,0.5266128267712846,0.4486584102242831
148,1.9999770552393428,1.937540196464287,0.4317923917141705,0.6687020014474025,0.5766128267712847,0.4486584102242831
149,1.9999770552393428,1.935540196464287,0.4317923917141705,0.6667020014474025,0.5386128267712846,0.4486584102242831
150,1.9999770552393428,1.9335401964731953,0.4197923917141705,0.6567020014474025,0.5786128267712847,0.4586584102242831
151,1.999977055239343,1.935540196464287,0.4197923917141705,0.6367020014474025,0.5706128267712847,0.4586584102242831
152,1.997977055239343,1.9335401964731953,0.4197923917141705,0.6887020014474026,0.5466128267712846,0.4586584102242831
153,1.997977055239343,1.9315401964731953,0.4197923917141705,0.6647020014474025,0.6106128267712847,0.4586584102242831
154,1.997977055239343,1.9335401964731953,0.4197923917141705,0.6887020014474026,0.5706128267712847,0.4586584102242831
155,1.9959770552393428,1.9335401964731953,0.34179239171417053,0.6827020014474026,0.5226128267712846,0.4426958230475904
156,1.9959770552393428,1.9335401964642869,0.34179239171417053,0.6547020014474025,0.5846128267712847,0.4426958230475904
157,1.9959770552393428,1.9295401964642869,0.34179239171417053,0.5927020014474025,0.5706128267712847,0.4426958230475904
158,1.997977055239343,1.927540196464287,0.34179239171417053,0.6507020014474025,0.5506228620441845,0.4426958230475904
159,1.993977055239343,1.919540196464287,0.34179239171417053,0.6347020014474025,0.5426128267712846,0.4426958230475904
160,1.9919770552393428,1.9215401964731953,0.3797923917141705,0.6647020014474025,0.5506128267712846,0.4146583093024118
161,1.989977055239343,1.921540196464287,0.3797923917141705,0.6607020014474025,0.6246128267712847,0.4146583093024118
162,1.985977055239343,1.921540196464287,0.3797923917141705,0.6627020014474025,0.6006128267712847,0.4146583093024118
163,1.985977055239343,1.923540196473195,0.3797923917141705,0.5927020014474025,0.5486128267712846,0.4146583093024118
164,1.9824010565803536,1.921540196473195,0.3797923917141705,0.6527020014474026,0.5886128267712847,0.4146583093024118
165,1.9824010565803538,1.925540196473195,0.4317923917141705,0.5827020014474025,0.5706128267712847,0.4326958230475904
166,1.9824010565803536,1.919540196473195,0.4317923917141705,0.6227020014474025,0.6206228620441845,0.4326958230475904
167,1.9824010565803536,1.919540196473195,0.4317923917141705,0.6287020014474025,0.5626128267712847,0.4326958230475904
168,1.9824010565803536,1.9055401964731953,0.4317923917141705,0.5747020014474025,0.5407740631119712,0.4326958230475904
169,1.9824010565803536,1.911540196473195,0.4317923917141705,0.6207020014474025,0.5626228620441845,0.4326958230475904
170,1.9824010565803536,1.9075401964731953,0.3917923917141705,0.6047020014474025,0.5266228620441845,0.4306958230475904
171,1.9824010565803536,1.9035401964731953,0.3917923917141705,0.6387020014474025,0.5406228620441845,0.4306958230475904
172,1.9824010565803536,1.9015401964731953,0.3917923917141705,0.6187020014474025,0.5186128267712847,0.4306958230475904
173,1.9824010565803538,1.8935401964731953,0.3917923917141705,0.6267020014474025,0.5006128267712846,0.4306958230475904
174,1.9824010565803536,1.8895401964731953,0.3917923917141705,0.6767020014474026,0.5206228620441845,0.4306958230475904
175,1.9804010565803536,1.8815401964731953,0.4457923917141705,0.6367020014474026,0.5506128267712846,0.4786958230475903
176,1.9804010565803538,1.8775401964731953,0.4457923917141705,0.6767020014474027,0.5526128267712846,0.4786958230475903
177,1.9804010565803538,1.8875401964731953,0.4457923917141705,0.6807020014474026,0.5326128267712846,0.4786958230475903
178,1.9784010565803536,1.8815401964731953,0.4457923917141705,0.6547020014474026,0.5306128267712846,0.4786958230475903
179,1.9784010565803536,1.8655401964731952,0.4457923917141705,0.6007020014474025,0.5386128267712846,0.4786958230475903
180,1.9784010565803538,1.871540196473195,0.39779239171417047,0.6167020014474025,0.5726128267712847,0.4206584102242831
181,1.9784010565803536,1.8535401964731952,0.39779239171417047,0.5867020014474025,0.6066228620441846,0.4206584102242831
182,1.9784010565803536,1.855540196473195,0.39779239171417047,0.6607020014474027,0.6006228620441846,0.4206584102242831
183,1.9784010565803536,1.8415401964731952,0.39779239171417047,0.6467020014474025,0.5686128267712847,0.4206584102242831
184,1.9784010565803536,1.8335401964731952,0.39779239171417047,0.6387020014474025,0.6086128267712847,0.4206584102242831
185,1.9764010565803538,1.827540196473195,0.3717923917141705,0.6587631401182824,0.5526128267712846,0.4526584102242831
186,1.9764010565803536,1.8295401964731952,0.3717923917141705,0.5947210842070392,0.5506128267712846,0.4526584102242831
187,1.9764010565803534,1.8195401964731954,0.3717923917141705,0.5947020014474025,0.5366128267712846,0.4526584102242831
188,1.9784010565803536,1.7995401964731954,0.3717923917141705,0.6487020014474025,0.5786128267712847,0.4526584102242831
189,1.9784010565803536,1.8095401964731952,0.3717923917141705,0.6407020014474025,0.5646128267712847,0.4526584102242831
190,1.9784010565803536,1.8035401964731954,0.37979239171417045,0.6167020014474025,0.5246128267712846,0.44865830930241185
191,1.9724010565803538,1.7975401964731952,0.37979239171417045,0.6007020014474025,0.5286228620441845,0.44865830930241185
192,1.9744010565803536,1.7735401964731952,0.37979239171417045,0.6187020014474025,0.5346128267712847,0.44865830930241185
193,1.9784010565803538,1.7795401964731952,0.37979239171417045,0.6107020014474025,0.5526128267712846,0.44865830930241185
194,1.9804010565803538,1.7615401964731952,0.37979239171417045,0.5527020014474026,0.5406228620441845,0.44865830930241185
195,1.9804010565803538,1.7495401964731951,0.36579239171417044,0.5867020014474025,0.5026228620441845,0.42069572212571915
196,1.9724010565803538,1.7595401964731954,0.36579239171417044,0.5807020014474025,0.5466228620441845,0.42069572212571915
197,1.9724010565803538,1.7515401964731951,0.36579239171417044,0.5987020014474025,0.4906228620441845,0.42069572212571915
198,1.9664010565803536,1.7295401964731951,0.36579239171417044,0.6227020014474025,0.4986128267712847,0.42069572212571915
199,1.9684010565803538,1.7315401964731953,0.36579239171417044,0.6147020014474025,0.4966128267712847,0.42069572212571915
200,1.9684010565803538,1.7255401964731951,0.3357923917141705,0.6467020014474025,0.5206128267712846,0.492658410224283
201,1.9684010565803538,1.7215401964731951,0.3357923917141705,0.6027020014474025,0.5586228620441845,0.492658410224283
202,1.9664010565803538,1.697540196473195,0.3357923917141705,0.6167020014474025,0.5326228620441845,0.492658410224283
203,1.9644010565803538,1.7075401964731953,0.3357923917141705,0.6107020014474025,0.5646128267712847,0.492658410224283
204,1.954401056580354,1.693540196473195,0.3357923917141705,0.6527020014474025,0.5206128267712846,0.492658410224283
205,1.9504010565803536,1.689540196473195,0.39979239171417047,0.6467020014474025,0.534622860030014,0.508658410224283
206,1.9484010565803538,1.6755401964731953,0.39979239171417047,0.6347020014474025,0.5426128267712846,0.508658410224283
207,1.9344010565803538,1.6395401964731953,0.39979239171417047,0.6107210842070392,0.5126128267712846,0.508658410224283
208,1.9364010565803538,1.629540196473195,0.39979239171417047,0.6367020014474025,0.5626128267712847,0.508658410224283
209,1.9384010565803538,1.617540196473195,0.39979239171417047,0.6447020014474025,0.5526228620441845,0.508658410224283
210,1.9344010565803538,1.6255401964731953,0.3617799991719706,0.6927020014474026,0.5566128267712847,0.4486584102242831
211,1.9204010565803538,1.6235401964731953,0.3617799991719706,0.6247020014474025,0.5486128267712846,0.4486584102242831
212,1.9164010565803538,1.6055401964731952,0.3617799991719706,0.5987020014474025,0.5306128267712846,0.4486584102242831
213,1.9024010565803537,1.5995401964731952,0.3617799991719706,0.6387020014474025,0.5266128267712846,0.4486584102242831
214,1.8984010565803535,1.5855401964731952,0.3617799991719706,0.6387020014474026,0.5466228620441845,0.4486584102242831
215,1.9004010565803537,1.5675401964731952,0.4497923917141705,0.6867020014474026,0.5826228620441846,0.464658410224283
216,1.8964010565811942,1.5575401964731952,0.4497923917141705,0.6547020014474026,0.5206228620441845,0.464658410224283
217,1.896401056581194,1.5415401964731952,0.4497923917141705,0.6407020014474025,0.5426228620441845,0.464658410224283
218,1.894401056581194,1.5215401964731954,0.4497923917141705,0.6227020014474025,0.5386228620441845,0.464658410224283
219,1.8804010565811942,1.5195401964731952,0.4497923917141705,0.5767020014474025,0.5506128267712846,0.464658410224283
220,1.8744010565811942,1.4955401964731951,0.37379239171417045,0.6387020014474025,0.5486128267712848,0.462658410224283
221,1.8564010565803537,1.5095401964731954,0.37379239171417045,0.6807020014474026,0.5766128267712847,0.462658410224283
222,1.8524010565803537,1.5075401964731951,0.37379239171417045,0.6407020014474025,0.4806228620441845,0.462658410224283
223,1.8564010565803537,1.4995401964731951,0.37379239171417045,0.6627020014474025,0.5046228620441845,0.462658410224283
224,1.8444010565803535,1.4855401964731954,0.37379239171417045,0.6387020014474025,0.5126128267712847,0.462658410224283
225,1.8504010565803535,1.4295401964731953,0.39379239171417046,0.6387020014474025,0.5686128267712847,0.4566584102242831
226,1.8424010565811941,1.4335401964731953,0.39379239171417046,0.6267019931772231,0.5506128267712848,0.4566584102242831
227,1.8144010565811943,1.411540196473195,0.39379239171417046,0.6667020014474025,0.5186128267712846,0.4566584102242831
228,1.790401056581194,1.395540196473195,0.39379239171417046,0.6527020014474025,0.5366128267712847,0.4566584102242831
229,1.7944010565811943,1.4135401964731953,0.39379239171417046,0.6087020014474025,0.5566128267712847,0.4566584102242831
230,1.786401056581194,1.3895401964731953,0.38179239171417045,0.6347020014474025,0.5246128267712846,0.504658410224283
231,1.7884010565811943,1.3815401964731953,0.38179239171417045,0.6267020014474025,0.5246228620441845,0.504658410224283
232,1.8004010565811943,1.3895401964731953,0.38179239171417045,0.6167020014474025,0.5186228620441845,0.504658410224283
233,1.7924010565811939,1.3775401964731953,0.38179239171417045,0.5847020014474025,0.5366128267712846,0.504658410224283
234,1.778401056581194,1.3735401964731953,0.38179239171417045,0.5967020014474025,0.5166228620441845,0.504658410224283
235,1.746401056581194,1.3695401964731952,0.36579239171417055,0.6027020014474025,0.5166228620441845,0.492658410224283
236,1.7284010565811943,1.3515401964731952,0.36579239171417055,0.5607020014474025,0.4866128267712847,0.492658410224283
237,1.7204010565811942,1.3315401964731952,0.36579239171417055,0.5867020014474025,0.5266228620441845,0.492658410224283
238,1.7184010565811942,1.3335401964731952,0.36579239171417055,0.5887020014474025,0.5346128267712846,0.492658410224283
239,1.7204010565811942,1.2855401964731952,0.36579239171417055,0.6227020014474025,0.5226228620441845,0.492658410224283
240,1.7024010565811944,1.2815401964731952,0.2917923917141705,0.5907020014474026,0.576784098384871,0.4446584102242831
241,1.6944010565811942,1.2935401964731952,0.2917923917141705,0.5867020014474025,0.5206228620441845,0.4446584102242831
242,1.6684010565811942,1.2575401964731951,0.2917923917141705,0.6307020014474025,0.5166128267712846,0.4446584102242831
243,1.654401056581194,1.2435402502333377,0.2917923917141705,0.6227020014474025,0.5426128267712846,0.4446584102242831
244,1.618401056581194,1.2475402502333377,0.2917923917141705,0.6427020014474026,0.5526228620441845,0.4446584102242831
245,1.6104010565811944,1.2215402502333377,0.37179239171417044,0.6087020014474025,0.5946228620441845,0.508658410224283
246,1.5844010565811941,1.181540196473195,0.37179239171417044,0.6287020014474025,0.5326228620441845,0.508658410224283
247,1.5804010565811941,1.1595401964731953,0.37179239171417044,0.6267020014474025,0.5546128267712847,0.508658410224283
248,1.5884010565811941,1.1395401964731953,0.37179239171417044,0.6227020014474025,0.5406128267712846,0.508658410224283
249,1.574401056581194,1.121540196473195,0.37179239171417044,0.6207020014474025,0.5506228620441845,0.508658410224283
250,1.564401056581194,1.1195402502333378,0.34379239171417053,0.6487020014474026,0.5286228620441845,0.40665841022428306
251,1.5184010565811943,1.0795402502333378,0.34379239171417053,0.5947020014474025,0.5686228620441846,0.40665841022428306
252,1.536401056581194,1.081540250233338,0.34379239171417053,0.5927020014474025,0.5486228620441845,0.40665841022428306
253,1.5044010565811943,1.0975402502333378,0.34379239171417053,0.6107020014474025,0.5426228620441845,0.40665841022428306
254,1.4824010565811943,1.057540250233338,0.34379239171417053,0.6127210842070392,0.5466128267712846,0.40665841022428306
255,1.4424010565811942,1.0715402502333378,0.38379239171417046,0.5587020014474026,0.5266128267712846,0.4366584102242831
256,1.4464010565811942,1.0955402502333378,0.38379239171417046,0.5827020014474025,0.5326228620441845,0.4366584102242831
257,1.438401056581194,1.067540250233338,0.38379239171417046,0.5687020014474025,0.6006128267712847,0.4366584102242831
258,1.4244010565811942,1.093540250233338,0.38379239171417046,0.5707210842070392,0.5426128267712846,0.4366584102242831
259,1.390401056581194,1.085540250233338,0.38379239171417046,0.5847020014474025,0.5646128267712848,0.4366584102242831
260,1.3664010565811942,1.037540250233338,0.34179239171417053,0.5727631401182823,0.5126128267712846,0.42869582304759035
261,1.3264010565811941,1.037540196473195,0.34179239171417053,0.5867020014474025,0.5506228620441845,0.42869582304759035
262,1.312401056581194,0.9995401964731951,0.34179239171417053,0.6227020014474025,0.4946228620441845,0.42869582304759035
263,1.3044010565811943,0.9995401964731951,0.34179239171417053,0.5867020014474025,0.5126228620441845,0.42869582304759035
264,1.3144010640953556,0.9895401964731951,0.34179239171417053,0.5787020014474025,0.5186228620441845,0.42869582304759035
265,1.292401056581194,0.9875401964731951,0.3397923917141705,0.5487020014474024,0.5206228620441845,0.4586584102242831
266,1.3024010565811943,0.9795401964731951,0.3397923917141705,0.5607020014474025,0.5086128267712847,0.4586584102242831
267,1.2624010565811943,0.9795401964731951,0.3397923917141705,0.5967020014474025,0.5346228620441845,0.4586584102242831
268,1.2484010565811943,0.9775401964731951,0.3397923917141705,0.5707020014474025,0.5186228620441845,0.4586584102242831
269,1.2464010565811943,0.9455402502333379,0.3397923917141705,0.5927210842070392,0.5906228620441846,0.4586584102242831
270,1.2224010640953558,0.9335402502333379,0.36579239171417044,0.5387020014474025,0.5506228620441845,0.45269582304759043
271,1.2044010640953557,0.9095401964731952,0.36579239171417044,0.6247020014474025,0.5406228620441845,0.45269582304759043
272,1.2024010565811942,0.9275402502333379,0.36579239171417044,0.6227020014474025,0.5526228620441845,0.45269582304759043
273,1.1924010640953555,0.9235402502333379,0.36579239171417044,0.5907020014474025,0.5886228620441846,0.45269582304759043
274,1.1564010640953555,0.9255402502333379,0.36579239171417044,0.6467020014474025,0.5386128267712847,0.45269582304759043
275,1.1324010640953557,0.9155402502333378,0.35579239171417054,0.5967020014474025,0.5446128267712848,0.4466584102242831
276,1.1164010640953557,0.9115401964731952,0.35579239171417054,0.6147020014474025,0.5686128267712847,0.4466584102242831
277,1.0924010565811941,0.9175402502333379,0.35579239171417054,0.6247020014474025,0.5386228620441845,0.4466584102242831
278,1.0764010640953556,0.9235402502333379,0.35579239171417054,0.5767020014474026,0.5186228620441845,0.4466584102242831
279,1.0844010640953554,0.9055402502333378,0.35579239171417054,0.6067020014474025,0.5346128267712846,0.4466584102242831
280,1.0724010565811941,0.8935402502333378,0.3097923917141705,0.6267020014474025,0.5346228620441845,0.4186584102242831
281,1.0864010640953556,0.8755402502333378,0.3097923917141705,0.5747020014474026,0.5186128267712846,0.4186584102242831
282,1.0484010640953554,0.8755402502333378,0.3097923917141705,0.5947020014474025,0.5326228620441845,0.4186584102242831
283,1.038401056581194,0.8415402502333378,0.3097923917141705,0.6407020014474025,0.5126228620441845,0.4186584102242831
284,1.028401056581194,0.8515402502333378,0.3097923917141705,0.6307020014474025,0.5246128267712846,0.4186584102242831
285,1.0264010640953556,0.8175402502333378,0.3137923917141705,0.6387020014474025,0.5086228620441845,0.492658410224283
286,1.006401056581194,0.7755401964731952,0.3137923917141705,0.5967210842070392,0.5626228620441845,0.492658410224283
287,0.984401056581194,0.8135402502333378,0.3137923917141705,0.5847020014474025,0.5106228620441845,0.492658410224283
288,0.9824010640953555,0.7755402502333378,0.3137923917141705,0.5787020014474025,0.5286228620441845,0.492658410224283
289,0.9484010640953555,0.7535402502333378,0.3137923917141705,0.6247631401182823,0.5646228620441845,0.492658410224283
290,0.9444010640953556,0.7375402502333377,0.37979239171417045,0.5787020014474025,0.5346128267712846,0.4446584102242831
291,0.9284010640953555,0.7055402502333378,0.37979239171417045,0.6027020014474025,0.4766128267712847,0.4446584102242831
292,0.9004010640953556,0.7275402502333378,0.37979239171417045,0.6327020014474025,0.5466228620441845,0.4446584102242831
293,0.9044010640953555,0.7015402502333378,0.37979239171417045,0.6607020014474025,0.6046128267712847,0.4446584102242831
294,0.8964010640953556,0.6995402502333378,0.37979239171417045,0.5987020014474025,0.5846128267712847,0.4446584102242831
295,0.9024010640953555,0.6895402502333378,0.39379239171417046,0.6067020014474025,0.5426128267712846,0.462658410224283
296,0.8664010640953554,0.6955402502333378,0.39379239171417046,0.5847020014474025,0.5546128267712847,0.462658410224283
297,0.8724010640953554,0.6835402502333378,0.39379239171417046,0.5847020014474025,0.5466128267712846,0.462658410224283
298,0.8484010640953555,0.6675402502333379,0.39379239171417046,0.6067020014474025,0.5406128267712846,0.462658410224283
299,0.8224010565811942,0.6935402502333379,0.39379239171417046,0.6087020014474025,0.5326128267712846,0.462658410224283
300,0.8204010640953556,0.6795402502333378,0.4037923917141705,0.5627020014474025,0.5266228620441845,0.45669582304759043
301,0.8304010640953556,0.6895402502333379,0.4037923917141705,0.5527020014474026,0.5306228620441845,0.45669582304759043
302,0.8084010640953556,0.6855401964731951,0.4037923917141705,0.6007020014474025,0.5306228620441845,0.45669582304759043
303,0.7964010640953556,0.7015402502333379,0.4037923917141705,0.5807020014474025,0.5246228620441845,0.45669582304759043
304,0.7544010640953556,0.6595402502333378,0.4037923917141705,0.5767020014474025,0.4926128267712846,0.45669582304759043
305,0.7664010640953556,0.6735402502333379,0.3277923917141705,0.5907631401182823,0.5586228620441845,0.41265841022428307
306,0.7324010640953555,0.6535402502333378,0.3277923917141705,0.5747210842070392,0.5726228620441846,0.41265841022428307
307,0.7424010640953556,0.6435402502333379,0.3277923917141705,0.6087020014474025,0.5066228620441845,0.41265841022428307
308,0.7024010640953555,0.6235402502333379,0.3277923917141705,0.6067020014474025,0.5146128267712846,0.41265841022428307
309,0.6844010640953555,0.6235402502333379,0.3277923917141705,0.5927020014474025,0.5406228620441845,0.41265841022428307
310,0.6724010640953555,0.6355402502333378,0.35779239171417043,0.5807631401182822,0.5866228620441846,0.42669582304759035
311,0.6544010640953555,0.6035402502333379,0.35779239171417043,0.6247020014474025,0.5486228620441845,0.42669582304759035
312,0.6384010640953555,0.6055402502333379,0.35779239171417043,0.5847210842070392,0.5406228620441845,0.42669582304759035
313,0.6344010640953555,0.6055402502333379,0.35779239171417043,0.5387020014474025,0.5766128267712847,0.42669582304759035
314,0.6104010640953554,0.5815402502333379,0.35779239171417043,0.5727020014474025,0.5566128267712847,0.42669582304759035
315,0.6144010640953554,0.6255402502333379,0.42977999917197063,0.5867020014474025,0.5526228620441845,0.4426584102242831
316,0.6144010640953554,0.5895402502333379,0.42977999917197063,0.5727020014474025,0.5426128267712846,0.4426584102242831
317,0.6184010640953554,0.6075402502333379,0.42977999917197063,0.5347020014474025,0.5386128267712847,0.4426584102242831
318,0.5924010640953554,0.5895402502333379,0.42977999917197063,0.5667020014474026,0.5326228620441845,0.4426584102242831
319,0.5424010640953555,0.5955402502333379,0.42977999917197063,0.5707020014474026,0.5226228620441845,0.4426584102242831
320,0.5504010640953555,0.5915402502333379,0.4117923917141705,0.5007020014474026,0.5086228620441845,0.4546958230475904
321,0.5384010640953555,0.5795402502333379,0.4117923917141705,0.5627020014474025,0.5606228620441845,0.4546958230475904
322,0.5544010640953555,0.5655402502333379,0.4117923917141705,0.5627020014474025,0.5426228620441845,0.4546958230475904
323,0.5584010640953555,0.5415402502333378,0.4117923917141705,0.5347020014474025,0.5586128267712847,0.4546958230475904
324,0.5343347861198007,0.5115402502333379,0.4117923917141705,0.5627020014474026,0.5006228620441845,0.4546958230475904
325,0.5624010640953556,0.5095402502333379,0.4157923917141705,0.5767020014474025,0.4946228620441845,0.4566584102242831
326,0.5364010640953556,0.5295402502333378,0.4157923917141705,0.5847020014474025,0.4906228620441845,0.4566584102242831
327,0.5163347861198008,0.5175402502333379,0.4157923917141705,0.5627020014474026,0.4886128267712847,0.4566584102242831
328,0.4943347861198007,0.5095402502333379,0.4157923917141705,0.5767020014474025,0.4946228620441845,0.4566584102242831
329,0.4903347861198007,0.5195402502333379,0.4157923917141705,0.5527020014474024,0.4706128267712847,0.4566584102242831
330,0.4803347861198007,0.5155402502333379,0.38779239171417046,0.5987020014474025,0.5266128267712847,0.4666958230475903
331,0.4723347861198008,0.5315402502333378,0.38779239171417046,0.6067020014474025,0.5226228620441845,0.4666958230475903
332,0.5023347861198008,0.5275402502333378,0.38779239171417046,0.6007020014474025,0.5066228620441845,0.4666958230475903
333,0.4603347861198008,0.5275402502333378,0.38779239171417046,0.6127631401182823,0.5526228620441845,0.4666958230475903
334,0.4583347861198008,0.5595402502333379,0.38779239171417046,0.5967631401182824,0.5527840983848711,0.4666958230475903
335,0.44033478611980076,0.5055402502333379,0.3757923917141705,0.6367020014474025,0.4866228620441845,0.39465841022428305
336,0.41633478611980074,0.5255402502333378,0.3757923917141705,0.5527020014474024,0.5366128267712847,0.39465841022428305
337,0.42633478611980063,0.48954025023333786,0.3757923917141705,0.5967020014474025,0.5166128267712846,0.39465841022428305
338,0.43040106409535545,0.4775402502333378,0.3757923917141705,0.5867631401182823,0.5266128267712846,0.39465841022428305
339,0.4103978740185851,0.5035402502333379,0.3757923917141705,0.5667020014474025,0.4906128267712846,0.39465841022428305
340,0.37240106409535556,0.48954025023333786,0.3977923917141705,0.5747020014474025,0.5146128267712846,0.40265841022428306
341,0.40840106409535554,0.4975402502333379,0.3977923917141705,0.5747020014474026,0.5286128267712846,0.40265841022428306
342,0.41440106409535543,0.48754025023333786,0.3977923917141705,0.5827020014474025,0.5446128267712846,0.40265841022428306
343,0.4064010640953555,0.4615402502333378,0.3977923917141705,0.5727020014474025,0.4966228620441845,0.40265841022428306
344,0.42439787401858503,0.4815402502333378,0.3977923917141705,0.5807020014474025,0.5006128267712847,0.40265841022428306
345,0.42239787401858503,0.46754025023333784,0.3937799991719706,0.5927020014474025,0.4926228620441845,0.45269582304759043
346,0.3903978740185851,0.4703397453275526,0.3937799991719706,0.5847210842070392,0.5126228620441845,0.45269582304759043
347,0.386397874018585,0.43754025023333776,0.3937799991719706,0.5627020014474026,0.5126128267712846,0.45269582304759043
348,0.37640106409535545,0.4475402502333378,0.3937799991719706,0.5227210842070391,0.43662286204418455,0.45269582304759043
349,0.37040106409535545,0.4263397453275527,0.3937799991719706,0.5347020014474025,0.4906228620441845,0.45269582304759043
350,0.3783978665044236,0.4583397453275527,0.35779239171417054,0.5427020014474025,0.5066228620441845,0.478658410224283
351,0.362397874018585,0.4235402502333378,0.35779239171417054,0.5867020014474025,0.4986228620441845,0.478658410224283
352,0.36239786650442357,0.42233974532755264,0.35779239171417054,0.5407020014474025,0.4926128267712846,0.478658410224283
353,0.358397874018585,0.4163397453275527,0.35779239171417054,0.6107210842070392,0.4986228620441845,0.478658410224283
354,0.3564010640953555,0.41033974532755263,0.35779239171417054,0.5787020014474025,0.5246228620441845,0.478658410224283
355,0.3504010640953555,0.41233974532755263,0.3397923917141705,0.6047210842070392,0.5266128267712847,0.482658410224283
356,0.33040106409535547,0.4063397453275526,0.3397923917141705,0.5787020014474025,0.5186128267712847,0.482658410224283
357,0.30640106409535545,0.41433974532755263,0.3397923917141705,0.5887020014474025,0.4466128267712848,0.482658410224283
358,0.32240106409535546,0.4323397453275526,0.3397923917141705,0.6287020014474025,0.510622860030014,0.482658410224283
359,0.3404010640953554,0.4163397453275527,0.3397923917141705,0.5627020014474025,0.5146128267712846,0.482658410224283
360,0.31840106409535546,0.3815402502333378,0.3397923917141705,0.5667020014474025,0.5106128267712846,0.4486584102242831
361,0.34039787401858496,0.41954025023333785,0.3397923917141705,0.5727210842070392,0.5346228620441845,0.4486584102242831
362,0.32440106409535546,0.39033974532755267,0.3397923917141705,0.5907210842070392,0.5586228620441845,0.4486584102242831
363,0.2944010640953555,0.39233974532755267,0.3397923917141705,0.5347020014474024,0.5166128267712846,0.4486584102242831
364,0.29240106409535543,0.4274308122046585,0.3397923917141705,0.5387020014474024,0.4846228620441845,0.4486584102242831
365,0.284401056581194,0.3934308122046585,0.36379239171417044,0.5227020014474025,0.5106228620441845,0.462658410224283
366,0.2824010565811941,0.37833974532755266,0.36379239171417044,0.5567020014474026,0.5046228620441845,0.462658410224283
367,0.2804010640953555,0.36943081220465845,0.36379239171417044,0.5267210842070391,0.4806228620441845,0.462658410224283
368,0.2784010640953554,0.42063131711044366,0.36379239171417044,0.4927020014474026,0.4986128267712847,0.462658410224283
369,0.2544010640953555,0.42263131711044366,0.36379239171417044,0.4547020014474026,0.5086128267712846,0.462658410224283
370,0.26240106409535546,0.41263131711044365,0.38579239171417046,0.5227020014474025,0.4946128267712846,0.4366584102242831
371,0.2364010640953555,0.39863131711044364,0.38579239171417046,0.5527020014474026,0.5366128267712846,0.4366584102242831
372,0.26040106409535546,0.4074308122046585,0.38579239171417046,0.5587020014474026,0.4746128267712847,0.4366584102242831
373,0.24240106409535545,0.38343081220465847,0.38579239171417046,0.5747020014474025,0.5326228620441845,0.4366584102242831
374,0.25240106409535545,0.3746313171104436,0.38579239171417046,0.5567019964849411,0.5106228620441845,0.4366584102242831
375,0.2544010640953555,0.35033974532755263,0.37979239171417045,0.5567020014474025,0.5346228620441845,0.4426584102242831
376,0.2504010640953555,0.3634308122046585,0.37979239171417045,0.5127020014474025,0.5486128267712846,0.4426584102242831
377,0.2484010640953555,0.38143081220465846,0.37979239171417045,0.5587020014474025,0.5306228620441845,0.4426584102242831
378,0.2324010640953555,0.4174308122046585,0.37979239171417045,0.5707020014474026,0.5646228620441845,0.4426584102242831
379,0.2444010640953555,0.41063131711044365,0.37979239171417045,0.5367020014474025,0.5566128267712847,0.4426584102242831
380,0.2484010640953555,0.4566313171104437,0.3737923917141705,0.5547210842070391,0.45461282677128456,0.480658410224283
381,0.2604010640953555,0.43463131711044367,0.3737923917141705,0.5747210842070392,0.45861282677128457,0.480658410224283
382,0.2484010565811941,0.4366313171104437,0.3737923917141705,0.5287020014474025,0.45662286204418445,0.480658410224283
383,0.2433491511703476,0.40063131711044364,0.3737923917141705,0.5907020014474025,0.4806228620441845,0.480658410224283
384,0.2444010640953555,0.40863131711044365,0.3737923917141705,0.6047020014474025,0.5026128267712846,0.480658410224283
385,0.2433491511703476,0.41063131711044365,0.3117923917141705,0.5787210842070392,0.45261282677128467,0.4586584102242831
386,0.22240106409535548,0.41063131711044365,0.3117923917141705,0.5467020014474026,0.46462286204418446,0.4586584102242831
387,0.2293491511703476,0.3554308122046585,0.3117923917141705,0.5567020014474025,0.4926228620441845,0.4586584102242831
388,0.2164010640953555,0.3695441147796616,0.3117923917141705,0.49872108420703926,0.4906128267712846,0.4586584102242831
389,0.2333491511703476,0.3494308122046585,0.3117923917141705,0.5487020014474024,0.5126228620441845,0.4586584102242831
390,0.23334915117034763,0.36674461968544675,0.3717799991719706,0.5707020014474025,0.4506128267712848,0.4326584102242831
391,0.2373491511703476,0.3474308122046585,0.3717799991719706,0.5467020014474026,0.4986228620441845,0.4326584102242831
392,0.22334915117034762,0.3755441147796616,0.3717799991719706,0.5587631401182823,0.4826228620441845,0.4326584102242831
393,0.22440106409535548,0.3534308122046585,0.3717799991719706,0.5387020014474025,0.5586228620441845,0.4326584102242831
394,0.2344010640953555,0.34743081220465843,0.3717799991719706,0.5387210842070391,0.5246228620441845,0.4326584102242831
395,0.2251948219179269,0.3475441147796616,0.3537923917141705,0.5407020014474024,0.5646128267712847,0.45269582304759043
396,0.2164010640953555,0.32954411477966156,0.3537923917141705,0.5327020014474025,0.5166128267712846,0.45269582304759043
397,0.2164010640953555,0.37954411477966155,0.3537923917141705,0.5387020014474025,0.5426228620441845,0.45269582304759043
398,0.2224010640953555,0.3435441147796615,0.3537923917141705,0.5927020014474025,0.4886228620441845,0.45269582304759043
399,0.22534915117034762,0.36754411477966153,0.3537923917141705,0.5767020014474025,0.4866128267712847,0.45269582304759043
400,0.2073491511703476,0.37943081220465846,0.39179239171417046,0.5947020014474025,0.5206128267712846,0.4306584102242831
401,0.2024010640953555,0.35943081220465845,0.39179239171417046,0.5867020014474025,0.5006228620441845,0.4306584102242831
402,0.21814290899291902,0.35343081220465844,0.39179239171417046,0.5767020014474025,0.4886228620441845,0.4306584102242831
403,0.1931948219179269,0.31143081220465846,0.39179239171417046,0.5527020014474026,0.5366228620441845,0.4306584102242831
404,0.2151948219179269,0.3554308122046585,0.39179239171417046,0.5167210842070391,0.5106228620441845,0.4306584102242831
405,0.20519482191792685,0.3614308122046585,0.37779239171417045,0.538782222877919,0.5186228620441845,0.41665841022428307
406,0.22319482191792686,0.3694308122046585,0.37779239171417045,0.5167210842070391,0.4946228620441845,0.41665841022428307
407,0.23119482191792687,0.3534308122046585,0.37779239171417045,0.5067210842070391,0.4886128267712846,0.41665841022428307
408,0.23919482191792685,0.32543081220465847,0.37779239171417045,0.5627631401182823,0.5226228620441845,0.41665841022428307
409,0.22719482191792686,0.3374308122046585,0.37779239171417045,0.5587020014474026,0.5206228620441845,0.41665841022428307
410,0.22521775916358194,0.3394308122046585,0.3717799991719706,0.5587020014474025,0.5446228620441845,0.478658410224283
411,0.20519482191792682,0.32554411477966155,0.3717799991719706,0.5667210842070391,0.5046228620441845,0.478658410224283
412,0.23519482191792684,0.37943081220465846,0.3717799991719706,0.5307020014474025,0.5086228620441845,0.478658410224283
413,0.21919482191792683,0.35474461968544674,0.3717799991719706,0.5467210842070391,0.5446228620441845,0.478658410224283
414,0.25119163184115645,0.3515441147796616,0.3717799991719706,0.5547020014474024,0.5166228620441845,0.478658410224283
415,0.22319163184115642,0.3515441147796616,0.4037923917141705,0.5747020014474025,0.5106128267712846,0.45469582304759043
416,0.2271916318411564,0.33354411477966156,0.4037923917141705,0.5687020014474025,0.5206228620441845,0.45469582304759043
417,0.2001397189161485,0.31354411477966154,0.4037923917141705,0.5727020014474025,0.5106228620441845,0.45469582304759043
418,0.1921397189161485,0.29954411477966153,0.4037923917141705,0.5547020014474024,0.5006228620441845,0.45469582304759043
419,0.1941397189161485,0.31554411477966154,0.4037923917141705,0.5467631401182823,0.4986228620441845,0.45469582304759043
420,0.23519163184115643,0.32154411477966155,0.3177799991719706,0.5607020014474026,0.4786128267712847,0.4546958230475904
421,0.23319163184115643,0.3135441147796616,0.3177799991719706,0.5647020014474025,0.47462286204418447,0.4546958230475904
422,0.2481626561618036,0.3135441147796616,0.3177799991719706,0.5227020014474025,0.5146228620441845,0.4546958230475904
423,0.29119163184115643,0.28943081220465844,0.3177799991719706,0.5287631401182823,0.5306228620441845,0.4546958230475904
424,0.25813971891614856,0.29743081220465845,0.3177799991719706,0.524782222877919,0.5366228620441845,0.4546958230475904
425,0.2621397189161486,0.31143081220465846,0.3577799991719706,0.5467210842070391,0.45862286204418445,0.504658410224283
426,0.24213971891614855,0.31754411477966155,0.3577799991719706,0.5707631401182823,0.44862286204418456,0.504658410224283
427,0.2561397189161485,0.31154411477966154,0.3577799991719706,0.5147020014474025,0.4986228620441845,0.504658410224283
428,0.24813971891614856,0.34154411477966157,0.3577799991719706,0.5487020014474024,0.4846228620441845,0.504658410224283
429,0.24013971891614855,0.32154411477966155,0.3577799991719706,0.5367631401182823,0.5206228620441845,0.504658410224283
430,0.2681397189161485,0.30553192294198545,0.3997799991719706,0.4947020014474026,0.49077406311197125,0.4306958230475904
431,0.25213971891614856,0.33354411477966156,0.3997799991719706,0.5607210842070391,0.5106228620441845,0.4306958230475904
432,0.2641397189161485,0.33353192294198547,0.3997799991719706,0.5667020014474025,0.5106228620441845,0.4306958230475904
433,0.24613971891614855,0.3455319229419855,0.3997799991719706,0.5467210842070391,0.5166228620441845,0.4306958230475904
434,0.25013971891614856,0.33341862036698233,0.3997799991719706,0.4767020014474026,0.46262286204418446,0.4306958230475904
435,0.24013971891614858,0.34141862036698234,0.3257923917141705,0.4987020014474026,0.4906128267712846,0.4486958230475904
436,0.26013971891614857,0.34941862036698235,0.3257923917141705,0.5207210842070391,0.4526128267712848,0.4486958230475904
437,0.2721397189161486,0.3234186203669823,0.3257923917141705,0.5127210842070391,0.45662286204418445,0.4486958230475904
438,0.30013971891614855,0.3455319229419855,0.3257923917141705,0.5427210842070391,0.4986228620441845,0.4486958230475904
439,0.30214290899291896,0.3735441147796616,0.3257923917141705,0.5327020014474025,0.4766128267712847,0.4486958230475904
440,0.2941397189161486,0.35743081220465844,0.31777999917197064,0.5187020014474025,0.4866128267712846,0.40865841022428306
441,0.2761397189161486,0.39754411477966156,0.31777999917197064,0.4967020014474026,0.5026228620441845,0.40865841022428306
442,0.2781397189161485,0.4234308122046585,0.31777999917197064,0.5127210842070391,0.5086128267712847,0.40865841022428306
443,0.2641397189161485,0.4274308122046585,0.31777999917197064,0.5067210842070391,0.4886128267712847,0.40865841022428306
444,0.28613971891614853,0.37943081220465846,0.31777999917197064,0.5047020014474025,0.5446128267712846,0.40865841022428306
445,0.2881397189161486,0.38743081220465847,0.4017799991719706,0.5127020014474025,0.5426228620441845,0.4686958230475903
446,0.2981397189161485,0.3434308122046585,0.4017799991719706,0.5227631401182823,0.5146228620441845,0.4686958230475903
447,0.2961397189161485,0.37143081220465846,0.4017799991719706,0.5027020014474026,0.5226228620441845,0.4686958230475903
448,0.30013971891614855,0.3534308122046585,0.4017799991719706,0.5027020014474026,0.5066228620441845,0.4686958230475903
449,0.2701397189161486,0.34143081220465843,0.4017799991719706,0.5507020014474024,0.5166228620441845,0.4686958230475903
450,0.3121626561618036,0.35743081220465844,0.36979239171417055,0.5107020014474025,0.5486128267712846,0.464658410224283
451,0.3041626561618036,0.3486313171104436,0.36979239171417055,0.4847020014474026,0.5146128267712846,0.464658410224283
452,0.2861626561618037,0.37343081220465846,0.36979239171417055,0.4807020014474026,0.4906228620441845,0.464658410224283
453,0.2881626561618037,0.35343081220465844,0.36979239171417055,0.5327210842070391,0.4706128267712847,0.464658410224283
454,0.29816265616180365,0.3475441147796616,0.36979239171417055,0.5007631401182824,0.47462286204418447,0.464658410224283
455,0.2921626561618037,0.3334308122046585,0.37979239171417045,0.5107020014474025,0.5086228620441845,0.5146958230475903
456,0.30216265616180366,0.35463131711044366,0.37979239171417045,0.5407020014474024,0.5106228620441845,0.5146958230475903
457,0.27613971891614864,0.38743081220465847,0.37979239171417045,0.5247020014474025,0.5686228620441846,0.5146958230475903
458,0.28613971891614864,0.38543081220465847,0.37979239171417045,0.5307631401182823,0.5026228620441845,0.5146958230475903
459,0.2641397189161486,0.3914308122046585,0.37979239171417045,0.5187020014474024,0.5306228620441845,0.5146958230475903
460,0.2681397189161486,0.38543081220465847,0.36779239171417055,0.5467020014474026,0.5206228620441845,0.47669582304759034
461,0.3001626561618036,0.41463131711044365,0.36779239171417055,0.5227020014474025,0.4986128267712847,0.47669582304759034
462,0.27813971891614864,0.4074308122046585,0.36779239171417055,0.5507020014474024,0.4926128267712846,0.47669582304759034
463,0.3001397189161486,0.3954308122046585,0.36779239171417055,0.5227210842070391,0.47862286204418447,0.47669582304759034
464,0.3121397189161485,0.4014308122046585,0.36779239171417055,0.4947020014474026,0.4886228620441845,0.47669582304759034
465,0.31013971891614855,0.4094308122046585,0.36379239171417044,0.5327210842070391,0.43462286204418454,0.44869582304759037
466,0.3041626561618036,0.3974308122046585,0.36379239171417044,0.5347020014474025,0.44462286204418455,0.44869582304759037
467,0.3081626561618036,0.41263131711044365,0.36379239171417044,0.5387210842070391,0.5266128267712846,0.44869582304759037
468,0.3081626561618036,0.4206313171104436,0.36379239171417044,0.5687210842070392,0.4946228620441845,0.44869582304759037
469,0.30013971891614855,0.37263131711044367,0.36379239171417044,0.5667210842070391,0.4886228620441845,0.44869582304759037
470,0.3141626561618036,0.3066313171104436,0.4077923917141705,0.5787822228779189,0.45262286204418456,0.4386584102242831
471,0.2741626561618037,0.3634308122046585,0.4077923917141705,0.5927210842070392,0.4606128267712847,0.4386584102242831
472,0.3181626561618036,0.3615441147796616,0.4077923917141705,0.528782222877919,0.4886228620441845,0.4386584102242831
473,0.31613971891614856,0.3575441147796616,0.4077923917141705,0.5767020014474025,0.47862286204418447,0.4386584102242831
474,0.3521397189161486,0.3755441147796616,0.4077923917141705,0.5727020014474025,0.4806228620441845,0.4386584102242831
475,0.3321626561618036,0.3854308122046585,0.38379239171417046,0.5967020014474025,0.43861282677128477,0.42869582304759035
476,0.36013971891614854,0.4034308122046585,0.38379239171417046,0.5507020014474026,0.43861282677128477,0.42869582304759035
477,0.35413971891614854,0.4215441147796616,0.38379239171417046,0.5547020014474024,0.4806228620441845,0.42869582304759035
478,0.3201397189161485,0.38874461968544677,0.38379239171417046,0.5187020014474025,0.5126228620441845,0.42869582304759035
479,0.3321397189161486,0.3995441147796616,0.38379239171417046,0.5527020014474024,0.5046228620441845,0.42869582304759035
480,0.3221626561618036,0.41874461968544674,0.38179239171417045,0.5167020014474025,0.5066228620441845,0.4506584102242831
481,0.3161626561618036,0.37674461968544676,0.38179239171417045,0.5147020014474025,0.4966228620441845,0.4506584102242831
482,0.298165846238574,0.3987446196854467,0.38179239171417045,0.48472108420703924,0.4806128267712847,0.4506584102242831
483,0.3121626561618036,0.3327446196854467,0.38179239171417045,0.4807020014474026,0.45662286204418445,0.4506584102242831
484,0.32413971891614857,0.37074461968544675,0.38179239171417045,0.4947020014474026,0.4826228620441845,0.4506584102242831
485,0.32613971891614857,0.3347446196854467,0.37979239171417045,0.5387020014474024,0.4846228620441845,0.4146583093024118
486,0.3501397189161486,0.3035441147796616,0.37979239171417045,0.5227210842070391,0.42661282677128476,0.4146583093024118
487,0.358142908992919,0.30674461968544675,0.37979239171417045,0.5367210842070391,0.43061282677128476,0.4146583093024118
488,0.332142908992919,0.3175441147796616,0.37979239171417045,0.4967631401182824,0.5346128267712846,0.4146583093024118
489,0.340142908992919,0.31543081220465846,0.37979239171417045,0.5487210842070391,0.5066228620441845,0.4146583093024118
490,0.3361397189161486,0.34154411477966157,0.39379239171417046,0.5207210842070391,0.5166228620441845,0.474658410224283
491,0.3541397189161486,0.3135441147796616,0.39379239171417046,0.4867210842070392,0.5186128267712847,0.474658410224283
492,0.3681397189161486,0.31954411477966155,0.39379239171417046,0.5067631401182823,0.4546128267712847,0.474658410224283
493,0.3881626561618037,0.30743081220465845,0.39379239171417046,0.5507210842070391,0.5246128267712846,0.474658410224283
494,0.4141658462385741,0.3055441147796616,0.39379239171417046,0.5047210842070391,0.4986128267712846,0.474658410224283
495,0.3861626561618037,0.3314308122046585,0.3837799991719706,0.5387822228779189,0.46862286204418446,0.4646958230475903
496,0.3881658462385741,0.30954411477966154,0.3837799991719706,0.4887020014474026,0.45862286204418445,0.4646958230475903
497,0.3761658462385741,0.34554411477966157,0.3837799991719706,0.5307020014474025,0.5486128267712846,0.4646958230475903
498,0.3881658462385741,0.3414308122046585,0.3837799991719706,0.5127020014474025,0.43661282677128477,0.4646958230475903
499,0.37816265616180367,0.32543081220465847,0.3837799991719706,0.5047631401182823,0.5026228620441845,0.4646958230475903
500,0.3641397189161486,0.31543081220465846,0.3657923917141705,0.5067020014474025,0.4726128267712847,0.404658410224283
501,0.3661397189161486,0.30343081220465845,0.3657923917141705,0.5147020014474025,0.5166128267712846,0.404658410224283
502,0.34616265616180364,0.31743081220465846,0.3657923917141705,0.5187020014474024,0.5006228620441845,0.404658410224283
503,0.36416265616180366,0.3715441147796616,0.3657923917141705,0.5287020014474025,0.46462286204418446,0.404658410224283
504,0.33816265616180363,0.3374308122046585,0.3657923917141705,0.5267631401182823,0.47062286204418446,0.404658410224283
505,0.36216265616180365,0.3494308122046585,0.40779239171417053,0.5467020014474024,0.45062286204418456,0.4486584102242831
506,0.33616265616180363,0.37343081220465846,0.40779239171417053,0.5787020014474025,0.43862286204418455,0.4486584102242831
507,0.37016265616180366,0.3775441147796616,0.40779239171417053,0.5387210842070391,0.47262286204418447,0.4486584102242831
508,0.37416265616180366,0.3935441147796616,0.40779239171417053,0.4907020014474026,0.46062286204418446,0.4486584102242831
509,0.37216265616180366,0.3914308122046585,0.40779239171417053,0.4687020014474026,0.45262286204418456,0.4486584102242831
510,0.37416265616180366,0.3714308122046585,0.4317923917141705,0.4747210842070392,0.46662286204418446,0.4486584102242831
511,0.3861397189161486,0.38543081220465847,0.4317923917141705,0.4727020014474026,0.46061282677128457,0.4486584102242831
512,0.37416265616180366,0.39663131711044364,0.4317923917141705,0.46272108420703917,0.4826228620441845,0.4486584102242831
513,0.3761397189161486,0.3575441147796616,0.4317923917141705,0.47678222287791905,0.46062286204418446,0.4486584102242831
514,0.37016265616180366,0.3675441147796616,0.4317923917141705,0.4407210842070392,0.45662286204418445,0.4486584102242831
515,0.3761658462385741,0.3595441147796616,0.4077923917141705,0.48072108420703924,0.46662286204418446,0.462658410224283
516,0.36816265616180366,0.3495441147796616,0.4077923917141705,0.444782222877919,0.47062286204418446,0.462658410224283
517,0.36416265616180366,0.3794308122046585,0.4077923917141705,0.4787020014474026,0.5346228620441845,0.462658410224283
518,0.37016584623857407,0.3775441147796616,0.4077923917141705,0.46272108420703917,0.4806228620441845,0.462658410224283
519,0.35816265616180365,0.3595441147796616,0.4077923917141705,0.4367210842070392,0.5026228620441845,0.462658410224283
520,0.3821658462385741,0.3595441147796616,0.4197923917141705,0.4527210842070392,0.44462286204418455,0.46269582304759027
521,0.3821658462385741,0.3635441147796616,0.4197923917141705,0.4867210842070392,0.45462286204418445,0.46269582304759027
522,0.37216584623857407,0.39543081220465853,0.4197923917141705,0.4607020014474026,0.42062286204418453,0.46269582304759027
523,0.3901658462385741,0.3714308122046585,0.4197923917141705,0.4667020014474026,0.44661282677128467,0.46269582304759027
524,0.3841626561618037,0.3454308122046585,0.4197923917141705,0.4767210842070393,0.44862286204418456,0.46269582304759027
525,0.37016584623857407,0.3614308122046585,0.39379239171417046,0.4927020014474026,0.5046228620441845,0.4566584102242831
526,0.34016584623857404,0.33754411477966156,0.39379239171417046,0.5627210842070391,0.4946228620441845,0.4566584102242831
527,0.35816584623857406,0.3494308122046585,0.39379239171417046,0.5007210842070392,0.47262286204418447,0.4566584102242831
528,0.37416265616180366,0.34354411477966157,0.39379239171417046,0.5407020014474025,0.44462286204418455,0.4566584102242831
529,0.39016584623857403,0.3615441147796616,0.39379239171417046,0.4847020014474026,0.46262286204418446,0.4566584102242831
530,0.3921626561618037,0.3655441147796616,0.37179239171417044,0.5007020014474026,0.460784098384871,0.466658410224283
531,0.37216265616180366,0.38354411477966155,0.37179239171417044,0.4967020014474026,0.44062286204418455,0.466658410224283
532,0.3901658462385741,0.37754411477966154,0.37179239171417044,0.5047020014474025,0.4327840983848711,0.466658410224283
533,0.3881626561618037,0.38754411477966155,0.37179239171417044,0.5187020014474025,0.43461282677128477,0.466658410224283
534,0.4121658462385741,0.38543081220465847,0.37179239171417044,0.5007020014474026,0.39861282677128473,0.466658410224283
535,0.40213971891614864,0.38954411477966155,0.36179239171417055,0.5227020014474025,0.44462286204418455,0.4306958230475904
536,0.3841626561618037,0.3555441147796616,0.36179239171417055,0.5727020014474025,0.44062286204418455,0.4306958230475904
537,0.41413971891614865,0.3575441147796616,0.36179239171417055,0.5167020014474025,0.42862286204418454,0.4306958230475904
538,0.4201397189161486,0.3575441147796616,0.36179239171417055,0.4967631401182824,0.43062286204418454,0.4306958230475904
539,0.43014290899291896,0.37554411477966154,0.36179239171417055,0.48676314011828237,0.4806128267712847,0.4306958230475904
540,0.4221626561618036,0.36954411477966154,0.40179239171417047,0.5207020014474025,0.46462286204418446,0.4566584102242831
541,0.4181658462385741,0.38543081220465847,0.40179239171417047,0.5107020014474024,0.44462286204418455,0.4566584102242831
542,0.3901397189161486,0.3555441147796616,0.40179239171417047,0.4987020014474026,0.4066228620441845,0.4566584102242831
543,0.40214290899291905,0.3615441147796616,0.40179239171417047,0.4827020014474026,0.43062286204418454,0.4566584102242831
544,0.3761397189161486,0.3555441147796616,0.40179239171417047,0.4787020014474026,0.4886228620441845,0.4566584102242831
545,0.4041626561618037,0.36754411477966153,0.3717923917141705,0.5227631401182823,0.47462286204418447,0.4046958230475904
546,0.3881626561618037,0.3554308122046585,0.3717923917141705,0.4787631401182824,0.43662286204418455,0.4046958230475904
547,0.37416265616180366,0.36143081220465845,0.3717923917141705,0.5067210842070391,0.4926228620441845,0.4046958230475904
548,0.36016265616180365,0.36143081220465845,0.3717923917141705,0.5127020014474025,0.45262286204418456,0.4046958230475904
549,0.36816265616180366,0.36743081220465845,0.3717923917141705,0.4767020014474026,0.41261282677128475,0.4046958230475904
550,0.3721397189161486,0.36743081220465845,0.34379239171417053,0.5167020014474025,0.4126228620441845,0.4786958230475903
551,0.3681397189161486,0.38143081220465846,0.34379239171417053,0.48078222287791905,0.43062286204418454,0.4786958230475903
552,0.39613971891614863,0.35143081220465844,0.34379239171417053,0.4587631401182824,0.47262286204418447,0.4786958230475903
553,0.3801397189161486,0.38143081220465846,0.34379239171417053,0.48672108420703925,0.46462286204418446,0.4786958230475903
554,0.3761397189161486,0.36543081220465845,0.34379239171417053,0.4747020014474026,0.46062286204418446,0.4786958230475903
555,0.36216265616180365,0.35743081220465844,0.35179239171417054,0.46478222287791904,0.43862286204418455,0.4206958230475904
556,0.35816265616180365,0.37543081220465846,0.35179239171417054,0.40670200144740254,0.4906228620441845,0.4206958230475904
557,0.34816265616180364,0.37943081220465846,0.35179239171417054,0.43870200144740257,0.4726128267712846,0.4206958230475904
558,0.35616265616180365,0.3974308122046585,0.35179239171417054,0.42070200144740255,0.45262286204418456,0.4206958230475904
559,0.36016265616180365,0.38743081220465847,0.35179239171417054,0.4107020014474026,0.45262286204418456,0.4206958230475904
560,0.37616265616180367,0.38943081220465847,0.4137923917141705,0.41270200144740254,0.43862286204418455,0.4886958230475903
561,0.35816584623857406,0.4074308122046585,0.4137923917141705,0.4527020014474026,0.45062286204418456,0.4886958230475903
562,0.3741658462385741,0.33354411477966156,0.4137923917141705,0.43670200144740257,0.46662286204418446,0.4886958230475903
563,0.36216265616180365,0.37143081220465846,0.4137923917141705,0.49872108420703926,0.43662286204418455,0.4886958230475903
564,0.3781658462385741,0.37943081220465846,0.4137923917141705,0.5067020014474025,0.4866128267712846,0.4886958230475903
565,0.4121658462385741,0.3954308122046585,0.36979239171417055,0.5147020014474025,0.4726128267712846,0.480658410224283
566,0.3761658462385741,0.40554411477966157,0.36979239171417055,0.4907020014474026,0.45661282677128456,0.480658410224283
567,0.3821658462385741,0.39554411477966156,0.36979239171417055,0.5207020014474025,0.4746128267712846,0.480658410224283
568,0.3881658462385741,0.36354411477966153,0.36979239171417055,0.5107020014474025,0.46462286204418446,0.480658410224283
569,0.3841658462385741,0.35543081220465844,0.36979239171417055,0.5067020014474025,0.4506128267712848,0.480658410224283
570,0.38216265616180367,0.38943081220465847,0.34379239171417053,0.4947020014474026,0.42662286204418454,0.476658410224283
571,0.3881626561618037,0.36943081220465845,0.34379239171417053,0.5327020014474024,0.45262286204418456,0.476658410224283
572,0.3881626561618037,0.37743081220465846,0.34379239171417053,0.5187020014474025,0.4126228620441845,0.476658410224283
573,0.40613971891614864,0.3194308122046584,0.34379239171417053,0.5087631401182824,0.42262286204418453,0.476658410224283
574,0.42616265616180365,0.3274308122046584,0.34379239171417053,0.5587631401182823,0.4566128267712847,0.476658410224283
575,0.4021397189161486,0.34143081220465843,0.4077923917141705,0.5087020014474025,0.4686128267712847,0.4446958230475904
576,0.4361397189161485,0.3954308122046585,0.4077923917141705,0.5107631401182823,0.4666128267712847,0.4446958230475904
577,0.40414290899291905,0.36943081220465845,0.4077923917141705,0.5107631401182823,0.45662286204418445,0.4446958230475904
578,0.4001397189161486,0.38743081220465847,0.4077923917141705,0.4927020014474026,0.4726128267712847,0.4446958230475904
579,0.42213971891614854,0.38343081220465847,0.4077923917141705,0.5267020014474025,0.4446128267712848,0.4446958230475904
580,0.41213971891614853,0.35143081220465844,0.3277923917141705,0.5107210842070391,0.41861282677128475,0.482658410224283
581,0.42213971891614854,0.38743081220465847,0.3277923917141705,0.5227210842070391,0.45462286204418445,0.482658410224283
582,0.43213971891614855,0.38743081220465847,0.3277923917141705,0.5347210842070391,0.4966128267712847,0.482658410224283
583,0.43813971891614856,0.3914308122046585,0.3277923917141705,0.5047210842070391,0.4926128267712847,0.482658410224283
584,0.42413971891614854,0.4034308122046585,0.3277923917141705,0.5727210842070392,0.45062286204418456,0.482658410224283
585,0.3981397189161486,0.4294308122046585,0.3757799991719706,0.5547020014474026,0.43662286204418455,0.470658410224283
586,0.42013971891614854,0.4294308122046585,0.3757799991719706,0.5047020014474025,0.46462286204418446,0.470658410224283
587,0.4341397189161485,0.4054308122046585,0.3757799991719706,0.5147020014474025,0.44862286204418456,0.470658410224283
588,0.4541626561618036,0.3954308122046585,0.3757799991719706,0.5467020014474026,0.4806228620441845,0.470658410224283
589,0.4701397189161486,0.3794186203669824,0.3757799991719706,0.4667020014474026,0.46062286204418446,0.470658410224283
590,0.4721397189161486,0.41141862036698235,0.32777999917197065,0.5167020014474025,0.44662286204418455,0.4806958230475903
591,0.47016265616180364,0.3974308122046585,0.32777999917197065,0.5187020014474025,0.4347840983848711,0.4806958230475903
592,0.48816265616180365,0.40554411477966157,0.32777999917197065,0.5207631401182823,0.44862286204418456,0.4806958230475903
593,0.45213971891614857,0.4114308122046585,0.32777999917197065,0.5107020014474025,0.46062286204418446,0.4806958230475903
594,0.4441626561618036,0.4094308122046585,0.32777999917197065,0.5127631401182823,0.4706128267712846,0.4806958230475903
595,0.46016265616180363,0.4094308122046585,0.3377923917141705,0.5367020014474025,0.45662286204418445,0.40665841022428306
596,0.4561626561618036,0.4274308122046585,0.3377923917141705,0.5227020014474025,0.44262286204418455,0.40665841022428306
597,0.4441626561618036,0.4474308122046585,0.3377923917141705,0.5067020014474025,0.45062286204418456,0.40665841022428306
598,0.446165846238574,0.45343081220465853,0.3377923917141705,0.5307020014474025,0.44061282677128477,0.40665841022428306
599,0.44414290899291897,0.45543081220465853,0.3377923917141705,0.5007020014474026,0.41261282677128475,0.40665841022428306
600,0.44214290899291897,0.4414308122046585,0.38779239171417046,0.5287210842070391,0.45662286204418445,0.44294739358306723
601,0.4181658462385741,0.46343081220465854,0.38779239171417046,0.5267020014474025,0.47062286204418446,0.44294739358306723
602,0.4101626561618037,0.4414308122046585,0.38779239171417046,0.5327020014474025,0.43662286204418455,0.44294739358306723
603,0.452142908992919,0.4234308122046585,0.38779239171417046,0.5227210842070391,0.47062286204418446,0.44294739358306723
604,0.44816584623857403,0.4294308122046585,0.38779239171417046,0.5087210842070391,0.4906228620441845,0.44294739358306723
605,0.4341626561618036,0.4334308122046585,0.38779239171417046,0.5147210842070391,0.4526128267712848,0.488658410224283
606,0.4421626561618036,0.4394308122046585,0.38779239171417046,0.5287822228779189,0.44062286204418455,0.488658410224283
607,0.42016265616180365,0.4394308122046585,0.38779239171417046,0.5227631401182823,0.46062286204418446,0.488658410224283
608,0.4501626561618036,0.38943081220465847,0.38779239171417046,0.4987631401182824,0.43461282677128477,0.488658410224283
609,0.4421626561618036,0.4154308122046585,0.38779239171417046,0.5167020014474025,0.45461282677128456,0.488658410224283
610,0.4181626561618037,0.4114308122046585,0.4077923917141705,0.5027020014474026,0.45662286204418445,0.4546958230475904
611,0.42816265616180366,0.3914308122046585,0.4077923917141705,0.48476314011828237,0.46662286204418446,0.4546958230475904
612,0.4521626561618036,0.38343081220465847,0.4077923917141705,0.4807020014474026,0.44061282677128477,0.4546958230475904
613,0.4121626561618037,0.38143081220465846,0.4077923917141705,0.4787210842070392,0.4646128267712847,0.4546958230475904
614,0.43216265616180366,0.4294186203669824,0.4077923917141705,0.4867020014474026,0.46462286204418446,0.4546958230475904
615,0.4381626561618036,0.4174308122046585,0.3297923917141705,0.5087020014474025,0.43262286204418454,0.468658410224283
616,0.4401397189161485,0.3954308122046585,0.3297923917141705,0.5087020014474025,0.44262286204418455,0.468658410224283
617,0.4381626561618036,0.38943081220465847,0.3297923917141705,0.5087210842070391,0.4006228620441845,0.468658410224283
618,0.43016265616180366,0.38343081220465847,0.3297923917141705,0.4987210842070392,0.43062286204418454,0.468658410224283
619,0.4181626561618037,0.37943081220465846,0.3297923917141705,0.5187631401182823,0.42862286204418454,0.468658410224283
620,0.4141626561618037,0.3994308122046585,0.34779239171417053,0.4687210842070392,0.4466128267712848,0.49065841022428297
621,0.4021626561618037,0.4074308122046585,0.34779239171417053,0.4947210842070392,0.43062286204418454,0.49065841022428297
622,0.4001626561618037,0.3994308122046585,0.34779239171417053,0.4907210842070392,0.3966228620441845,0.49065841022428297
623,0.4161397189161486,0.3974308122046585,0.34779239171417053,0.4727210842070392,0.4006228620441845,0.49065841022428297
624,0.4161397189161486,0.4114308122046585,0.34779239171417053,0.512782222877919,0.43862286204418455,0.49065841022428297
625,0.4181397189161486,0.3934308122046585,0.39579239171417047,0.4747631401182824,0.4946128267712847,0.40465841022428306
626,0.4381626561618036,0.4094308122046585,0.39579239171417047,0.4687631401182824,0.4566128267712847,0.40465841022428306
627,0.44013971891614856,0.37943081220465846,0.39579239171417047,0.49076314011828237,0.46662286204418446,0.40465841022428306
628,0.42613971891614855,0.37943081220465846,0.39579239171417047,0.5007020014474026,0.4866228620441845,0.40465841022428306
629,0.4181626561618037,0.36543081220465845,0.39579239171417047,0.4767020014474026,0.5026128267712846,0.40465841022428306
630,0.3961626561618037,0.36743081220465845,0.37779239171417045,0.47078222287791904,0.49677406311197114,0.43669582304759036
631,0.42416265616180365,0.35543081220465844,0.37779239171417045,0.5247210842070391,0.4786128267712846,0.43669582304759036
632,0.4181626561618037,0.36943081220465845,0.37779239171417045,0.4887210842070392,0.45661282677128456,0.43669582304759036
633,0.4061626561618037,0.37543081220465846,0.37779239171417045,0.4827210842070392,0.43061282677128476,0.43669582304759036
634,0.41013971891614864,0.36343081220465845,0.37779239171417045,0.48272108420703924,0.44862286204418456,0.43669582304759036
635,0.42216265616180365,0.3514308122046585,0.4077923917141705,0.4827210842070392,0.488784098384871,0.4666958230475903
636,0.4341626561618036,0.36743081220465845,0.4077923917141705,0.4947631401182824,0.5146228620441845,0.4666958230475903
637,0.4321626561618036,0.36154411477966153,0.4077923917141705,0.44872108420703916,0.474784098384871,0.4666958230475903
638,0.43816265616180367,0.37343081220465846,0.4077923917141705,0.4887210842070392,0.48077406311197113,0.4666958230475903
639,0.4461626561618036,0.34943081220465844,0.4077923917141705,0.5107020014474025,0.4787740631119711,0.4666958230475903
640,0.46016265616180363,0.3574308122046585,0.35379239171417043,0.4987020014474026,0.4926128267712846,0.4466584102242831
641,0.47216265616180364,0.3495441147796615,0.35379239171417043,0.4687210842070392,0.45862286204418445,0.4466584102242831
642,0.47016265616180364,0.35143081220465844,0.35379239171417043,0.45676314011828234,0.5126228620441845,0.4466584102242831
643,0.46616265616180363,0.3495441147796615,0.35379239171417043,0.4107210842070392,0.5126128267712846,0.4466584102242831
644,0.4541626561618036,0.31943081220465847,0.35379239171417043,0.4507020014474026,0.5146228620441845,0.4466584102242831
645,0.47416265616180364,0.36343081220465845,0.36779239171417044,0.4287210842070392,0.5026228620441845,0.42669582304759035
646,0.4361626561618036,0.3414308122046585,0.36779239171417044,0.4547210842070392,0.4826228620441845,0.42669582304759035
647,0.4441626561618036,0.34943081220465844,0.36779239171417044,0.4587210842070392,0.4906128267712847,0.42669582304759035
648,0.49016265616180366,0.4094308122046585,0.36779239171417044,0.46878222287791904,0.5186228620441845,0.42669582304759035
649,0.4461626561618036,0.4174308122046585,0.36779239171417044,0.49678222287791907,0.46461282677128457,0.42669582304759035
650,0.48616584623857406,0.4174308122046585,0.3637923917141705,0.46472108420703917,0.5026128267712846,0.470658410224283
651,0.47616584623857405,0.4174308122046585,0.3637923917141705,0.4587020014474026,0.47862286204418447,0.470658410224283
652,0.47416584623857405,0.40354411477966157,0.3637923917141705,0.4567210842070392,0.5006228620441845,0.470658410224283
653,0.472142908992919,0.39554411477966156,0.3637923917141705,0.47072108420703923,0.4586128267712847,0.470658410224283
654,0.46816265616180364,0.39754411477966156,0.3637923917141705,0.47078222287791904,0.4606128267712847,0.470658410224283
655,0.4761397189161486,0.4214308122046585,0.4137923917141705,0.5047210842070391,0.4806128267712846,0.4326584102242831
656,0.4821397189161486,0.4134308122046585,0.4137923917141705,0.4967631401182824,0.4726128267712847,0.4326584102242831
657,0.4741397189161486,0.4074308122046585,0.4137923917141705,0.4387210842070392,0.5286128267712846,0.4326584102242831
658,0.4721397189161486,0.38943081220465847,0.4137923917141705,0.444782222877919,0.4886128267712846,0.4326584102242831
659,0.4881397189161486,0.4074308122046585,0.4137923917141705,0.442782222877919,0.4206128267712847,0.4326584102242831
660,0.4941397189161486,0.4034308122046585,0.37779239171417045,0.4487631401182824,0.4786128267712846,0.4966958230475903
661,0.5021626561618037,0.36743081220465845,0.37779239171417045,0.4387210842070392,0.4946228620441845,0.4966958230475903
662,0.48016265616180365,0.36743081220465845,0.37779239171417045,0.4167210842070392,0.4766128267712847,0.4966958230475903
663,0.47816265616180365,0.3515441147796615,0.37779239171417045,0.4527020014474026,0.4946128267712846,0.4966958230475903
664,0.47816265616180365,0.36543081220465845,0.37779239171417045,0.43470200144740256,0.5086128267712846,0.4966958230475903
665,0.46416265616180363,0.39554411477966156,0.43777999917197064,0.5147210842070391,0.4886128267712846,0.4966958230475903
666,0.4541626561618036,0.4175441147796616,0.43777999917197064,0.4587210842070392,0.47862286204418447,0.4966958230475903
667,0.45816584623857404,0.40554411477966157,0.43777999917197064,0.4747020014474026,0.44261282677128466,0.4966958230475903
668,0.46416265616180363,0.39154411477966156,0.43777999917197064,0.47476314011828236,0.4486128267712848,0.4966958230475903
669,0.4341626561618036,0.39554411477966156,0.43777999917197064,0.4787210842070392,0.5046128267712846,0.4966958230475903
670,0.44413971891614856,0.36954411477966154,0.4477923917141705,0.4907210842070392,0.46462286204418446,0.502658410224283
671,0.4681397189161486,0.38554411477966155,0.4477923917141705,0.45672108420703916,0.4806228620441845,0.502658410224283
672,0.4581397189161485,0.3914308122046585,0.4477923917141705,0.4507210842070392,0.4846228620441845,0.502658410224283
673,0.4601397189161485,0.37743081220465846,0.4477923917141705,0.4367210842070392,0.4926228620441845,0.502658410224283
674,0.43813971891614856,0.39954411477966156,0.4477923917141705,0.45072108420703916,0.4846228620441845,0.502658410224283
675,0.42816265616180366,0.36943081220465845,0.3657923917141705,0.43472108420703925,0.5226128267712846,0.4386584102242831
676,0.4461397189161485,0.37943081220465846,0.3657923917141705,0.4407210842070392,0.4966128267712847,0.4386584102242831
677,0.47013971891614853,0.4094308122046585,0.3657923917141705,0.4367210842070392,0.4786128267712847,0.4386584102242831
678,0.47613971891614854,0.4054308122046585,0.3657923917141705,0.41470200144740255,0.4826128267712847,0.4386584102242831
679,0.4581626561618036,0.3954308122046585,0.3657923917141705,0.4167020014474026,0.4926228620441845,0.4386584102242831
680,0.47816265616180365,0.4014308122046585,0.37179239171417056,0.41876314011828236,0.4966128267712847,0.462658410224283
681,0.4441626561618036,0.37343081220465846,0.37179239171417056,0.45276314011828234,0.4746128267712847,0.462658410224283
682,0.4501626561618036,0.37343081220465846,0.37179239171417056,0.4467020014474026,0.4466128267712848,0.462658410224283
683,0.4521626561618036,0.35943081220465845,0.37179239171417056,0.45876314011828234,0.4766128267712847,0.462658410224283
684,0.4481626561618036,0.35943081220465845,0.37179239171417056,0.4947020014474026,0.5106228620441845,0.462658410224283
685,0.4501626561618036,0.34343081220465843,0.3377923917141705,0.4847020014474026,0.486784098384871,0.4566958230475904
686,0.4241626561618036,0.36743081220465845,0.3377923917141705,0.4507020014474026,0.5166228620441845,0.4566958230475904
687,0.4521626561618036,0.37343081220465846,0.3377923917141705,0.4827020014474026,0.4846228620441845,0.4566958230475904
688,0.4521626561618036,0.36343081220465845,0.3377923917141705,0.4287210842070392,0.43662286204418455,0.4566958230475904
689,0.46816265616180364,0.36943081220465845,0.3377923917141705,0.4847210842070392,0.47662286204418447,0.4566958230475904
690,0.4421626561618036,0.38343081220465847,0.4157799991719706,0.4827020014474026,0.4806228620441845,0.4786958230475903
691,0.4441626561618036,0.37343081220465846,0.4157799991719706,0.4847020014474026,0.43262286204418454,0.4786958230475903
692,0.4421626561618036,0.4214308122046585,0.4157799991719706,0.46472108420703917,0.46862286204418446,0.4786958230475903
693,0.45816584623857404,0.4234308122046585,0.4157799991719706,0.46672108420703917,0.46662286204418446,0.4786958230475903
694,0.4041658462385741,0.45943081220465853,0.4157799991719706,0.5047210842070391,0.47062286204418446,0.4786958230475903
695,0.422165846238574,0.4134308122046585,0.38979239171417046,0.4627210842070392,0.44862286204418456,0.4566584102242831
696,0.42016584623857406,0.4214308122046585,0.38979239171417046,0.4587020014474026,0.47062286204418446,0.4566584102242831
697,0.45616584623857404,0.3974308122046585,0.38979239171417046,0.5027210842070392,0.464784098384871,0.4566584102242831
698,0.430165846238574,0.38343081220465847,0.38979239171417046,0.4587020014474026,0.4446128267712848,0.4566584102242831
699,0.46616584623857404,0.3974308122046585,0.38979239171417046,0.4747020014474026,0.45462286204418445,0.4566584102242831
700,0.46616584623857404,0.35543081220465844,0.4077923917141705,0.4827210842070392,0.47462286204418447,0.476658410224283
701,0.46216584623857404,0.34143081220465843,0.4077923917141705,0.4967020014474026,0.4227840983848711,0.476658410224283
702,0.4501626561618036,0.4034308122046585,0.4077923917141705,0.46672108420703917,0.4506128267712848,0.476658410224283
703,0.4561626561618036,0.3934308122046585,0.4077923917141705,0.5027020014474026,0.4826128267712847,0.476658410224283
704,0.4441626561618036,0.36543081220465845,0.4077923917141705,0.5127210842070391,0.4846228620441845,0.476658410224283
705,0.4561626561618036,0.37754411477966154,0.38979239171417046,0.5387020014474025,0.47662286204418447,0.468658410224283
706,0.46416584623857404,0.38943081220465847,0.38979239171417046,0.5407020014474025,0.46662286204418446,0.468658410224283
707,0.4581626561618036,0.38543081220465847,0.38979239171417046,0.48476314011828237,0.46462286204418446,0.468658410224283
708,0.46416265616180363,0.36143081220465845,0.38979239171417046,0.5247631401182823,0.4686128267712847,0.468658410224283
709,0.46216265616180363,0.3954308122046585,0.38979239171417046,0.5147020014474025,0.4626128267712847,0.468658410224283
710,0.48016584623857406,0.4074308122046585,0.35779239171417054,0.5167020014474024,0.4946228620441845,0.508658410224283
711,0.48416265616180365,0.4254308122046585,0.35779239171417054,0.5127020014474025,0.46262286204418446,0.508658410224283
712,0.46416265616180363,0.4234308122046585,0.35779239171417054,0.5347020014474025,0.47862286204418447,0.508658410224283
713,0.4561626561618036,0.38943081220465847,0.35779239171417054,0.5127020014474025,0.4866228620441845,0.508658410224283
714,0.4501626561618036,0.35143081220465844,0.35779239171417054,0.5167020014474025,0.5226128267712847,0.508658410224283
715,0.4501626561618036,0.34943081220465844,0.4157923917141705,0.5127020014474025,0.5106228620441845,0.4426584102242831
716,0.4321626561618036,0.3254308122046584,0.4157923917141705,0.5187020014474025,0.5266228620441845,0.4426584102242831
717,0.4501626561618036,0.38343081220465847,0.4157923917141705,0.5187020014474025,0.5086228620441845,0.4426584102242831
718,0.4441626561618036,0.36943081220465845,0.4157923917141705,0.5387020014474025,0.5086228620441845,0.4426584102242831
719,0.4541626561618036,0.37543081220465846,0.4157923917141705,0.5407020014474024,0.5266228620441845,0.4426584102242831
720,0.46616265616180363,0.37343081220465846,0.39979239171417047,0.5047631401182823,0.47262286204418447,0.44869582304759037
721,0.4601397189161485,0.3615441147796616,0.39979239171417047,0.4907020014474026,0.5046228620441845,0.44869582304759037
722,0.4541626561618036,0.3495441147796616,0.39979239171417047,0.5247631401182823,0.4906228620441845,0.44869582304759037
723,0.4561397189161485,0.3835441147796616,0.39979239171417047,0.5187020014474025,0.5166228620441845,0.44869582304759037
724,0.4541626561618036,0.3795441147796616,0.39979239171417047,0.4907020014474026,0.5026228620441845,0.44869582304759037
725,0.4421397189161485,0.37343081220465846,0.4497923917141705,0.47876314011828236,0.45662286204418445,0.5046958230475903
726,0.41813971891614854,0.3475441147796616,0.4497923917141705,0.47076314011828235,0.44061282677128477,0.5046958230475903
727,0.4601397189161486,0.3635441147796616,0.4497923917141705,0.4687631401182824,0.43862286204418455,0.5046958230475903
728,0.44413971891614856,0.3895441147796616,0.4497923917141705,0.4707020014474026,0.43462286204418454,0.5046958230475903
729,0.43613971891614856,0.37954411477966155,0.4497923917141705,0.4547020014474026,0.47262286204418447,0.5046958230475903
730,0.42213971891614854,0.4114308122046585,0.39779239171417047,0.42070200144740255,0.43862286204418455,0.4466584102242831
731,0.4301397189161485,0.37543081220465846,0.39779239171417047,0.4687210842070393,0.44262286204418455,0.4466584102242831
732,0.4181397189161486,0.37143081220465846,0.39779239171417047,0.45072108420703927,0.42462286204418453,0.4466584102242831
733,0.4221397189161485,0.36943081220465845,0.39779239171417047,0.46472108420703917,0.3986228620441845,0.4466584102242831
734,0.43613971891614856,0.38343081220465847,0.39779239171417047,0.4927210842070392,0.3926228620441845,0.4466584102242831
735,0.43214290899291896,0.34743081220465843,0.3937923917141705,0.4907020014474026,0.42661282677128476,0.44694739358306723
736,0.43613971891614856,0.36343081220465845,0.3937923917141705,0.47078222287791904,0.43661282677128466,0.44694739358306723
737,0.42207344094059374,0.37343081220465846,0.3937923917141705,0.46672108420703917,0.4427840983848711,0.44694739358306723
738,0.42207344094059374,0.3814186203669824,0.3937923917141705,0.4567210842070393,0.42661282677128476,0.44694739358306723
739,0.43607344094059375,0.36541862036698236,0.3937923917141705,0.4727210842070393,0.42661282677128465,0.44694739358306723
740,0.40007344094059377,0.37541862036698237,0.4537923917141704,0.4547020014474026,0.41261282677128475,0.4126958230475904
741,0.4100734409405938,0.36141862036698236,0.4537923917141704,0.43670200144740257,0.4126228620441845,0.4126958230475904
742,0.42207344094059374,0.38543081220465847,0.4537923917141704,0.41870200144740255,0.44062286204418455,0.4126958230475904
743,0.42207344094059374,0.37153192294198545,0.4537923917141704,0.3987020014474026,0.42262286204418453,0.4126958230475904
744,0.43007344094059374,0.35353192294198543,0.4537923917141704,0.45272108420703927,0.42862286204418454,0.4126958230475904
745,0.42407344094059374,0.3535441147796615,0.3737923917141705,0.452782222877919,0.49477406311197114,0.4226584102242831
746,0.41607344094059384,0.3555441147796615,0.3737923917141705,0.4587020014474026,0.5066228620441845,0.4226584102242831
747,0.40807344094059383,0.3867446196854467,0.3737923917141705,0.46476314011828246,0.5226228620441845,0.4226584102242831
748,0.3960734409405938,0.39154411477966156,0.3737923917141705,0.46878222287791904,0.5026228620441845,0.4226584102242831
749,0.39807344094059377,0.39154411477966156,0.3737923917141705,0.46678222287791904,0.5266128267712846,0.4226584102242831
750,0.40207344094059383,0.38754411477966155,0.4097923917141705,0.41478222287791905,0.4906228620441845,0.4326584102242831
751,0.3860734409405938,0.37754411477966154,0.4097923917141705,0.46878222287791904,0.47277406311197123,0.4326584102242831
752,0.3960734409405938,0.39954411477966156,0.4097923917141705,0.46272108420703917,0.45862286204418445,0.4326584102242831
753,0.4201397189161485,0.40754411477966157,0.4097923917141705,0.43870200144740257,0.4466128267712848,0.4326584102242831
754,0.4241626561618036,0.40354411477966157,0.4097923917141705,0.43870200144740257,0.4526128267712848,0.4326584102242831
755,0.4361626561618036,0.38343081220465847,0.37779239171417045,0.46076314011828234,0.4646128267712847,0.4426584102242831
756,0.4401626561618036,0.4174308122046585,0.37779239171417045,0.46076314011828245,0.4786128267712847,0.4426584102242831
757,0.4421626561618036,0.3994308122046585,0.37779239171417045,0.46878222287791904,0.5026128267712847,0.4426584102242831
758,0.4181397189161486,0.36543081220465845,0.37779239171417045,0.4827020014474026,0.4686128267712847,0.4426584102242831
759,0.4121397189161486,0.37543081220465846,0.37779239171417045,0.5107631401182823,0.4846128267712847,0.4426584102242831
760,0.4061626561618037,0.4054308122046585,0.35979239171417055,0.5047631401182823,0.4846128267712847,0.4386958230475904
761,0.4121626561618037,0.3934308122046585,0.35979239171417055,0.5187631401182823,0.5206228620441845,0.4386958230475904
762,0.40416265616180364,0.36143081220465845,0.35979239171417055,0.4947631401182824,0.4986228620441845,0.4386958230475904
763,0.4041626561618037,0.35143081220465844,0.35979239171417055,0.47876314011828236,0.46662286204418446,0.4386958230475904
764,0.37416265616180366,0.36143081220465845,0.35979239171417055,0.45676314011828234,0.47062286204418446,0.4386958230475904
765,0.3901626561618037,0.4034308122046585,0.39379239171417046,0.4747020014474026,0.4886128267712847,0.4666958230475903
766,0.3881626561618037,0.3954308122046585,0.39379239171417046,0.47076314011828235,0.5066128267712847,0.4666958230475903
767,0.42013971891614854,0.4054308122046585,0.39379239171417046,0.47076314011828235,0.4526128267712848,0.4666958230475903
768,0.37613971891614856,0.3954308122046585,0.39379239171417046,0.4467631401182824,0.47662286204418447,0.4666958230475903
769,0.4061397189161486,0.4054308122046585,0.39379239171417046,0.4647020014474026,0.47062286204418446,0.4666958230475903
770,0.41613971891614854,0.3934308122046585,0.3877799991719706,0.4487210842070392,0.44062286204418455,0.4886958230475903
771,0.41813971891614854,0.36943081220465845,0.3877799991719706,0.48272108420703924,0.47662286204418447,0.4886958230475903
772,0.40613971891614853,0.38543081220465847,0.3877799991719706,0.45472108420703916,0.46862286204418446,0.4886958230475903
773,0.4281397189161485,0.38743081220465847,0.3877799991719706,0.4787210842070392,0.5166228620441845,0.4886958230475903
774,0.41813971891614854,0.35143081220465844,0.3877799991719706,0.4607210842070392,0.5086228620441845,0.4886958230475903
775,0.4281626561618036,0.36543081220465845,0.4097923917141705,0.47072108420703923,0.4986128267712847,0.472658410224283
776,0.4021626561618037,0.38943081220465847,0.4097923917141705,0.47078222287791904,0.5206228620441845,0.472658410224283
777,0.4441626561618036,0.38154406101951893,0.4097923917141705,0.47078222287791904,0.4886128267712847,0.472658410224283
778,0.4561626561618036,0.38143081220465846,0.4097923917141705,0.4627020014474026,0.4786128267712847,0.472658410224283
779,0.4581626561618036,0.34143081220465843,0.4097923917141705,0.4487020014474026,0.4946128267712847,0.472658410224283
780,0.4561626561618036,0.34343081220465843,0.4317923917141705,0.4447020014474026,0.4946128267712847,0.466658410224283
781,0.4541626561618036,0.36543081220465845,0.4317923917141705,0.4467020014474026,0.4846228620441845,0.466658410224283
782,0.4501626561618036,0.38343081220465847,0.4317923917141705,0.4427631401182824,0.514784098384871,0.466658410224283
783,0.4281626561618036,0.3974308122046585,0.4317923917141705,0.41876314011828236,0.4906228620441845,0.466658410224283
784,0.4381626561618036,0.3914308122046585,0.4317923917141705,0.43870200144740257,0.47662286204418447,0.466658410224283
785,0.42013971891614854,0.3974308122046585,0.4017799991719706,0.4427631401182824,0.49878409838487103,0.404658410224283
786,0.4061397189161486,0.37343081220465846,0.4017799991719706,0.4427631401182824,0.46662286204418446,0.404658410224283
787,0.42613971891614855,0.36743081220465845,0.4017799991719706,0.48876314011828237,0.45062286204418456,0.404658410224283
788,0.43613971891614856,0.36343081220465845,0.4017799991719706,0.4767210842070392,0.4846228620441845,0.404658410224283
789,0.44213971891614856,0.3934308122046585,0.4017799991719706,0.4387210842070392,0.46462286204418446,0.404658410224283
790,0.43413971891614855,0.38343081220465847,0.4077923917141705,0.4767020014474026,0.44662286204418455,0.4006958230475904
791,0.44613971891614856,0.3555441147796616,0.4077923917141705,0.5147210842070391,0.46262286204418446,0.4006958230475904
792,0.43613971891614856,0.40354411477966157,0.4077923917141705,0.4627020014474026,0.45662286204418445,0.4006958230475904
793,0.4761397189161486,0.40954411477966157,0.4077923917141705,0.4887020014474026,0.44262286204418455,0.4006958230475904
794,0.41816265616180365,0.37343081220465846,0.4077923917141705,0.43670200144740257,0.43062286204418454,0.4006958230475904
795,0.39013971891614857,0.39954411477966156,0.4097923917141705,0.44070200144740257,0.42662286204418454,0.468658410224283
796,0.4341397189161485,0.3855441147796616,0.4097923917141705,0.4387631401182824,0.4486128267712848,0.468658410224283
797,0.45213971891614857,0.4014308122046585,0.4097923917141705,0.4987020014474026,0.41862286204418453,0.468658410224283
798,0.4561626561618036,0.4335441147796616,0.4097923917141705,0.4607020014474026,0.39861282677128473,0.468658410224283
799,0.4221397189161485,0.4155441147796616,0.4097923917141705,0.4707210842070392,0.44061282677128477,0.468658410224283
800,0.47016265616180364,0.3974308122046585,0.3837923917141705,0.4867210842070392,0.40861282677128474,0.41669582304759034
801,0.4421626561618036,0.3954308122046585,0.3837923917141705,0.4587020014474026,0.42661282677128476,0.41669582304759034
802,0.4261626561618036,0.4454308122046585,0.3837923917141705,0.46272108420703917,0.4447740631119713,0.41669582304759034
803,0.46016265616180363,0.4234308122046585,0.3837923917141705,0.4807020014474026,0.4686128267712847,0.41669582304759034
804,0.4561626561618036,0.4334308122046585,0.3837923917141705,0.48476314011828237,0.4886128267712846,0.41669582304759034
805,0.4581626561618036,0.41354411477966163,0.4157923917141705,0.4567020014474026,0.4806128267712847,0.43069582304759035
806,0.4561626561618036,0.4494308122046585,0.4157923917141705,0.4807210842070392,0.4706128267712846,0.43069582304759035
807,0.46016265616180363,0.4134308122046585,0.4157923917141705,0.4707210842070392,0.46061282677128457,0.43069582304759035
808,0.48016265616180365,0.4094308122046585,0.4157923917141705,0.4687210842070392,0.4966128267712846,0.43069582304759035
809,0.48216265616180365,0.4114308122046585,0.4157923917141705,0.47076314011828235,0.4706128267712847,0.43069582304759035
810,0.48216265616180365,0.38543081220465847,0.39579239171417047,0.47676314011828236,0.4506128267712848,0.40069572212571913
811,0.47016265616180364,0.37743081220465846,0.39579239171417047,0.4407631401182824,0.4546128267712847,0.40069572212571913
812,0.49216265616180366,0.38143081220465846,0.39579239171417047,0.4647020014474026,0.4586128267712847,0.40069572212571913
813,0.48216265616180365,0.4074308122046585,0.39579239171417047,0.4687210842070392,0.46877406311197123,0.40069572212571913
814,0.46216265616180363,0.37143081220465846,0.39579239171417047,0.4947210842070392,0.4427740631119713,0.40069572212571913
815,0.4561397189161486,0.37943081220465846,0.3377923917141705,0.4867210842070392,0.43461282677128477,0.490658410224283
816,0.4521626561618036,0.3934308122046585,0.3377923917141705,0.4887210842070392,0.43461282677128477,0.490658410224283
817,0.446165846238574,0.38143081220465846,0.3377923917141705,0.47272108420703923,0.4487740631119713,0.490658410224283
818,0.4620963781862488,0.39954411477966156,0.3377923917141705,0.41472108420703924,0.4187840983848711,0.490658410224283
819,0.4581626561618036,0.37943081220465846,0.3377923917141705,0.4187210842070392,0.4207840983848711,0.490658410224283
820,0.4640963781862488,0.3914308122046585,0.3717923917141705,0.4507210842070392,0.44862286204418456,0.43869582304759036
821,0.4500995682630193,0.4094308122046585,0.3717923917141705,0.4407210842070392,0.468784098384871,0.43869582304759036
822,0.4680995682630193,0.3974308122046585,0.3717923917141705,0.4427210842070392,0.41862286204418453,0.43869582304759036
823,0.47409637818624883,0.4014308122046585,0.3717923917141705,0.43870200144740257,0.4347840983848711,0.43869582304759036
824,0.4461626561618036,0.38343081220465847,0.3717923917141705,0.428782222877919,0.41862286204418453,0.43869582304759036
825,0.4421626561618036,0.3954308122046585,0.4117923917141705,0.4787020014474026,0.40478409838487106,0.4666958230475903
826,0.4481626561618036,0.37343081220465846,0.4117923917141705,0.4467020014474026,0.41862286204418453,0.4666958230475903
827,0.4521626561618036,0.36943081220465845,0.4117923917141705,0.4627020014474026,0.4166228620441845,0.4666958230475903
828,0.44416265616180367,0.36543081220465845,0.4117923917141705,0.4427210842070392,0.45062286204418456,0.4666958230475903
829,0.4501626561618036,0.35143081220465844,0.4117923917141705,0.4287210842070392,0.4487740631119713,0.4666958230475903
830,0.4481626561618036,0.34343081220465843,0.3217923917141705,0.44070200144740257,0.4566128267712847,0.41469582304759034
831,0.4381626561618036,0.35743081220465844,0.3217923917141705,0.43470200144740256,0.458784098384871,0.41469582304759034
832,0.4461626561618036,0.3914308122046585,0.3217923917141705,0.41670200144740255,0.4626128267712847,0.41469582304759034
833,0.4041626561618037,0.38543081220465847,0.3217923917141705,0.42470200144740256,0.4926228620441845,0.41469582304759034
834,0.4101626561618037,0.36143081220465845,0.3217923917141705,0.4247020014474026,0.47462286204418447,0.41469582304759034
835,0.4321626561618036,0.37543081220465846,0.3357923917141705,0.44270200144740257,0.44862286204418456,0.4786958230475903
836,0.4460963781862488,0.3914308122046585,0.3357923917141705,0.44876314011828244,0.43662286204418455,0.4786958230475903
837,0.4420963781862488,0.38154411477966155,0.3357923917141705,0.47676314011828236,0.4407840983848711,0.4786958230475903
838,0.4581626561618036,0.40554411477966157,0.3357923917141705,0.4847020014474026,0.456784098384871,0.4786958230475903
839,0.4501626561618036,0.38554411477966155,0.3357923917141705,0.4667020014474026,0.42462286204418453,0.4786958230475903
840,0.4281626561618036,0.4074308122046585,0.3797799991719706,0.4827020014474026,0.46062286204418446,0.4926958230475903
841,0.4441626561618036,0.40354411477966157,0.3797799991719706,0.4787020014474026,0.4706128267712847,0.4926958230475903
842,0.4401626561618036,0.39954411477966156,0.3797799991719706,0.48876314011828237,0.4486128267712848,0.4926958230475903
843,0.4361626561618036,0.40154411477966157,0.3797799991719706,0.45876314011828234,0.42861282677128476,0.4926958230475903
844,0.4281626561618036,0.36354411477966153,0.3797799991719706,0.4567020014474026,0.43661282677128477,0.4926958230475903
845,0.4281626561618036,0.35143081220465844,0.3237799991719706,0.4187631401182824,0.4426128267712848,0.43869582304759036
846,0.4201626561618036,0.3914308122046585,0.3237799991719706,0.4807020014474026,0.46862286204418446,0.43869582304759036
847,0.46216265616180363,0.38943081220465847,0.3237799991719706,0.4427631401182824,0.4166228620441845,0.43869582304759036
848,0.4501626561618036,0.37943081220465846,0.3237799991719706,0.4867020014474026,0.42862286204418454,0.43869582304759036
849,0.4281626561618036,0.35943081220465845,0.3237799991719706,0.5087020014474025,0.45262286204418456,0.43869582304759036
850,0.4301626561618036,0.36343081220465845,0.3297923917141705,0.47276314011828235,0.4307840983848711,0.44069582304759036
851,0.4461626561618036,0.3914308122046585,0.3297923917141705,0.45076314011828233,0.41078409838487107,0.44069582304759036
852,0.4441626561618036,0.39354411477966156,0.3297923917141705,0.49076314011828237,0.39478409838487105,0.44069582304759036
853,0.4301626561618036,0.39554411477966156,0.3297923917141705,0.4507020014474026,0.4187840983848711,0.44069582304759036
854,0.4201626561618036,0.38754411477966155,0.3297923917141705,0.4487020014474026,0.4227840983848711,0.44069582304759036
855,0.46216265616180363,0.3815441147796616,0.38579239171417046,0.4587020014474026,0.41678409838487107,0.4206958230475904
856,0.41416265616180364,0.38754411477966155,0.38579239171417046,0.4487020014474026,0.42662286204418454,0.4206958230475904
857,0.4381626561618036,0.39554411477966156,0.38579239171417046,0.43870200144740257,0.4046228620441845,0.4206958230475904
858,0.4401626561618036,0.39554411477966156,0.38579239171417046,0.41870200144740255,0.3806228620441846,0.4206958230475904
859,0.4521626561618036,0.4175441147796616,0.38579239171417046,0.46072108420703917,0.4066228620441845,0.4206958230475904
860,0.46416265616180363,0.37354411477966154,0.37979239171417045,0.4447210842070392,0.4126228620441845,0.49265841022428297
861,0.4361626561618036,0.39554411477966156,0.37979239171417045,0.45272108420703916,0.42262286204418453,0.49265841022428297
862,0.4381626561618036,0.40154411477966157,0.37979239171417045,0.4527020014474026,0.44462286204418455,0.49265841022428297
863,0.41816265616180365,0.39554411477966156,0.37979239171417045,0.47072108420703923,0.42262286204418453,0.49265841022428297
864,0.4221626561618036,0.4455441147796616,0.37979239171417045,0.5187210842070391,0.46462286204418446,0.49265841022428297
865,0.4421626561618036,0.4394308122046585,0.4197923917141705,0.4827210842070392,0.46262286204418446,0.4566958230475904
866,0.4401626561618036,0.3934308122046585,0.4197923917141705,0.5307210842070391,0.47062286204418446,0.4566958230475904
867,0.47216265616180364,0.40554411477966157,0.4197923917141705,0.4927210842070392,0.44462286204418455,0.4566958230475904
868,0.4561626561618036,0.38354411477966155,0.4197923917141705,0.44072108420703915,0.3846228620441845,0.4566958230475904
869,0.4481626561618036,0.38954411477966155,0.4197923917141705,0.4567020014474026,0.41862286204418453,0.4566958230475904
870,0.4441626561618036,0.38743081220465847,0.40179239171417047,0.42270200144740255,0.4146228620441845,0.42069582304759034
871,0.4581626561618036,0.3914308122046585,0.40179239171417047,0.42070200144740255,0.3826228620441845,0.42069582304759034
872,0.48016584623857406,0.38143081220465846,0.40179239171417047,0.40070200144740253,0.4006228620441845,0.42069582304759034
873,0.46416584623857404,0.38943081220465847,0.40179239171417047,0.3927020014474025,0.42462286204418453,0.42069582304759034
874,0.48416584623857406,0.3974308122046585,0.40179239171417047,0.3847020014474026,0.42061282677128475,0.42069582304759034
875,0.46016584623857404,0.4054308122046585,0.35977999917197057,0.37470200144740257,0.39261282677128473,0.4706958230475903
876,0.47216584623857405,0.35143081220465844,0.35977999917197057,0.40270200144740254,0.4146228620441845,0.4706958230475903
877,0.47016584623857405,0.37554411477966154,0.35977999917197057,0.42670200144740256,0.40678409838487106,0.4706958230475903
878,0.46216584623857404,0.3914308122046585,0.35977999917197057,0.4627020014474026,0.4166228620441845,0.4706958230475903
879,0.47416584623857405,0.4054308122046585,0.35977999917197057,0.4807020014474026,0.4566128267712847,0.4706958230475903
880,0.46216584623857404,0.4134308122046585,0.33379185528680755,0.4827210842070392,0.42662286204418454,0.4546958230475904
881,0.47216265616180364,0.4234308122046585,0.33379185528680755,0.48072108420703924,0.4066228620441845,0.4546958230475904
882,0.47216265616180364,0.4194308122046585,0.33379185528680755,0.4867210842070392,0.42461282677128465,0.4546958230475904
883,0.46216265616180363,0.4194308122046585,0.33379185528680755,0.47478222287791905,0.4707740631119711,0.4546958230475904
884,0.49216265616180366,0.3914308122046585,0.33379185528680755,0.45272108420703916,0.44061282677128466,0.4546958230475904
885,0.48416584623857406,0.37143081220465846,0.3557923917141705,0.4727210842070392,0.4167740631119713,0.45069582304759037
886,0.49416265616180366,0.3974308122046585,0.3557923917141705,0.4567020014474026,0.43062286204418454,0.45069582304759037
887,0.47416265616180364,0.3914308122046585,0.3557923917141705,0.4467020014474026,0.42862286204418454,0.45069582304759037
888,0.48216265616180365,0.39354411477966156,0.3557923917141705,0.4767020014474026,0.45662286204418445,0.45069582304759037
889,0.48216265616180365,0.39954411477966156,0.3557923917141705,0.43870200144740257,0.44262286204418455,0.45069582304759037
890,0.49416265616180366,0.4195441147796616,0.38979239171417046,0.4767631401182824,0.42662286204418454,0.4666958230475903
891,0.5101626561618038,0.4234308122046585,0.38979239171417046,0.4687020014474026,0.42062286204418453,0.4666958230475903
892,0.47816265616180365,0.4054308122046585,0.38979239171417046,0.44270200144740257,0.4146228620441845,0.4666958230475903
893,0.47216265616180364,0.4175441147796616,0.38979239171417046,0.4767020014474026,0.4086228620441845,0.4666958230475903
894,0.48016265616180365,0.4434308122046585,0.38979239171417046,0.4787020014474026,0.3706228620441845,0.4666958230475903
895,0.5181626561618037,0.38143081220465846,0.35977999917197057,0.4847020014474026,0.4106228620441845,0.4946958230475903
896,0.47816265616180365,0.38143081220465846,0.35977999917197057,0.4827020014474026,0.42262286204418453,0.4946958230475903
897,0.4521626561618036,0.35143081220465844,0.35977999917197057,0.4607020014474026,0.42062286204418453,0.4946958230475903
898,0.46416265616180363,0.34343081220465843,0.35977999917197057,0.4707020014474026,0.45262286204418456,0.4946958230475903
899,0.4421626561618036,0.4194308122046585,0.35977999917197057,0.4247020014474026,0.42862286204418454,0.4946958230475903
900,0.4321626561618036,0.3914308122046585,0.3397923917141705,0.4027020014474026,0.4086228620441845,0.5046958230475903
901,0.4401626561618036,0.38143081220465846,0.3397923917141705,0.42272108420703924,0.43462286204418454,0.5046958230475903
902,0.4361626561618036,0.3974308122046585,0.3397923917141705,0.4227631401182824,0.42862286204418454,0.5046958230475903
903,0.43016265616180366,0.4234308122046585,0.3397923917141705,0.40672108420703923,0.43062286204418454,0.5046958230475903
904,0.4301626561618036,0.37343081220465846,0.3397923917141705,0.4147210842070392,0.4166228620441845,0.5046958230475903
905,0.4381626561618036,0.3994308122046585,0.39379239171417046,0.4627020014474026,0.3946228620441845,0.48265841022428296
906,0.43416265616180366,0.4034308122046585,0.39379239171417046,0.4347210842070392,0.4187840983848711,0.48265841022428296
907,0.4561626561618036,0.37543081220465846,0.39379239171417046,0.4127210842070392,0.43662286204418455,0.48265841022428296
908,0.4461626561618036,0.37743081220465846,0.39379239171417046,0.4507020014474026,0.44462286204418455,0.48265841022428296
909,0.48416265616180365,0.37754411477966154,0.39379239171417046,0.44270200144740257,0.45262286204418456,0.48265841022428296
910,0.47216265616180364,0.3555441147796615,0.35579239171417054,0.4447020014474026,0.42062286204418453,0.4926958230475903
911,0.4301626561618036,0.3555441147796615,0.35579239171417054,0.4647020014474026,0.4146228620441845,0.4926958230475903
912,0.4401626561618036,0.37343081220465846,0.35579239171417054,0.4507020014474026,0.44262286204418455,0.4926958230475903
913,0.4361626561618036,0.35541862036698235,0.35579239171417054,0.45076314011828245,0.46462286204418446,0.4926958230475903
914,0.4101626561618037,0.3374186203669824,0.35579239171417054,0.45472108420703916,0.44462286204418455,0.4926958230475903
915,0.42616265616180365,0.3415441147796615,0.35779239171417043,0.4867210842070392,0.4826228620441845,0.42269582304759035
916,0.46816265616180364,0.3354308122046584,0.35779239171417043,0.4847210842070392,0.4846228620441845,0.42269582304759035
917,0.47616265616180364,0.37154411477966154,0.35779239171417043,0.4827210842070392,0.44862286204418456,0.42269582304759035
918,0.46216265616180363,0.37353192294198545,0.35779239171417043,0.4907210842070392,0.4166228620441845,0.42269582304759035
919,0.4501626561618036,0.36153192294198544,0.35779239171417043,0.4767210842070392,0.43662286204418455,0.42269582304759035
920,0.4441626561618036,0.35953192294198544,0.3257923917141705,0.45672108420703916,0.4006228620441845,0.44069582304759036
921,0.4401626561618036,0.3914186203669824,0.3257923917141705,0.45072108420703916,0.43662286204418455,0.44069582304759036
922,0.4541626561618036,0.37541862036698237,0.3257923917141705,0.46472108420703917,0.46262286204418446,0.44069582304759036
923,0.46016265616180363,0.3934186203669824,0.3257923917141705,0.4587210842070392,0.45062286204418456,0.44069582304759036
924,0.42616265616180365,0.3974186203669824,0.3257923917141705,0.5027020014474026,0.4247840983848711,0.44069582304759036
925,0.42616265616180365,0.39954411477966156,0.35379239171417054,0.448782222877919,0.4187740631119713,0.40669582304759033
926,0.4361626561618036,0.4295441147796616,0.35379239171417054,0.4507210842070392,0.41461282677128475,0.40669582304759033
927,0.4221626561618036,0.4094308122046585,0.35379239171417054,0.4507210842070392,0.4407840983848711,0.40669582304759033
928,0.4461626561618036,0.4295441147796616,0.35379239171417054,0.4947020014474026,0.4427740631119713,0.40669582304759033
929,0.4541626561618036,0.4555441147796616,0.35379239171417054,0.4607020014474026,0.4507740631119713,0.40669582304759033
930,0.4481626561618036,0.4115441147796616,0.3577799991719706,0.4647020014474026,0.4567740631119712,0.43069582304759035
931,0.47216265616180364,0.4335441147796616,0.3577799991719706,0.4467210842070392,0.46262286204418446,0.43069582304759035
932,0.4521626561618036,0.4275441147796616,0.3577799991719706,0.4627631401182824,0.4526128267712848,0.43069582304759035
933,0.4561626561618036,0.4214308122046585,0.3577799991719706,0.4547020014474026,0.46062286204418446,0.43069582304759035
934,0.46216265616180363,0.4214308122046585,0.3577799991719706,0.4447020014474026,0.4446128267712848,0.43069582304759035
935,0.46416265616180363,0.4154308122046585,0.36979239171417044,0.4727210842070392,0.4626128267712847,0.42290998075975994
936,0.4321626561618036,0.40754411477966157,0.36979239171417044,0.434782222877919,0.4506128267712848,0.42290998075975994
937,0.4581626561618036,0.40554411477966157,0.36979239171417044,0.42472108420703925,0.42061282677128475,0.42290998075975994
938,0.46616265616180363,0.4295441147796616,0.36979239171417044,0.432782222877919,0.4586128267712847,0.42290998075975994
939,0.4541626561618036,0.4555441147796616,0.36979239171417044,0.48278222287791905,0.4886128267712847,0.42290998075975994
940,0.4341626561618036,0.4315441147796616,0.37579239171417045,0.47276314011828235,0.4926128267712847,0.41469582304759034
941,0.4321626561618036,0.4315441147796616,0.37579239171417045,0.452782222877919,0.4666128267712847,0.41469582304759034
942,0.4581626561618036,0.4115441147796616,0.37579239171417045,0.432782222877919,0.4926128267712847,0.41469582304759034
943,0.4561626561618036,0.4155441147796616,0.37579239171417045,0.4127020014474026,0.5266128267712846,0.41469582304759034
944,0.4441626561618036,0.40554411477966157,0.37579239171417045,0.4407210842070392,0.4646128267712847,0.41469582304759034
945,0.46416265616180363,0.4295441147796616,0.39979239171417047,0.4027210842070392,0.4786128267712847,0.484658410224283
946,0.47416265616180364,0.4295441147796616,0.39979239171417047,0.4307210842070392,0.4926128267712846,0.484658410224283
947,0.47016265616180364,0.4495441147796616,0.39979239171417047,0.42470200144740256,0.4826128267712847,0.484658410224283
948,0.4501626561618036,0.4355441147796616,0.39979239171417047,0.43870200144740257,0.47062286204418446,0.484658410224283
949,0.47416265616180364,0.4215441147796616,0.39979239171417047,0.4827020014474026,0.4906228620441845,0.484658410224283
950,0.4521626561618036,0.4375441147796616,0.38779239171417057,0.4447020014474026,0.5246228620441845,0.4746958230475903
951,0.4421626561618036,0.4395441147796616,0.38779239171417057,0.4467020014474026,0.49478409838487103,0.4746958230475903
952,0.4281626561618036,0.4315441147796616,0.38779239171417057,0.43670200144740257,0.5106228620441845,0.4746958230475903
953,0.4401626561618036,0.4375441147796616,0.38779239171417057,0.4227020014474026,0.47262286204418447,0.4746958230475903
954,0.46816265616180364,0.4395441147796616,0.38779239171417057,0.44070200144740257,0.4426128267712848,0.4746958230475903
955,0.46816265616180364,0.4275441147796616,0.36779239171417044,0.4647020014474026,0.47262286204418447,0.4526958230475904
956,0.4461626561618036,0.4555441147796616,0.36779239171417044,0.43470200144740256,0.43262286204418454,0.4526958230475904
957,0.46216265616180363,0.4315441147796616,0.36779239171417044,0.4567020014474026,0.44662286204418455,0.4526958230475904
958,0.4481626561618036,0.4134308122046585,0.36779239171417044,0.44270200144740257,0.4467840983848711,0.4526958230475904
959,0.4361626561618036,0.40754411477966157,0.36779239171417044,0.4667020014474026,0.45062286204418456,0.4526958230475904
960,0.4481626561618036,0.4215441147796616,0.351911220986413,0.4767020014474026,0.4327840983848711,0.4106958230475904
961,0.4201626561618036,0.37543081220465846,0.351911220986413,0.4567020014474026,0.4407840983848711,0.4106958230475904
962,0.4241626561618036,0.36543081220465845,0.351911220986413,0.4687020014474026,0.43262286204418454,0.4106958230475904
963,0.43213971891614855,0.38943081220465847,0.351911220986413,0.45876314011828234,0.4126228620441845,0.4106958230475904
964,0.4421626561618036,0.4135441147796616,0.351911220986413,0.4647020014474026,0.42462286204418453,0.4106958230475904
965,0.4181626561618037,0.3775441147796616,0.39179239171417046,0.4947631401182824,0.45462286204418445,0.46094739358306724
966,0.4001626561618037,0.34543081220465843,0.39179239171417046,0.4767210842070392,0.4806228620441845,0.46094739358306724
967,0.43813971891614856,0.3954308122046585,0.39179239171417046,0.4947020014474026,0.45062286204418456,0.46094739358306724
968,0.43816265616180367,0.4014308122046585,0.39179239171417046,0.4827020014474026,0.45862286204418445,0.46094739358306724
969,0.44416265616180367,0.3974308122046585,0.39179239171417046,0.4647020014474026,0.45662286204418445,0.46094739358306724
970,0.4381626561618036,0.40154411477966157,0.3597923917141705,0.4547020014474026,0.46462286204418446,0.4126958230475904
971,0.4321626561618036,0.4235441147796616,0.3597923917141705,0.4907020014474026,0.42662286204418454,0.4126958230475904
972,0.4281626561618036,0.4535441147796616,0.3597923917141705,0.4867210842070392,0.44462286204418455,0.4126958230475904
973,0.4261626561618036,0.4595441147796616,0.3597923917141705,0.4407210842070392,0.4106228620441845,0.4126958230475904
974,0.4201626561618036,0.4134308122046585,0.3597923917141705,0.44272108420703915,0.44862286204418456,0.4126958230475904
975,0.4221626561618036,0.4374308122046585,0.40179239171417047,0.4587020014474026,0.45862286204418445,0.4546958230475904
976,0.4281626561618036,0.4655441147796616,0.40179239171417047,0.44672108420703915,0.46062286204418446,0.4546958230475904
977,0.4481626561618036,0.4435319229419855,0.40179239171417047,0.4847020014474026,0.46062286204418446,0.4546958230475904
978,0.4521626561618036,0.4374308122046585,0.40179239171417047,0.47276314011828235,0.41862286204418453,0.4546958230475904
979,0.4461626561618036,0.4394308122046585,0.40179239171417047,0.4907210842070392,0.45861282677128457,0.4546958230475904
980,0.46616265616180363,0.4494308122046585,0.4057923917141705,0.5007210842070392,0.4846128267712846,0.4206958230475904
981,0.4561626561618036,0.4414308122046585,0.4057923917141705,0.4747210842070392,0.4486128267712848,0.4206958230475904
982,0.4461626561618036,0.4294308122046585,0.4057923917141705,0.4327210842070392,0.4327740631119713,0.4206958230475904
983,0.4541626561618036,0.4214186203669824,0.4057923917141705,0.45072108420703916,0.4347740631119713,0.4206958230475904
984,0.49216265616180366,0.4375319229419855,0.4057923917141705,0.4747210842070392,0.4287840983848711,0.4206958230475904
985,0.47616265616180364,0.46953192294198554,0.4577923917141704,0.4567020014474026,0.41862286204418453,0.38665841022428304
986,0.46616265616180363,0.4495319229419855,0.4577923917141704,0.4567020014474026,0.4026228620441845,0.38665841022428304
987,0.5021626561618037,0.46553192294198553,0.4577923917141704,0.44876314011828233,0.4006228620441845,0.38665841022428304
988,0.48416265616180365,0.4675441147796616,0.4577923917141704,0.43270200144740256,0.41862286204418453,0.38665841022428304
989,0.5321626561618037,0.46353192294198553,0.4577923917141704,0.4607020014474026,0.3866228620441845,0.38665841022428304


==> images/TV_chain/TV_error_q_095_TV_chain.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock
0,2.0,1.9999999999999996,1.9999999999999998,1.9999999999999996,2.0,1.9999999999999998
1,2.0,2.0,1.9999999999999998,2.0,2.0,1.9999999999999998
2,2.0,2.0,1.9999999999999998,1.9999999999999996,1.9999999999999998,1.9999999999999998
3,2.0,1.9999999999999996,1.9999999999999998,1.9999999999999996,2.0,1.9999999999999998
4,2.0,2.0,1.9999999999999998,1.9999999999999998,1.9999999999999734,1.9999999999999998
5,2.0,1.9999999999999996,1.9999999999999998,1.9999999999999996,1.9999999999999738,1.9999999999999998
6,2.0,1.9999999999999996,1.9999999999999998,1.9999999999999996,1.9999999990670547,1.9999999999999998
7,2.0,1.9999999999999996,1.9999999999999998,2.0,1.999988635338046,1.9999999999999998
8,2.0,2.0,1.9999999999999998,1.9999999999999996,1.999988635338046,1.9999999999999998
9,2.0,2.0,1.9999999999999998,1.9999999999999998,1.9999886353380458,1.9999999999999998
10,2.0,2.0,1.9999999999999996,2.0,1.9959886353380463,2.0
11,2.0,1.9999999999999996,1.9999999999999996,1.9999999999999996,1.979988635338046,2.0
12,2.0,2.0,1.9999999999999996,1.9999999999999993,1.970752462961413,2.0
13,2.0,1.9999999999999996,1.9999999999999996,1.9999999999999993,1.968752462961413,2.0
14,2.0,1.9999999999999998,1.9999999999999996,1.99999999997201,1.964752462961413,2.0
15,2.0,2.0,1.9999999999999982,1.9999994364321454,1.9547524629614397,2.0
16,2.0000000000000004,1.9999999999999998,1.9999999999999982,1.9999994364321454,1.9207524629614396,2.0
17,2.0,1.9999999999999996,1.9999999999999982,1.9999994364321454,1.8387524629614398,2.0
18,2.0000000000000004,1.9999999999999998,1.9999999999999982,1.996468268997968,1.7167524629614397,2.0
19,2.0,1.9999999999999996,1.9999999999999982,1.9964682689979683,1.6347524629614396,2.0
20,2.0,1.9999999999999996,1.9999996821089971,1.9944682689979683,1.4627524629614397,2.0
21,2.0,1.9999999999999998,1.9999996821089971,1.984468268997968,1.3727524629614396,2.0
22,2.0,1.9999999999999996,1.9999996821089971,1.986468268997968,1.2427524638943583,2.0
23,2.0,1.9999999999999996,1.9999996821089971,1.964468268997968,1.1267524629614396,2.0
24,2.0,1.9999999999999998,1.9999996821089971,1.9024682689979682,0.9587524638943582,2.0
25,2.0000000000000004,1.9999999999999998,1.9993356107215916,1.8024682689979685,0.8487524629614396,1.9999999998849438
26,2.0000000000000004,1.9999999999999996,1.9993356107215916,1.7264682689979685,0.7782947955426721,1.9999999998849438
27,2.0,1.9999999999999998,1.9993356107215916,1.5884682689979688,0.6966086360549628,1.9999999998849438
28,2.0,1.9999999999999996,1.9993356107215916,1.4624682689979687,0.5966086360549628,1.9999999998849438
29,2.0,1.9999999999999996,1.9993356107215916,1.3416354423758383,0.5766086360549628,1.9999999998849438
30,2.0,1.9999999999999998,1.9593356107215933,1.1576354423758386,0.5866086360549628,1.9999996821089971
31,2.0000000000000004,2.0,1.9593356107215933,1.0444682689979687,0.5246086360549628,1.9999996821089971
32,2.0,1.9999999999999998,1.9593356107215933,0.905635442403828,0.4906086360549628,1.9999996821089971
33,2.0000000000000004,1.9999999999999998,1.9593356107215933,0.7804682690259581,0.5346086360549628,1.9999996821089971
34,2.0000000000000004,2.0,1.9593356107215933,0.748994000114569,0.5586199997839715,1.9999996821089971
35,2.0,1.9999999999999998,1.8002954430820282,0.688994000114569,0.5866086360549628,1.9963492645650722
36,2.0,2.0,1.8002954430820282,0.6529940001145691,0.6126086360549629,1.9963492645650722
37,2.0,1.9999999999999996,1.8002954430820282,0.598994000114569,0.6266086360549629,1.9963492645650722
38,2.0,1.9999999999999998,1.8002954430820282,0.660994000114569,0.6006086360549628,1.9963492645650722
39,2.0000000000000004,1.9999999999999998,1.8002954430820282,0.616994000114569,0.6046086360549628,1.9963492645650722
40,2.0000000000000004,1.9999999999999996,1.738295443082028,0.676994000114569,0.6166086360549629,1.9933356107215916
41,2.0,1.9999999999999996,1.738295443082028,0.656994000114569,0.6566199997839716,1.9933356107215916
42,1.9999999999999734,1.9999999999999996,1.738295443082028,0.7109940001145688,0.5886086360549628,1.9933356107215916
43,1.9999999999999736,1.9999999999999998,1.738295443082028,0.6969940001145689,0.652619782703789,1.9933356107215916
44,1.9999999999999734,1.9999999999999998,1.738295443082028,0.6849940001145689,0.6586084189747803,1.9933356107215916
45,1.9999999999999734,1.9999999999999996,1.6046458263120944,0.736994000114569,0.6666086360549629,1.9303492645650764
46,1.9999999999999734,2.0,1.6046458263120944,0.694993326326197,0.7106086360549628,1.9303492645650764
47,1.9999999999999736,1.9999999999999996,1.6046458263120944,0.7089940001145689,0.7286086360549628,1.9303492645650764
48,1.9999999999999734,1.9999999999999996,1.6046458263120944,0.7429945636544335,0.7146086360549628,1.9303492645650764
49,1.9999999999999734,2.0,1.6046458263120944,0.7689940001145689,0.7166086360549628,1.9303492645650764
50,1.9999999999999734,2.0,1.3062954430820282,0.7549940001145689,0.7566199997839714,1.7802954430422873
51,1.9999999999999734,2.0,1.3062954430820282,0.820994000114569,0.6906199997839714,1.7802954430422873
52,1.9999999999999734,2.0,1.3062954430820282,0.8169938898660616,0.7026199997839715,1.7802954430422873
53,1.9999999999999736,2.0,1.3062954430820282,0.838994000114569,0.7266197827037889,1.7802954430422873
54,1.9999999999999734,1.9999999999999996,1.3062954430820282,0.872994000114569,0.7626199997839715,1.7802954430422873
55,1.999999999067055,1.9999999999999996,1.1546461441633546,0.802994000114569,0.7846084189747803,1.085685193177671
56,1.999999999067055,1.9999999999999996,1.1546461441633546,0.8849945636544335,0.7726199997839716,1.085685193177671
57,1.9999999990670547,1.9999999999999998,1.1546461441633546,0.8669933263261971,0.8066199997839715,1.085685193177671
58,1.9999999990670547,1.9999999999999998,1.1546461441633546,0.8109938898660616,0.8306086360549628,1.085685193177671
59,1.999999999067055,1.9999999999999996,1.1546461441633546,0.8829933263261971,0.7846199997839715,1.085685193177671
60,1.999999999067055,1.9999999999999996,0.9886461441633545,0.910994000114569,0.8306199997839715,1.4402954430820283
61,1.999999999067055,1.9999999999999996,0.9886461441633545,0.8729945636544335,0.8286199997839715,1.4402954430820283
62,1.999999999067055,2.0,0.9886461441633545,0.9189945636544335,0.7786086360549629,1.4402954430820283
63,1.999999999067055,1.9999999999999998,0.9886461441633545,0.8809945636544335,0.8026199997839715,1.4402954430820283
64,1.9999999990670547,1.9999999999999998,0.9886461441633545,0.882994000114569,0.8466199997839715,1.4402954430820283
65,1.999999999067055,2.0,0.8986461441633545,0.9249945636544336,0.8286197827037889,0.35930909700082225
66,1.999999999067055,2.0,0.8986461441633545,0.884994000114569,0.8186199997839715,0.35930909700082225
67,1.9999999990670547,2.0,0.8986461441633545,0.900994000114569,0.7986199997839715,0.35930909700082225
68,1.999999999067055,1.9999999999999998,0.8986461441633545,0.9289945636544336,0.8206199997839715,0.35930909700082225
69,1.999999999067055,1.9999999999999998,0.8986461441633545,0.894994000114569,0.8046086360549628,0.35930909700082225
70,1.9999999990670547,1.9999999999999998,0.8186461441633546,0.8889938898660615,0.8106199997839715,0.9946458262723538
71,1.999999999067055,1.9999999999999998,0.8186461441633546,0.9369940001145689,0.7826199997839715,0.9946458262723538
72,1.999999999067055,1.9999999999999998,0.8186461441633546,0.9469945636544336,0.7926199997839716,0.9946458262723538
73,1.9999999990670547,2.0,0.8186461441633546,0.8869945636544335,0.8126086360549628,0.9946458262723538
74,1.999988635338046,2.0,0.8186461441633546,0.8849945636544335,0.8766199997839714,0.9946458262723538
75,1.999988635338046,1.9999999999999998,0.7766461441633545,0.8709940001145691,0.8266199997839715,0.36864502561341667
76,1.9999886353380463,1.9999999999999998,0.7766461441633545,0.8809938898660615,0.8086086360549628,0.36864502561341667
77,1.9999886353380458,2.0,0.7766461441633545,0.9009933263261971,0.8306086360549628,0.36864502561341667
78,1.9999886353380458,1.9999999999999998,0.7766461441633545,0.9129938898660616,0.7926199997839715,0.36864502561341667
79,1.999988635338046,1.9999999999999998,0.7766461441633545,0.9449945636544336,0.8246199997839716,0.36864502561341667
80,1.9999886353380463,1.9999999999999996,0.7246461441633545,0.9449945636544336,0.8466199997839715,0.7066461441633545
81,1.999988635338046,1.9999999999999996,0.7246461441633545,0.8929933263261971,0.8666086360549629,0.7066461441633545
82,1.9999886353380458,1.9999999999999996,0.7246461441633545,0.9269933263261971,0.8526084189747802,0.7066461441633545
83,1.999988635338046,1.9999999999999998,0.7246461441633545,0.932994000114569,0.7846197827037888,0.7066461441633545
84,1.9999886353380458,1.9999999999999998,0.7246461441633545,0.8869938898660615,0.7966086360549628,0.7066461441633545
85,1.9999886353380458,1.9999999999999998,0.7046461441633545,0.8829945636544335,0.8146086360549628,0.49064614416335456
86,1.999988635338046,2.0,0.7046461441633545,0.912994000114569,0.8126199997839715,0.49064614416335456
87,1.9999886353380463,1.9999999999999998,0.7046461441633545,0.9409945636544336,0.8106199997839715,0.49064614416335456
88,1.9999886353380463,2.0,0.7046461441633545,0.9049945636544335,0.8086199997839715,0.49064614416335456
89,1.9999886353380463,1.9999999999999998,0.7046461441633545,0.9029933263261971,0.7466199997839715,0.49064614416335456
90,1.9999886353380463,1.9999999999999996,0.6926458263120944,0.886994000114569,0.7946199997839715,0.5726450256134166
91,1.9999886353380458,1.9999999999999998,0.6926458263120944,0.916994000114569,0.8126199997839715,0.5726450256134166
92,1.999988635338046,1.9999999999999998,0.6926458263120944,0.8909945636544335,0.8286199997839715,0.5726450256134166
93,1.999988635338046,1.9999999999999998,0.6926458263120944,0.8909945636544335,0.8086199997839715,0.5726450256134166
94,1.9999886353380463,1.9999999999999998,0.6926458263120944,0.9489945636544336,0.7986199997839715,0.5726450256134166
95,1.9999886353380458,1.9999999999999998,0.7006461441633545,0.920994000114569,0.8186199997839715,0.5726458263120945
96,1.9999886353380458,1.9999999999999993,0.7006461441633545,0.9289945636544336,0.8446199997839715,0.5726458263120945
97,1.9999886353380463,1.9999999999999998,0.7006461441633545,0.9429945636544336,0.8106199997839715,0.5726458263120945
98,1.999988635338046,1.9999999999999998,0.7006461441633545,0.9669933263261971,0.8286199997839715,0.5726458263120945
99,1.9999886353380463,1.9999999999999998,0.7006461441633545,0.8969945636544335,0.7806197827037888,0.5726458263120945
100,1.997988635338046,1.9999999999999998,0.6706461441633546,0.9189933263261971,0.7686199997839714,0.5646461441633546
101,1.997988635338046,1.9999999999999998,0.6706461441633546,0.9789945636544336,0.8106199997839716,0.5646461441633546
102,1.997988635338046,1.9999999999999998,0.6706461441633546,0.9409938898660616,0.8186199997839715,0.5646461441633546
103,1.997988635338046,1.9999999999999996,0.6706461441633546,0.9469940001145689,0.8586086360549628,0.5646461441633546
104,1.995988635338046,1.9999999999999998,0.6706461441633546,0.872994000114569,0.8106199997839716,0.5646461441633546
105,1.995988635338046,1.9999999999999996,0.7126461441633545,0.8809938898660615,0.7986199997839715,0.5526461441633546
106,1.9919886353380463,1.9999999999999996,0.7126461441633545,0.8809945636544335,0.7666199997839714,0.5526461441633546
107,1.9919886353380463,1.9999999999999998,0.7126461441633545,0.9189933263261971,0.7546199997839715,0.5526461441633546
108,1.9919886353380463,1.9999999999999998,0.7126461441633545,0.8769945636544335,0.8046199997839716,0.5526461441633546
109,1.9919886353380463,2.0,0.7126461441633545,0.9169940001145689,0.7986199997839715,0.5526461441633546
110,1.991988635338046,1.9999999999999998,0.6586461441633547,0.9089945636544335,0.7646199997839714,0.5686461441633546
111,1.989988635338046,2.0,0.6586461441633547,0.9389940001145689,0.8226199997839715,0.5686461441633546
112,1.9799886353380463,1.9999999999999998,0.6586461441633547,0.918994000114569,0.8266197827037889,0.5686461441633546
113,1.973988635338046,1.9999999999999998,0.6586461441633547,0.8869938898660615,0.8426199997839715,0.5686461441633546
114,1.973988635338046,1.9999999999999998,0.6586461441633547,0.9089945636544335,0.8206199997839715,0.5686461441633546
115,1.970752462961413,2.0,0.6706461441633546,0.8749945636544335,0.7986199997839716,0.5626450256134166
116,1.970752462961413,2.0,0.6706461441633546,0.8529938898660616,0.8266084189747802,0.5626450256134166
117,1.9707524629614128,1.9999999999999993,0.6706461441633546,0.9029933263261971,0.8106199997839716,0.5626450256134166
118,1.9707524629614128,1.9999999999999991,0.6706461441633546,0.9249938898660616,0.8706199997839715,0.5626450256134166
119,1.9707524629614128,1.9999999999999993,0.6706461441633546,0.9209945636544336,0.8026199997839715,0.5626450256134166
120,1.970752462961413,1.9999999999999996,0.6686461441633547,0.9409938898660615,0.8406199997839716,0.5746461441633546
121,1.970752462961413,1.9999999999999991,0.6686461441633547,0.8869945636544335,0.8626199997839715,0.5746461441633546
122,1.9707524629614128,1.9999999999999993,0.6686461441633547,0.9469945636544336,0.8586086360549628,0.5746461441633546
123,1.9707524629614128,1.9999999999999993,0.6686461441633547,0.9549938898660615,0.8266199997839716,0.5746461441633546
124,1.9707524629614128,1.9999999999999991,0.6686461441633547,0.9149945636544335,0.8426199997839716,0.5746461441633546
125,1.970752462961413,1.9999999999999991,0.6806461441633544,0.9309945636544336,0.8106199997839716,0.5946461441633545
126,1.970752462961413,1.9999999999999991,0.6806461441633544,0.9369938898660615,0.8626199997839715,0.5946461441633545
127,1.9707524629614128,1.9999999999999991,0.6806461441633544,0.9029938898660615,0.8126199997839716,0.5946461441633545
128,1.9707524629614128,1.9999999999999991,0.6806461441633544,0.9069938898660616,0.7986199997839716,0.5946461441633545
129,1.9707524629614128,1.9999999999999993,0.6806461441633544,0.8389945636544335,0.8026199997839715,0.5946461441633545
130,1.9707524629614128,1.9999999999999993,0.6146461441633545,0.9349945636544336,0.8446199997839716,0.5386461441633545
131,1.970752462961413,1.9999999999999993,0.6146461441633545,0.890994000114569,0.804619782703789,0.5386461441633545
132,1.9707524629614395,1.9999999999999991,0.6146461441633545,0.9249933263261971,0.8186199997839715,0.5386461441633545
133,1.9707524629614397,1.9999999999999993,0.6146461441633545,0.880994000114569,0.8066199997839715,0.5386461441633545
134,1.9687524629614395,1.99999999997201,0.6146461441633545,0.924994000114569,0.8286199997839715,0.5386461441633545
135,1.9687524629614395,1.99999999997201,0.6326461441633545,0.8669940001145691,0.8906199997839715,0.6026450256134165
136,1.9667524629614397,1.99999999997201,0.6326461441633545,0.9189945636544335,0.8586199997839715,0.6026450256134165
137,1.9687524629614133,1.99999999997201,0.6326461441633545,0.9029945636544335,0.8146199997839715,0.6026450256134165
138,1.9687524629614397,1.99999999997201,0.6326461441633545,0.9169945636544335,0.8386199997839715,0.6026450256134165
139,1.9667524629614397,1.99999999997201,0.6326461441633545,0.8989945636544335,0.7826199997839715,0.6026450256134165
140,1.9627524629614397,1.99999999997201,0.6226461441633545,0.894994000114569,0.8006197827037889,0.5266450256134165
141,1.966752462961413,1.99999999997201,0.6226461441633545,0.9009945636544335,0.8386197827037889,0.5266450256134165
142,1.9607524629614397,1.9999999999720097,0.6226461441633545,0.8789938898660615,0.8406199997839715,0.5266450256134165
143,1.9627524629614397,1.99999999997201,0.6226461441633545,0.8889945636544335,0.8406086360549628,0.5266450256134165
144,1.9627524629614397,1.99999999997201,0.6226461441633545,0.8929938898660615,0.8406086360549628,0.5266450256134165
145,1.9607524629614397,1.99999999997201,0.6806461441633544,0.9369938898660615,0.7986199997839715,0.6286450256134166
146,1.962752462961413,1.99999999997201,0.6806461441633544,0.8969945636544335,0.8226199997839715,0.6286450256134166
147,1.9547524629614397,1.99999999997201,0.6806461441633544,0.9229945636544336,0.8306199997839715,0.6286450256134166
148,1.9587524629614397,1.99999999997201,0.6806461441633544,0.8829938898660615,0.8966199997839714,0.6286450256134166
149,1.9547524629614395,1.99999999997201,0.6806461441633544,0.9269945636544336,0.8426199997839715,0.6286450256134166
150,1.9567524629614397,1.99999999997201,0.7086461441633545,0.8889945636544335,0.780619782703789,0.5626461441633546
151,1.9427524629614397,1.99999999997201,0.7086461441633545,0.9069945636544335,0.8326199997839715,0.5626461441633546
152,1.9407524629614397,1.99999999997201,0.7086461441633545,0.8689938898660616,0.8306199997839716,0.5626461441633546
153,1.9407524629614397,1.99999999997201,0.7086461441633545,0.9189945636544335,0.8146199997839716,0.5626461441633546
154,1.9327524629614397,1.9999994364321454,0.7086461441633545,0.8729938898660615,0.8066084189747802,0.5626461441633546
155,1.9187524629614396,1.99999999997201,0.6986458263120944,0.872994000114569,0.792619782703789,0.6706450256134167
156,1.9307524629614397,1.99999999997201,0.6986458263120944,0.8389938898660616,0.7566197827037889,0.6706450256134167
157,1.9347524629614397,1.9999994364321454,0.6986458263120944,0.8469945636544335,0.8586086360549628,0.6706450256134167
158,1.9327524629614397,1.9999994364321454,0.6986458263120944,0.8769945636544335,0.7846199997839715,0.6706450256134167
159,1.9227524629614396,1.9999994364321454,0.6986458263120944,0.890994000114569,0.8246199997839716,0.6706450256134167
160,1.9187524629614396,1.9999994364321454,0.6826461441633545,0.9029945636544335,0.8146199997839716,0.5886450256134166
161,1.9207524629614396,1.9999994364321454,0.6826461441633545,0.8569945636544335,0.8346199997839716,0.5886450256134166
162,1.9247524629614396,1.9999994364321454,0.6826461441633545,0.8929945636544335,0.8026199997839715,0.5886450256134166
163,1.9127524629614399,1.9999994364321454,0.6826461441633545,0.9269938898660615,0.8166199997839716,0.5886450256134166
164,1.9127524629614396,1.9979994364321456,0.6826461441633545,0.8529945636544335,0.7626199997839715,0.5886450256134166
165,1.9027524629614398,1.9999994364321454,0.6546461441633546,0.9069945636544335,0.8006199997839715,0.6246461441633546
166,1.8947524629614398,1.9979994364321454,0.6546461441633546,0.9089940001145689,0.7906086360549628,0.6246461441633546
167,1.8827524629614398,1.9979994364321454,0.6546461441633546,0.9009938898660615,0.814619782703789,0.6246461441633546
168,1.8847524629614398,1.9999994364321454,0.6546461441633546,0.9049938898660616,0.8046199997839716,0.6246461441633546
169,1.8767524629614398,1.9999994364321454,0.6546461441633546,0.9449945636544336,0.836619782703789,0.6246461441633546
170,1.8707524629614398,1.9979994364321452,0.6646461441633547,0.9749933263261972,0.8326086360549628,0.5826447077621565
171,1.8807524629614398,1.9979994364321454,0.6646461441633547,0.8449945636544335,0.7946199997839716,0.5826447077621565
172,1.8567524629614398,1.9999994364321454,0.6646461441633547,0.9069945636544335,0.7886199997839716,0.5826447077621565
173,1.8627524629614398,1.9979994364321454,0.6646461441633547,0.9389945636544336,0.7726199997839716,0.5826447077621565
174,1.8407524629614398,1.9979994364321452,0.6646461441633547,0.9689940001145689,0.8126199997839716,0.5826447077621565
175,1.8247524629614398,1.9979994364321454,0.6386461441633545,0.9049933263261971,0.8086199997839716,0.6406447077621565
176,1.8207524629614396,1.9979994364321454,0.6386461441633545,0.878994000114569,0.8086199997839716,0.6406447077621565
177,1.8107524629614398,1.9979994364321452,0.6386461441633545,0.8589938898660616,0.7926199997839715,0.6406447077621565
178,1.7827524629614397,1.9999994364321454,0.6386461441633545,0.8549938898660616,0.8146199997839716,0.6406447077621565
179,1.7927524629614395,1.9999994364321454,0.6386461441633545,0.9169945636544335,0.7886199997839716,0.6406447077621565
180,1.7867524629614397,1.9979994364321452,0.6286461441633545,0.8469938898660616,0.7686199997839716,0.6186447077621565
181,1.7647524629614397,1.9979994364321452,0.6286461441633545,0.8549938898660616,0.8526086360549627,0.6186447077621565
182,1.7607524638943584,1.996468268997968,0.6286461441633545,0.8869945636544335,0.8406199997839716,0.6186447077621565
183,1.7187524638943583,1.9999994364321454,0.6286461441633545,0.8589933263261971,0.8586197827037889,0.6186447077621565
184,1.7147524638943583,1.9979994364321452,0.6286461441633545,0.882994000114569,0.8126086360549628,0.6186447077621565
185,1.6987524638943583,1.9964682689979683,0.6866461441633545,0.8849933263261971,0.7766199997839716,0.5706450256134166
186,1.6687524629614396,1.9964682689979683,0.6866461441633545,0.8589940001145691,0.7986199997839716,0.5706450256134166
187,1.6667524638943583,1.996468268997968,0.6866461441633545,0.8729933263261971,0.8366199997839715,0.5706450256134166
188,1.6487524638943585,1.996468268997968,0.6866461441633545,0.9569933263261972,0.8546199997839716,0.5706450256134166
189,1.6387524638943582,1.996468268997968,0.6866461441633545,0.9309938898660615,0.818619782703789,0.5706450256134166
190,1.6347524629614396,1.9964682689979683,0.6446461441633545,0.9429945636544336,0.8046199997839716,0.6106458263120945
191,1.6067524629614396,1.996468268997968,0.6446461441633545,0.9009933263261971,0.8326199997839716,0.6106458263120945
192,1.5667524638943582,1.9964682689979683,0.6446461441633545,0.8729945636544335,0.818619782703789,0.6106458263120945
193,1.5667524629614396,1.996468268997968,0.6446461441633545,0.9329945636544336,0.7966199997839716,0.6106458263120945
194,1.5627524638943584,1.996468268997968,0.6446461441633545,0.9509945636544336,0.8346199997839716,0.6106458263120945
195,1.5487524638943584,1.9964682689979683,0.6246461441633545,0.9149945636544335,0.8306199997839716,0.5826458263120945
196,1.5327524638943584,1.9964682689979683,0.6246461441633545,0.8689938898660616,0.8386199997839716,0.5826458263120945
197,1.5007524638943583,1.996468268997968,0.6246461441633545,0.902994000114569,0.8426199997839716,0.5826458263120945
198,1.4907524638943583,1.9964682689979683,0.6246461441633545,0.8969938898660615,0.8246199997839715,0.5826458263120945
199,1.4787524638943583,1.996468268997968,0.6246461441633545,0.8949933263261971,0.8226199997839716,0.5826458263120945
200,1.4747524638943583,1.996468268997968,0.7006461441633545,0.8989933263261971,0.7726199997839714,0.5246458263120944
201,1.4327524638943583,1.996468268997968,0.7006461441633545,0.886994000114569,0.7846199997839716,0.5246458263120944
202,1.3907524638943585,1.9964682689979683,0.7006461441633545,0.8729945636544335,0.8006199997839716,0.5246458263120944
203,1.3907524638943585,1.996468268997968,0.7006461441633545,0.8489945636544335,0.8126199997839716,0.5246458263120944
204,1.3767524638943582,1.996468268997968,0.7006461441633545,0.8769938898660615,0.8306199997839715,0.5246458263120944
205,1.3427524638943584,1.9964682689979685,0.6386461441633545,0.8449945636544335,0.8326199997839716,0.6286461441633545
206,1.3467524638943584,1.9964682689979685,0.6386461441633545,0.8589945636544335,0.8106199997839716,0.6286461441633545
207,1.3227524638943584,1.996468268997969,0.6386461441633545,0.8749945636544335,0.8186199997839715,0.6286461441633545
208,1.2907524638943584,1.996468268997969,0.6386461441633545,0.804994000114569,0.8386199997839716,0.6286461441633545
209,1.2667524629614397,1.9964682689979685,0.6386461441633545,0.8469945636544335,0.8186199997839715,0.6286461441633545
210,1.2527524629614397,1.9964682689979687,0.6386461441633545,0.8489945636544335,0.7826199997839716,0.5506447077621565
211,1.2227524629614397,1.9964682689979687,0.6386461441633545,0.8889945636544335,0.8086199997839715,0.5506447077621565
212,1.2147524638943583,1.9944682689979687,0.6386461441633545,0.8229945636544335,0.7786199997839715,0.5506447077621565
213,1.1747524638943585,1.9964682689979685,0.6386461441633545,0.8509945636544335,0.8106199997839715,0.5506447077621565
214,1.1627524638943587,1.9944682689979687,0.6386461441633545,0.8669945636544335,0.7986199997839716,0.5506447077621565
215,1.1787524638943585,1.9944682689979687,0.7126461441633545,0.844994000114569,0.7726199997839716,0.5426450256134165
216,1.1387524638943587,1.9924682689979687,0.7126461441633545,0.834994000114569,0.8306199997839716,0.5426450256134165
217,1.1187524629614398,1.992468268997969,0.7126461441633545,0.9069945636544335,0.8126197827037889,0.5426450256134165
218,1.1027524629614398,1.9944682689979687,0.7126461441633545,0.8289945636544335,0.7646199997839715,0.5426450256134165
219,1.1167524638943584,1.9964682689979685,0.7126461441633545,0.9029945636544335,0.7666199997839716,0.5426450256134165
220,1.0827524638943586,1.9944682689979687,0.6466461441633546,0.8469945636544335,0.7646199997839715,0.6346461441633545
221,1.0667524638943586,1.992468268997969,0.6466461441633546,0.8709945636544335,0.7606199997839714,0.6346461441633545
222,1.0607524638943584,1.992468268997969,0.6466461441633546,0.8349945636544335,0.7686086360549628,0.6346461441633545
223,1.0387524638943584,1.9944682689979687,0.6466461441633546,0.8569945636544335,0.6926199997839716,0.6346461441633545
224,1.0307524638943584,1.9904682689979687,0.6466461441633546,0.7989945636544334,0.7726199997839716,0.6346461441633545
225,0.9927524638943582,1.9904682689979687,0.6386461441633545,0.8229938898660616,0.7746199997839716,0.6206450256134165
226,0.9627524638943582,1.9904682689979687,0.6386461441633545,0.8349945636544335,0.8326199997839715,0.6206450256134165
227,1.0067524638943584,1.988468268997969,0.6386461441633545,0.8169945636544335,0.812619782703789,0.6206450256134165
228,0.9487524638943583,1.9844682689979687,0.6386461441633545,0.8289945636544335,0.8246197827037889,0.6206450256134165
229,0.9427524638943582,1.9884682689979687,0.6386461441633545,0.8589945636544335,0.8266086360549628,0.6206450256134165
230,0.9167524638943583,1.980468268997969,0.5846461441633545,0.882994000114569,0.8506199997839716,0.6446461441633546
231,0.9127524638943583,1.9824682689979687,0.5846461441633545,0.8789945636544335,0.8426199997839716,0.6446461441633546
232,0.8847524638943584,1.9724682689979685,0.5846461441633545,0.8469938898660616,0.8306199997839715,0.6446461441633546
233,0.8827524638943584,1.9704682689979687,0.5846461441633545,0.8729938898660615,0.8446199997839716,0.6446461441633546
234,0.8667524638943583,1.9584682689979687,0.5846461441633545,0.8829945636544335,0.8666199997839715,0.6446461441633546
235,0.8687524638943583,1.9644682689979687,0.6326461441633545,0.8869945636544335,0.8586199997839715,0.5666461441633546
236,0.8547524638943583,1.9564682689979689,0.6326461441633545,0.8989938898660615,0.7986199997839716,0.5666461441633546
237,0.8187524638943583,1.9564682689979689,0.6326461441633545,0.8229945636544335,0.8106199997839715,0.5666461441633546
238,0.8167524638943583,1.9544682689979687,0.6326461441633545,0.8589945636544335,0.7586199997839715,0.5666461441633546
239,0.7907524638943583,1.9444682689979687,0.6326461441633545,0.8729945636544335,0.7846199997839716,0.5666461441633546
240,0.7847524638943583,1.9364682689979686,0.6526461441633545,0.816994000114569,0.7466199997839715,0.5886458263120945
241,0.7747524638943584,1.9484682689979687,0.6526461441633545,0.8849945636544335,0.7886199997839716,0.5886458263120945
242,0.8007524638943583,1.9444682689979689,0.6526461441633545,0.8969945636544335,0.7766199997839716,0.5886458263120945
243,0.7847524638943583,1.9244682689979686,0.6526461441633545,0.9189945636544335,0.7986086360549628,0.5886458263120945
244,0.7587524638943584,1.9244682689979689,0.6526461441633545,0.9169945636544335,0.8106086360549628,0.5886458263120945
245,0.7087524638943583,1.9064682689979686,0.6606461441633545,0.9129940001145689,0.8046199997839715,0.5846458263120945
246,0.7247524638943583,1.9004682689979684,0.6606461441633545,0.946994000114569,0.7726199997839714,0.5846458263120945
247,0.7167524638943583,1.9104682689979686,0.6606461441633545,0.9349945636544336,0.8086199997839715,0.5846458263120945
248,0.7107524638943583,1.8904682689979686,0.6606461441633545,0.9049945636544335,0.7986086360549628,0.5846458263120945
249,0.6807524638943583,1.8764682689979688,0.6606461441633545,0.8629945636544335,0.7886086360549628,0.5846458263120945
250,0.6567524638943584,1.8844682689979686,0.7066461441633545,0.8909945636544335,0.8446199997839715,0.6406447077621565
251,0.6467524638943584,1.8804682689979686,0.7066461441633545,0.8649945636544335,0.7506199997839714,0.6406447077621565
252,0.6587524638943584,1.8704682689979688,0.7066461441633545,0.8609945636544335,0.7766086360549628,0.6406447077621565
253,0.6342947955426722,1.8564682689979686,0.7066461441633545,0.8989938898660614,0.7446199997839715,0.6406447077621565
254,0.6307524638943584,1.8584682689979686,0.7066461441633545,0.8549945636544335,0.7426086360549627,0.6406447077621565
255,0.6167524638943583,1.8484682689979688,0.6626461441633547,0.8729945636544335,0.7746199997839714,0.5926461441633546
256,0.6007524638943583,1.8544682689979688,0.6626461441633547,0.8949933263261971,0.7866086360549628,0.5926461441633546
257,0.5767524638943583,1.8424682689979686,0.6626461441633547,0.8969933263261971,0.7826199997839715,0.5926461441633546
258,0.5827524638943583,1.824468268997969,0.6626461441633547,0.9289945636544336,0.7546199997839715,0.5926461441633546
259,0.5627524638943583,1.8064682689979688,0.6626461441633547,0.8909945636544335,0.7846199997839715,0.5926461441633546
260,0.5707524638943583,1.7924682689979687,0.6586461441633545,0.8989945636544335,0.7526199997839715,0.5826447077621565
261,0.5647524638943583,1.7724682689979687,0.6586461441633545,0.8569945636544335,0.7446199997839714,0.5826447077621565
262,0.5462947955426721,1.7584682690259579,0.6586461441633545,0.8309945636544335,0.7586199997839714,0.5826447077621565
263,0.5327524638943583,1.7584682689979687,0.6586461441633545,0.8369945636544335,0.7746199997839716,0.5826447077621565
264,0.5370663044066489,1.7584682689979687,0.6586461441633545,0.7989938898660616,0.7426199997839715,0.5826447077621565
265,0.5147524638943582,1.728468269025958,0.6426461441633546,0.8289945636544335,0.7326199997839715,0.6966461441633545
266,0.4727524638943582,1.714468269025958,0.6426461441633546,0.834994000114569,0.7726199997839716,0.6966461441633545
267,0.4567524638943582,1.7004682690259583,0.6426461441633546,0.8529940001145689,0.7966199997839715,0.6966461441633545
268,0.46306630440664887,1.7044682690259578,0.6426461441633546,0.8389945636544335,0.7726199997839716,0.6966461441633545
269,0.4750663044066489,1.680468269025958,0.6426461441633546,0.8649940001145691,0.7946199997839715,0.6966461441633545
270,0.4710663044066489,1.698468269025958,0.6686461441633547,0.8349945636544335,0.7226199997839715,0.6006450256134166
271,0.46906630440664887,1.6744682689979689,0.6686461441633547,0.8489945636544335,0.7446199997839715,0.6006450256134166
272,0.45506630440664897,1.6524682689979686,0.6686461441633547,0.8809945636544335,0.7686199997839716,0.6006450256134166
273,0.469066304406649,1.612468269025958,0.6686461441633547,0.8789945636544335,0.7806199997839716,0.6006450256134166
274,0.45506630440664897,1.5944682690259582,0.6686461441633547,0.8369945636544335,0.7846199997839716,0.6006450256134166
275,0.463066304406649,1.5644682690259581,0.6266461441633545,0.8369945636544335,0.7766199997839714,0.6386450256134166
276,0.4150776681356577,1.5504682690259581,0.6266461441633545,0.8909945636544335,0.7846199997839715,0.6386450256134166
277,0.3850776681356577,1.5464682690259584,0.6266461441633545,0.8249945636544335,0.7966199997839716,0.6386450256134166
278,0.4370776681356576,1.5404682690259581,0.6266461441633545,0.8809945636544335,0.8146086360549628,0.6386450256134166
279,0.3850776681356577,1.5344682690259581,0.6266461441633545,0.9169945636544335,0.7806199997839716,0.6386450256134166
280,0.4030776681356577,1.5204682690259579,0.7646461441633545,0.8449945636544335,0.7126199997839716,0.6046461441633545
281,0.39306630440664897,1.510468269025958,0.7646461441633545,0.8869945636544335,0.7566199997839715,0.6046461441633545
282,0.4010776681356577,1.5004682690259579,0.7646461441633545,0.8809945636544335,0.7666199997839716,0.6046461441633545
283,0.405066304406649,1.4724682690259583,0.7646461441633545,0.8909945636544335,0.8166199997839716,0.6046461441633545
284,0.4130776681356577,1.460468269025958,0.7646461441633545,0.9009945636544335,0.7786199997839716,0.6046461441633545
285,0.4206086360549629,1.436468269025958,0.6466461441633545,0.9169945636544335,0.8226199997839716,0.6246461441633546
286,0.45060863605496276,1.430468269025958,0.6466461441633545,0.8729945636544335,0.8226199997839716,0.6246461441633546
287,0.3986086360549629,1.4164682690259582,0.6466461441633545,0.8649945636544335,0.836619782703789,0.6246461441633546
288,0.38260863605496287,1.3724682690259584,0.6466461441633545,0.8609945636544335,0.8666199997839716,0.6246461441633546
289,0.3586086360549629,1.3744682690259582,0.6466461441633545,0.9029945636544335,0.8106199997839716,0.6246461441633546
290,0.3886086360549629,1.3444682690259582,0.6726461441633547,0.8549945636544335,0.8426199997839715,0.6126461441633546
291,0.39260863605496293,1.3184682690259582,0.6726461441633547,0.8769945636544335,0.8106199997839716,0.6126461441633546
292,0.3766086360549629,1.3064682690259581,0.6726461441633547,0.8489945636544335,0.8006199997839716,0.6126461441633546
293,0.3546086360549629,1.298468269025958,0.6726461441633547,0.8649945636544335,0.7646199997839715,0.6126461441633546
294,0.3726086360549629,1.2764682690259581,0.6726461441633547,0.826994000114569,0.788619782703789,0.6126461441633546
295,0.33861999978397156,1.256468269025958,0.6606461441633545,0.8549945636544335,0.8166199997839716,0.6066458263120944
296,0.35261999978397157,1.232468269025958,0.6606461441633545,0.8509945636544335,0.8026199997839716,0.6066458263120944
297,0.3746199997839716,1.202468269025958,0.6606461441633545,0.8589945636544335,0.8526199997839716,0.6066458263120944
298,0.3790776681356577,1.2224682690259583,0.6606461441633545,0.8529945636544335,0.8806199997839715,0.6066458263120944
299,0.3650776681356577,1.184468269025958,0.6606461441633545,0.8649945636544335,0.8926199997839714,0.6066458263120944
300,0.3670776681356577,1.1524682690259582,0.6466461441633545,0.8669945636544335,0.8366199997839716,0.5766450256134166
301,0.3806199997839716,1.1344682690259582,0.6466461441633545,0.848994000114569,0.8546199997839715,0.5766450256134166
302,0.3750776681356577,1.1404682690259582,0.6466461441633545,0.8469945636544335,0.8626199997839714,0.5766450256134166
303,0.3690776681356577,1.1204682690259582,0.6466461441633545,0.9669945636544336,0.8506199997839716,0.5766450256134166
304,0.3910776681356577,1.1064682690259582,0.6466461441633545,0.8749945636544335,0.8246199997839716,0.5766450256134166
305,0.389066304406649,1.0904682690259582,0.7086461441633545,0.8209945636544335,0.8726199997839715,0.6566461441633547
306,0.3730776681356577,1.0664682690259581,0.7086461441633545,0.8549945636544335,0.8506199997839716,0.6566461441633547
307,0.43461999978397153,1.0724682690259582,0.7086461441633545,0.8489938898660616,0.8066199997839716,0.6566461441633547
308,0.4066199997839716,1.0664682690259581,0.7086461441633545,0.8789945636544335,0.8386199997839716,0.6566461441633547
309,0.4086199997839716,1.0604682690259581,0.7086461441633545,0.8409945636544335,0.8206199997839716,0.6566461441633547
310,0.3826086360549629,1.0164682690259583,0.6526461441633545,0.8249938898660616,0.8146199997839715,0.6346461441633545
311,0.4166086360549629,1.020468269025958,0.6526461441633545,0.8069945636544334,0.8386199997839716,0.6346461441633545
312,0.4066199997839716,0.9824682690259581,0.6526461441633545,0.8729945636544335,0.8126199997839716,0.6346461441633545
313,0.42661999978397164,0.9504682690259582,0.6526461441633545,0.8489945636544335,0.7686199997839716,0.6346461441633545
314,0.43261999978397153,0.932468269025958,0.6526461441633545,0.8589945636544335,0.7886199997839716,0.6346461441633545
315,0.46261999978397156,0.9364682690259581,0.6586461441633545,0.8309938898660616,0.7586199997839715,0.6046461441633546
316,0.44461999978397154,0.9044682690259581,0.6586461441633545,0.8249938898660616,0.7786199997839716,0.6046461441633546
317,0.44261999978397154,0.8764682690259581,0.6586461441633545,0.8589938898660616,0.7526199997839715,0.6046461441633546
318,0.43861999978397154,0.8584682690259581,0.6586461441633545,0.8289945636544335,0.7586086360549628,0.6046461441633546
319,0.4006199997839716,0.834468269025958,0.6586461441633545,0.8269945636544335,0.7966199997839715,0.6046461441633546
320,0.41861999978397163,0.866468269025958,0.6426450256134166,0.8389945636544335,0.8246199997839716,0.6106461441633546
321,0.42261999978397163,0.830468269025958,0.6426450256134166,0.8329945636544335,0.8246086360549628,0.6106461441633546
322,0.44061999978397154,0.8344682690259579,0.6426450256134166,0.8389938898660616,0.8046199997839716,0.6106461441633546
323,0.42661999978397164,0.838468269025958,0.6426450256134166,0.8249938898660616,0.7446199997839715,0.6106461441633546
324,0.45861999978397155,0.810468269025958,0.6426450256134166,0.8289938898660616,0.8006199997839715,0.6106461441633546
325,0.43061999978397153,0.7664682690259581,0.6826461441633545,0.8449938898660616,0.8206086360549628,0.6106461441633546
326,0.42461999978397164,0.7664682690259581,0.6826461441633545,0.8509945636544335,0.8026199997839715,0.6106461441633546
327,0.42860863605496297,0.7604682690259581,0.6826461441633545,0.8629945636544335,0.7646199997839715,0.6106461441633546
328,0.3966199997839716,0.759635442403828,0.6826461441633545,0.8529945636544335,0.7466086360549627,0.6106461441633546
329,0.4006199997839716,0.7484682690259581,0.6826461441633545,0.8309945636544335,0.7506199997839714,0.6106461441633546
330,0.4006199997839716,0.7164682690259582,0.6826461441633545,0.7849945636544334,0.7106199997839715,0.6166450256134165
331,0.41460863605496295,0.7124682690259581,0.6826461441633545,0.8009945636544334,0.7306086360549627,0.6166450256134165
332,0.41260863605496295,0.7104682690259582,0.6826461441633545,0.8669938898660615,0.7526084189747801,0.6166450256134165
333,0.43460863605496286,0.7136354424038279,0.6826461441633545,0.8249945636544335,0.7426086360549627,0.6166450256134165
334,0.45461999978397155,0.6684682690259581,0.6826461441633545,0.8449945636544335,0.7746199997839714,0.6166450256134165
335,0.44261999978397154,0.7044682690259582,0.6466461441633546,0.8149945636544335,0.7806199997839715,0.6186461441633545
336,0.44061999978397154,0.7064682690259582,0.6466461441633546,0.8909945636544335,0.7786199997839715,0.6186461441633545
337,0.44061999978397154,0.6704682690259581,0.6466461441633546,0.8509945636544335,0.7786086360549628,0.6186461441633545
338,0.4766199997839715,0.6584682690259581,0.6466461441633546,0.8189945636544335,0.8106199997839715,0.6186461441633545
339,0.44461999978397154,0.6464682690259582,0.6466461441633546,0.8549945636544335,0.8306199997839715,0.6186461441633545
340,0.42861999978397164,0.6144682690259581,0.6806461441633546,0.7889945636544334,0.7706199997839716,0.6026461441633546
341,0.45261999978397155,0.630468269025958,0.6806461441633546,0.8349945636544335,0.7526199997839715,0.6026461441633546
342,0.4686199997839715,0.6084682690259581,0.6806461441633546,0.8229945636544335,0.8026199997839715,0.6026461441633546
343,0.42061999978397163,0.6144682690259582,0.6806461441633546,0.8129945636544335,0.7786199997839716,0.6026461441633546
344,0.44661999978397154,0.580468269025958,0.6806461441633546,0.8369945636544335,0.7746199997839716,0.6026461441633546
345,0.44661999978397154,0.5464682690259581,0.6466461441633546,0.8649945636544335,0.8386199997839715,0.6386461441633546
346,0.4706199997839715,0.5484682690259581,0.6466461441633546,0.8249945636544335,0.8446086360549628,0.6386461441633546
347,0.4866199997839715,0.5504682690259581,0.6466461441633546,0.8609945636544335,0.7766199997839716,0.6386461441633546
348,0.4866199997839715,0.5564682690259581,0.6466461441633546,0.8749945636544335,0.7966199997839715,0.6386461441633546
349,0.4670776681356576,0.5476354424038279,0.6466461441633546,0.8729945636544335,0.7566199997839715,0.6386461441633546
350,0.4546199997839715,0.5236354424038279,0.6886461441633545,0.8369945636544335,0.7586197827037889,0.6006461441633546
351,0.4426199997839715,0.479635442403828,0.6886461441633545,0.8509945636544335,0.7506197827037889,0.6006461441633546
352,0.4306199997839715,0.47563544240382793,0.6886461441633545,0.8589945636544335,0.7526199997839715,0.6006461441633546
353,0.4786199997839715,0.4436360059436925,0.6886461441633545,0.8689945636544335,0.7606197827037889,0.6006461441633546
354,0.4726199997839715,0.4696360059436924,0.6886461441633545,0.8649940001145691,0.7566086360549628,0.6006461441633546
355,0.4746199997839715,0.46963544240382793,0.6686461441633545,0.8749945636544335,0.7646199997839715,0.6446450256134166
356,0.4566199997839715,0.46563544240382804,0.6686461441633545,0.8349945636544335,0.8306199997839716,0.6446450256134166
357,0.46661999978397156,0.439635442403828,0.6686461441633545,0.838994000114569,0.7926199997839716,0.6446450256134166
358,0.45261999978397155,0.447635442403828,0.6686461441633545,0.8089945636544335,0.7986199997839715,0.6446450256134166
359,0.4566199997839715,0.415635442403828,0.6686461441633545,0.8369945636544335,0.7846199997839716,0.6446450256134166
360,0.4806199997839715,0.46763544240382793,0.5946450256134166,0.8329945636544335,0.8106199997839716,0.6026450256134166
361,0.46861999978397156,0.4256360059436925,0.5946450256134166,0.8449945636544335,0.810619782703789,0.6026450256134166
362,0.45061999978397155,0.431635442403828,0.5946450256134166,0.8449945636544335,0.776619782703789,0.6026450256134166
363,0.4866199997839716,0.4556354424038279,0.5946450256134166,0.8049945636544334,0.7666197827037889,0.6026450256134166
364,0.45661999978397155,0.44499400011456897,0.5946450256134166,0.7769938898660615,0.7866199997839716,0.6026450256134166
365,0.47661999978397157,0.44899400011456897,0.5786461441633545,0.7949945636544334,0.7806199997839716,0.6286461441633546
366,0.47461999978397157,0.4456354424038279,0.5786461441633545,0.8629945636544335,0.7886199997839716,0.6286461441633546
367,0.4786199997839716,0.41299400011456905,0.5786461441633545,0.8569945636544335,0.7626199997839715,0.6286461441633546
368,0.5026199997839715,0.43699400011456896,0.5786461441633545,0.8449945636544335,0.7406199997839715,0.6286461441633546
369,0.5066199997839714,0.401635442403828,0.5786461441633545,0.8329945636544335,0.7846199997839716,0.6286461441633546
370,0.4986199997839716,0.41299400011456905,0.6186461441633545,0.8429945636544335,0.7666199997839716,0.6466450256134165
371,0.4986199997839715,0.393635442403828,0.6186461441633545,0.8609945636544335,0.7486197827037889,0.6466450256134165
372,0.49661999978397153,0.40899400011456905,0.6186461441633545,0.8229945636544335,0.7666197827037889,0.6466450256134165
373,0.5146199997839714,0.41499400011456905,0.6186461441633545,0.8849945636544335,0.8186199997839716,0.6466450256134165
374,0.5046199997839715,0.42899400011456906,0.6186461441633545,0.8669945636544335,0.8246199997839716,0.6466450256134165
375,0.4886199997839716,0.41299400011456905,0.6406461441633545,0.8349945636544335,0.7786086360549628,0.6026461441633546
376,0.5446199997839715,0.39499400011456903,0.6406461441633545,0.8429945636544335,0.7986084189747802,0.6026461441633546
377,0.5526199997839715,0.41099400011456905,0.6406461441633545,0.8329945636544335,0.7586199997839715,0.6026461441633546
378,0.5366199997839715,0.39499400011456903,0.6406461441633545,0.8169945636544335,0.7506199997839715,0.6026461441633546
379,0.5326199997839715,0.40299400011456904,0.6406461441633545,0.8649938898660615,0.7706199997839716,0.6026461441633546
380,0.5366199997839715,0.3929940001145691,0.6406461441633545,0.8449945636544335,0.7386199997839714,0.5926450256134166
381,0.5546199997839715,0.4029940001145691,0.6406461441633545,0.8749945636544335,0.7686199997839716,0.5926450256134166
382,0.5446199997839715,0.3869940001145691,0.6406461441633545,0.8429945636544335,0.7586199997839714,0.5926450256134166
383,0.5486199997839715,0.4149940001145691,0.6406461441633545,0.8549945636544335,0.7526199997839715,0.5926450256134166
384,0.5286199997839715,0.4249940001145691,0.6406461441633545,0.8909945636544335,0.7546199997839715,0.5926450256134166
385,0.5566199997839715,0.43699400011456896,0.6326461441633545,0.8869945636544335,0.7266199997839715,0.6386461441633546
386,0.5386199997839715,0.4149940001145691,0.6326461441633545,0.8929940001145689,0.7186199997839715,0.6386461441633546
387,0.5386199997839715,0.37499456365443357,0.6326461441633545,0.8669945636544335,0.7526199997839715,0.6386461441633546
388,0.5386199997839715,0.37699456365443357,0.6326461441633545,0.9029945636544335,0.7346199997839715,0.6386461441633546
389,0.5146199997839714,0.41299400011456905,0.6326461441633545,0.8589945636544335,0.7546199997839715,0.6386461441633546
390,0.5306199997839715,0.41499456365443355,0.6226461441633545,0.8529945636544335,0.7346199997839716,0.5726461441633546
391,0.5286199997839715,0.40899456365443354,0.6226461441633545,0.8709945636544335,0.7386199997839715,0.5726461441633546
392,0.5566199997839715,0.43699456365443345,0.6226461441633545,0.8969945636544335,0.7426199997839715,0.5726461441633546
393,0.5426199997839715,0.39699456365443353,0.6226461441633545,0.8429945636544335,0.7886199997839716,0.5726461441633546
394,0.5206199997839714,0.36099456365443355,0.6226461441633545,0.8829945636544335,0.7906199997839716,0.5726461441633546
395,0.5566199997839715,0.35499456365443355,0.6806461441633544,0.8669945636544335,0.7826199997839716,0.6346461441633546
396,0.5386199997839715,0.37499456365443357,0.6806461441633544,0.8349945636544335,0.7726199997839716,0.6346461441633546
397,0.5626199997839715,0.36699456365443356,0.6806461441633544,0.8829940001145689,0.7566199997839715,0.6346461441633546
398,0.5466199997839715,0.41099456365443354,0.6806461441633544,0.8589945636544335,0.8026199997839716,0.6346461441633546
399,0.5586199997839715,0.42099456365443355,0.6806461441633544,0.8409945636544335,0.7586199997839715,0.6346461441633546
400,0.5806199997839715,0.38099456365443357,0.6366461441633546,0.8069945636544334,0.7326199997839715,0.5626461441633546
401,0.5846199997839715,0.36899456365443356,0.6366461441633546,0.8129945636544335,0.7686199997839716,0.5626461441633546
402,0.5566199997839715,0.34299456365443354,0.6366461441633546,0.7969945636544334,0.7766199997839716,0.5626461441633546
403,0.5706199997839715,0.3849945636544336,0.6366461441633546,0.8169945636544335,0.7986199997839716,0.5626461441633546
404,0.5926199997839715,0.37899456365443357,0.6366461441633546,0.7769945636544334,0.7806199997839716,0.5626461441633546
405,0.5626199997839715,0.38782739027656377,0.6946461441633545,0.8089945636544335,0.7886199997839716,0.6246450256134165
406,0.5606199997839715,0.37299456365443356,0.6946461441633545,0.7749945636544334,0.8006199997839716,0.6246450256134165
407,0.5786199997839715,0.35899400011456906,0.6946461441633545,0.7789945636544334,0.8126199997839716,0.6246450256134165
408,0.5946199997839715,0.35899400011456906,0.6946461441633545,0.7729945636544334,0.7846199997839716,0.6246450256134165
409,0.5906199997839715,0.36699400011456906,0.6946461441633545,0.8129945636544335,0.7726199997839716,0.6246450256134165
410,0.5966199997839715,0.4018273902765638,0.6786461441633544,0.8249945636544335,0.8026199997839716,0.6566461441633545
411,0.5906199997839715,0.37582682673669926,0.6786461441633544,0.8369945636544335,0.7946199997839715,0.6566461441633545
412,0.5786199997839715,0.3958273902765638,0.6786461441633544,0.8069945636544334,0.7886199997839716,0.6566461441633545
413,0.5626199997839715,0.4009945636544336,0.6786461441633544,0.8069945636544334,0.7726199997839716,0.6566461441633545
414,0.5966199997839715,0.37899456365443357,0.6786461441633544,0.8029945636544334,0.7986199997839716,0.6566461441633545
415,0.5986199997839715,0.3909945636544336,0.6806461441633544,0.8109945636544335,0.8026199997839716,0.5306461441633545
416,0.5946199997839715,0.36699456365443356,0.6806461441633544,0.8009945636544334,0.7906199997839715,0.5306461441633545
417,0.6026199997839715,0.36299456365443356,0.6806461441633544,0.8309945636544335,0.7606199997839715,0.5306461441633545
418,0.6126199997839715,0.38582739027656376,0.6806461441633544,0.7669945636544334,0.8046199997839716,0.5306461441633545
419,0.6266199997839714,0.37299456365443356,0.6806461441633544,0.7749945636544334,0.8066199997839716,0.5306461441633545
420,0.6306199997839715,0.4189945636544336,0.6506461441633546,0.7809945636544334,0.7726086360549628,0.6886461441633546
421,0.6146199997839715,0.3989945636544336,0.6506461441633546,0.8049945636544334,0.7646199997839715,0.6886461441633546
422,0.5886199997839715,0.36782739027656375,0.6506461441633546,0.8089945636544335,0.8186199997839715,0.6886461441633546
423,0.5826199997839715,0.37499456365443357,0.6506461441633546,0.8009945636544334,0.8066199997839716,0.6886461441633546
424,0.5486199997839715,0.38982739027656377,0.6506461441633546,0.8049945636544334,0.7526086360549628,0.6886461441633546
425,0.5766199997839715,0.37982739027656376,0.6986461441633545,0.8349945636544335,0.7526197827037889,0.6046461441633546
426,0.6046199997839715,0.3989945636544336,0.6986461441633545,0.828994000114569,0.7486199997839715,0.6046461441633546
427,0.5866086360549628,0.40699456365443354,0.6986461441633545,0.8089945636544335,0.7806199997839716,0.6046461441633546
428,0.5686199997839715,0.3969945636544336,0.6986461441633545,0.8269945636544335,0.7866199997839716,0.6046461441633546
429,0.5766199997839715,0.40299456365443354,0.6986461441633545,0.8049945636544334,0.7506199997839715,0.6046461441633546
430,0.6086199997839715,0.39899456365443353,0.7166461441633545,0.7949938898660616,0.7826199997839716,0.6746461441633546
431,0.5866199997839715,0.3909945636544335,0.7166461441633545,0.8569945636544335,0.7946199997839716,0.6746461441633546
432,0.5866199997839715,0.41899456365443355,0.7166461441633545,0.8609940001145691,0.7746199997839716,0.6746461441633546
433,0.5806199997839715,0.40499456365443354,0.7166461441633545,0.8169945636544335,0.7886199997839715,0.6746461441633546
434,0.6086199997839715,0.42899456365443356,0.7166461441633545,0.7849945636544334,0.7486199997839714,0.6746461441633546
435,0.5866199997839715,0.4238273902765638,0.6526461441633545,0.8309945636544335,0.7666199997839714,0.5986461441633545
436,0.6066199997839716,0.37899456365443357,0.6526461441633545,0.8269945636544335,0.7586199997839715,0.5986461441633545
437,0.6266199997839715,0.3809945636544335,0.6526461441633545,0.8189945636544335,0.7626199997839715,0.5986461441633545
438,0.6186199997839715,0.41099456365443354,0.6526461441633545,0.822994000114569,0.8086199997839716,0.5986461441633545
439,0.6226199997839715,0.40899456365443354,0.6526461441633545,0.8129945636544335,0.7826199997839715,0.5986461441633545
440,0.6346199997839714,0.41499456365443355,0.7066461441633545,0.8189945636544335,0.7606199997839715,0.6566461441633547
441,0.5966199997839714,0.41699456365443355,0.7066461441633545,0.7989945636544334,0.7786199997839716,0.6566461441633547
442,0.5826199997839715,0.41099456365443354,0.7066461441633545,0.786994000114569,0.8026199997839716,0.6566461441633547
443,0.5966199997839715,0.4589945636544335,0.7066461441633545,0.7909945636544334,0.8026199997839715,0.6566461441633547
444,0.6026199997839714,0.45499456365443347,0.7066461441633545,0.7649945636544334,0.7706199997839714,0.6566461441633547
445,0.5966199997839715,0.4629945636544335,0.6826461441633545,0.8069945636544334,0.7786199997839716,0.6506461441633546
446,0.5986199997839715,0.4589945636544335,0.6826461441633545,0.7889945636544334,0.788619782703789,0.6506461441633546
447,0.5966199997839714,0.44499456365443346,0.6826461441633545,0.7629945636544334,0.8066199997839715,0.6506461441633546
448,0.5886199997839715,0.41699456365443355,0.6826461441633545,0.7549945636544334,0.794619782703789,0.6506461441633546
449,0.5906199997839714,0.43099400011456906,0.6826461441633545,0.8129945636544335,0.7986197827037889,0.6506461441633546
450,0.6186199997839714,0.42499400011456906,0.6966461441633545,0.7749945636544334,0.8266199997839715,0.6086461441633545
451,0.6366199997839714,0.42899456365443356,0.6966461441633545,0.8149945636544335,0.8306197827037889,0.6086461441633545
452,0.6406199997839715,0.41499456365443355,0.6966461441633545,0.8109945636544335,0.8006199997839716,0.6086461441633545
453,0.6566199997839716,0.44099400011456896,0.6966461441633545,0.7909938898660616,0.8326199997839715,0.6086461441633545
454,0.6406199997839715,0.45299456365443347,0.6966461441633545,0.7929945636544334,0.8146199997839716,0.6086461441633545
455,0.6186199997839715,0.41499456365443355,0.6566461441633545,0.8209945636544335,0.8326199997839715,0.5926461441633546
456,0.6206199997839714,0.41299400011456905,0.6566461441633545,0.8209945636544335,0.776619782703789,0.5926461441633546
457,0.6486199997839714,0.43899400011456896,0.6566461441633545,0.8149945636544335,0.8006199997839716,0.5926461441633546
458,0.6686199997839715,0.464994000114569,0.6566461441633545,0.8049945636544334,0.8266199997839715,0.5926461441633546
459,0.6406199997839717,0.44299400011456896,0.6566461441633545,0.8369945636544335,0.7886199997839715,0.5926461441633546
460,0.6266199997839715,0.44899400011456897,0.7066461441633545,0.7789945636544334,0.7766086360549628,0.5926461441633546
461,0.6586199997839717,0.470994000114569,0.7066461441633545,0.8049945636544334,0.8146199997839715,0.5926461441633546
462,0.6446199997839714,0.4689945636544335,0.7066461441633545,0.7989945636544334,0.8346086360549628,0.5926461441633546
463,0.6546199997839717,0.5009945636544335,0.7066461441633545,0.8129945636544335,0.7826199997839716,0.5926461441633546
464,0.6566199997839716,0.4949945636544335,0.7066461441633545,0.8009945636544334,0.7786199997839716,0.5926461441633546
465,0.6786199997839716,0.5089945636544335,0.6726461441633546,0.7769945636544334,0.7786199997839716,0.6106461441633546
466,0.6446199997839716,0.4969945636544335,0.6726461441633546,0.7909945636544334,0.7986199997839716,0.6106461441633546
467,0.6186199997839716,0.5329945636544334,0.6726461441633546,0.7849945636544334,0.7586086360549628,0.6106461441633546
468,0.6246199997839716,0.5049945636544335,0.6726461441633546,0.8049945636544334,0.7626199997839714,0.6106461441633546
469,0.6426199997839716,0.4929945636544335,0.6726461441633546,0.8149945636544335,0.7726199997839716,0.6106461441633546
470,0.6566199997839716,0.5169945636544334,0.6506461441633546,0.7949945636544334,0.7506199997839715,0.6566461441633545
471,0.6426199997839717,0.4909945636544335,0.6506461441633546,0.802993326326197,0.7646199997839715,0.6566461441633545
472,0.6506199997839716,0.4969945636544335,0.6506461441633546,0.7869945636544334,0.7646199997839714,0.6566461441633545
473,0.6646199997839716,0.4949945636544335,0.6506461441633546,0.790994000114569,0.7706199997839716,0.6566461441633545
474,0.6686199997839716,0.5049945636544335,0.6506461441633546,0.7809945636544334,0.7666199997839716,0.6566461441633545
475,0.6506199997839717,0.4769945636544335,0.6606461441633547,0.7989945636544334,0.7646199997839715,0.6426461441633545
476,0.6546199997839716,0.4649945636544335,0.6606461441633547,0.8329945636544335,0.7666199997839716,0.6426461441633545
477,0.6686199997839717,0.4709945636544335,0.6606461441633547,0.7849945636544334,0.7886199997839715,0.6426461441633545
478,0.6626199997839717,0.4589945636544335,0.6606461441633547,0.7629945636544334,0.7726199997839716,0.6426461441633545
479,0.6706199997839716,0.4749945636544335,0.6606461441633547,0.7969945636544334,0.8106086360549628,0.6426461441633545
480,0.6846199997839715,0.4669945636544335,0.6526450256134166,0.7949945636544334,0.7546086360549628,0.5546461441633546
481,0.6506199997839714,0.4709945636544335,0.6526450256134166,0.8029945636544334,0.7406199997839714,0.5546461441633546
482,0.6646199997839715,0.4949945636544335,0.6526450256134166,0.7509945636544334,0.7806199997839715,0.5546461441633546
483,0.6526197827037888,0.5069945636544335,0.6526450256134166,0.7729945636544334,0.7446199997839714,0.5546461441633546
484,0.674619782703789,0.5169945636544334,0.6526450256134166,0.7569945636544334,0.6906199997839715,0.5546461441633546
485,0.6566199997839715,0.5069945636544335,0.6486461441633546,0.7869945636544334,0.7286199997839715,0.6286458263120944
486,0.6726199997839717,0.5089945636544335,0.6486461441633546,0.7549945636544334,0.7286199997839715,0.6286458263120944
487,0.6486199997839717,0.5129945636544335,0.6486461441633546,0.7429945636544334,0.7306199997839715,0.6286458263120944
488,0.6266199997839716,0.5189945636544335,0.6486461441633546,0.7069945636544334,0.7326199997839715,0.6286458263120944
489,0.6586199997839716,0.4969945636544335,0.6486461441633546,0.7309945636544334,0.7606199997839715,0.6286458263120944
490,0.6526199997839717,0.5249945636544335,0.6106461441633545,0.7509945636544334,0.7466199997839714,0.6446461441633546
491,0.6566199997839716,0.5029945636544335,0.6106461441633545,0.8129945636544335,0.7586199997839715,0.6446461441633546
492,0.6566199997839716,0.5029945636544335,0.6106461441633545,0.7629938898660615,0.7526199997839715,0.6446461441633546
493,0.6726199997839717,0.4809945636544335,0.6106461441633545,0.7709945636544334,0.7786199997839715,0.6446461441633546
494,0.6646199997839717,0.4889945636544335,0.6106461441633545,0.8109945636544335,0.7506199997839715,0.6446461441633546
495,0.6666197827037891,0.4789945636544335,0.6126461441633546,0.7869945636544334,0.6906199997839715,0.6726461441633547
496,0.7086197827037888,0.5209945636544335,0.6126461441633546,0.7449945636544334,0.7246199997839715,0.6726461441633547
497,0.6466199997839716,0.5029945636544335,0.6126461441633546,0.7749945636544334,0.7206199997839715,0.6726461441633547
498,0.6566199997839717,0.5009945636544335,0.6126461441633546,0.7989945636544334,0.7286199997839715,0.6726461441633547
499,0.6506199997839716,0.4869945636544335,0.6126461441633546,0.7789945636544334,0.6966199997839715,0.6726461441633547
500,0.6446199997839716,0.4889945636544335,0.6406461441633546,0.7589945636544334,0.7266199997839715,0.6326461441633545
501,0.6586199997839716,0.4689945636544335,0.6406461441633546,0.7789945636544334,0.7266199997839715,0.6326461441633545
502,0.6486199997839716,0.4669945636544335,0.6406461441633546,0.7589945636544334,0.7086199997839715,0.6326461441633545
503,0.6506199997839717,0.4609945636544335,0.6406461441633546,0.8009945636544334,0.6866199997839716,0.6326461441633545
504,0.6466199997839716,0.4829945636544335,0.6406461441633546,0.7589945636544334,0.7566199997839715,0.6326461441633545
505,0.6666199997839716,0.4789945636544335,0.6366461441633546,0.7829945636544334,0.7366197827037889,0.6706450256134167
506,0.6266199997839716,0.4669945636544335,0.6366461441633546,0.7449945636544334,0.7266199997839715,0.6706450256134167
507,0.6226199997839715,0.4889945636544335,0.6366461441633546,0.7469945636544334,0.7966199997839716,0.6706450256134167
508,0.6266199997839716,0.4949945636544335,0.6366461441633546,0.7909945636544334,0.7806199997839716,0.6706450256134167
509,0.6446199997839717,0.4909945636544335,0.6366461441633546,0.8249945636544335,0.7566199997839715,0.6706450256134167
510,0.6706199997839717,0.5089945636544335,0.6826461441633545,0.8129945636544335,0.7406199997839715,0.5986461441633546
511,0.6646199997839716,0.5089945636544335,0.6826461441633545,0.8289945636544335,0.7226197827037889,0.5986461441633546
512,0.6546199997839717,0.5009945636544335,0.6826461441633545,0.8169945636544335,0.7846199997839716,0.5986461441633546
513,0.6866199997839716,0.5289945636544335,0.6826461441633545,0.8049945636544334,0.7286199997839715,0.5986461441633546
514,0.6586199997839717,0.5129945636544335,0.6826461441633545,0.7889945636544334,0.7066199997839715,0.5986461441633546
515,0.6466199997839716,0.5049945636544335,0.6606461441633545,0.7869945636544334,0.7226199997839715,0.6766461441633546
516,0.6926199997839715,0.5449945636544336,0.6606461441633545,0.7949945636544334,0.7106199997839715,0.6766461441633546
517,0.6866199997839716,0.5369945636544335,0.6606461441633545,0.8009945636544334,0.7366199997839715,0.6766461441633546
518,0.6886199997839716,0.5249945636544335,0.6606461441633545,0.8149945636544335,0.7426199997839715,0.6766461441633546
519,0.6786199997839716,0.5429945636544335,0.6606461441633545,0.7969945636544334,0.7546199997839715,0.6766461441633546
520,0.6966199997839715,0.5349945636544335,0.7026461441633545,0.7749945636544334,0.7226199997839715,0.6046461441633546
521,0.7046199997839715,0.5549945636544336,0.7026461441633545,0.7529945636544334,0.7666199997839716,0.6046461441633546
522,0.7146199997839715,0.5589945636544336,0.7026461441633545,0.7869945636544334,0.7646199997839715,0.6046461441633546
523,0.6826199997839716,0.5709945636544336,0.7026461441633545,0.7609945636544334,0.7766199997839716,0.6046461441633546
524,0.6986199997839716,0.5349945636544335,0.7026461441633545,0.7849945636544334,0.7306199997839715,0.6046461441633546
525,0.7046199997839715,0.5689945636544336,0.6166461441633546,0.7509945636544334,0.7106086360549627,0.6506450256134165
526,0.7186199997839715,0.5689945636544336,0.6166461441633546,0.7809945636544334,0.7446199997839715,0.6506450256134165
527,0.7106199997839715,0.5649945636544336,0.6166461441633546,0.7209945636544334,0.7466199997839715,0.6506450256134165
528,0.7086199997839715,0.5689945636544336,0.6166461441633546,0.8069945636544334,0.7566199997839715,0.6506450256134165
529,0.7086199997839715,0.6129945636544335,0.6166461441633546,0.7749945636544334,0.7626199997839715,0.6506450256134165
530,0.6966199997839715,0.6129945636544335,0.6346461441633546,0.762994000114569,0.7666199997839716,0.7066461441633546
531,0.7166086360549627,0.6029945636544335,0.6346461441633546,0.8049945636544334,0.7686199997839716,0.7066461441633546
532,0.6926086360549628,0.5789945636544336,0.6346461441633546,0.7909945636544334,0.7646199997839715,0.7066461441633546
533,0.7066086360549628,0.5809945636544336,0.6346461441633546,0.7809945636544334,0.7746199997839716,0.7066461441633546
534,0.6986086360549627,0.5769945636544336,0.6346461441633546,0.8009945636544334,0.7646199997839715,0.7066461441633546
535,0.7006086360549627,0.5469945636544336,0.7006458263120944,0.7669945636544334,0.7126199997839715,0.6326461441633545
536,0.7066086360549627,0.5549945636544336,0.7006458263120944,0.7949945636544334,0.7606199997839715,0.6326461441633545
537,0.6986086360549628,0.5269945636544335,0.7006458263120944,0.7789945636544334,0.7286199997839715,0.6326461441633545
538,0.7046199997839715,0.5629945636544336,0.7006458263120944,0.7969945636544334,0.7766199997839716,0.6326461441633545
539,0.7366199997839715,0.5529945636544336,0.7006458263120944,0.7809945636544334,0.8026199997839716,0.6326461441633545
540,0.7146199997839716,0.5909945636544336,0.6546461441633546,0.7949945636544334,0.7886199997839716,0.6426461441633545
541,0.7106199997839715,0.5829945636544336,0.6546461441633546,0.7369945636544334,0.7546199997839715,0.6426461441633545
542,0.7306199997839715,0.5989945636544335,0.6546461441633546,0.7269945636544334,0.7426199997839715,0.6426461441633545
543,0.7206199997839715,0.5629945636544336,0.6546461441633546,0.7669945636544334,0.7406199997839715,0.6426461441633545
544,0.7366199997839715,0.6009945636544335,0.6546461441633546,0.7249945636544334,0.7726199997839716,0.6426461441633545
545,0.7246199997839715,0.5949945636544335,0.6646461441633545,0.790994000114569,0.7366199997839715,0.6506450256134165
546,0.7126199997839715,0.5769945636544336,0.6646461441633545,0.7729945636544334,0.7286199997839715,0.6506450256134165
547,0.7206199997839715,0.6069945636544335,0.6646461441633545,0.7449945636544334,0.7566199997839715,0.6506450256134165
548,0.6806199997839715,0.6429945636544335,0.6646461441633545,0.7129945636544335,0.7926199997839716,0.6506450256134165
549,0.6766197827037891,0.5849945636544335,0.6646461441633545,0.7389945636544334,0.780619782703789,0.6506450256134165
550,0.692619782703789,0.5969945636544335,0.6226461441633545,0.7349945636544334,0.772619782703789,0.6126461441633545
551,0.7026197827037889,0.5869945636544335,0.6226461441633545,0.8109945636544335,0.7666197827037889,0.6126461441633545
552,0.7406197827037889,0.6109945636544335,0.6226461441633545,0.7529938898660615,0.7666197827037889,0.6126461441633545
553,0.7146197827037889,0.5909945636544335,0.6226461441633545,0.7469938898660615,0.7466197827037889,0.6126461441633545
554,0.7046197827037889,0.5869945636544335,0.6226461441633545,0.7309938898660615,0.7406197827037889,0.6126461441633545
555,0.7066197827037889,0.5869945636544336,0.6206461441633546,0.7809945636544334,0.7606197827037889,0.6446450256134166
556,0.694619782703789,0.5889945636544335,0.6206461441633546,0.8049945636544334,0.820619782703789,0.6446450256134166
557,0.662619782703789,0.5949945636544335,0.6206461441633546,0.7469938898660615,0.806619782703789,0.6446450256134166
558,0.684619782703789,0.5849945636544335,0.6206461441633546,0.7169945636544335,0.7746199997839716,0.6446450256134166
559,0.694619782703789,0.5789945636544336,0.6206461441633546,0.7489945636544334,0.7546199997839715,0.6446450256134166
560,0.6966197827037889,0.6009945636544335,0.6466461441633545,0.7249945636544334,0.7686199997839716,0.6466461441633546
561,0.6986086360549627,0.6029945636544335,0.6466461441633545,0.7609945636544334,0.7486199997839715,0.6466461441633546
562,0.7466086360549627,0.6029945636544335,0.6466461441633545,0.8129945636544335,0.7486199997839715,0.6466461441633546
563,0.7286086360549627,0.6329945636544335,0.6466461441633545,0.7869945636544334,0.7286199997839715,0.6466461441633546
564,0.7586086360549628,0.6049945636544335,0.6466461441633545,0.7549945636544334,0.7946199997839716,0.6466461441633546
565,0.7546086360549628,0.6349945636544335,0.6566461441633547,0.8169945636544335,0.7766199997839716,0.6126461441633546
566,0.7426086360549627,0.6169945636544335,0.6566461441633547,0.7609945636544334,0.7986199997839716,0.6126461441633546
567,0.7166086360549627,0.6049945636544335,0.6566461441633547,0.7829945636544334,0.8126199997839716,0.6126461441633546
568,0.7486199997839715,0.6369945636544335,0.6566461441633547,0.7609945636544334,0.8086199997839716,0.6126461441633546
569,0.7626199997839714,0.6289945636544335,0.6566461441633547,0.7709945636544334,0.7706199997839716,0.6126461441633546
570,0.7746084189747802,0.6289945636544335,0.6566461441633545,0.7709945636544334,0.7786199997839716,0.5906461441633545
571,0.8186084189747802,0.6609945636544335,0.6566461441633545,0.7489945636544335,0.8206199997839716,0.5906461441633545
572,0.7766197827037888,0.6369945636544335,0.6566461441633545,0.7829945636544334,0.7646199997839715,0.5906461441633545
573,0.7626197827037888,0.6289945636544335,0.6566461441633545,0.7629945636544334,0.7746199997839716,0.5906461441633545
574,0.7686199997839714,0.6029945636544335,0.6566461441633545,0.7769945636544334,0.7706199997839716,0.5906461441633545
575,0.7586199997839715,0.634994000114569,0.6786461441633544,0.7509945636544334,0.7706199997839716,0.6826461441633545
576,0.7426199997839714,0.6049945636544335,0.6786461441633544,0.7549945636544334,0.7706199997839716,0.6826461441633545
577,0.7206199997839714,0.6209945636544335,0.6786461441633544,0.7589945636544334,0.7526199997839715,0.6826461441633545
578,0.7206199997839715,0.6449945636544335,0.6786461441633544,0.7989945636544334,0.8106199997839716,0.6826461441633545
579,0.7246199997839715,0.6169945636544335,0.6786461441633544,0.7589945636544334,0.7846199997839716,0.6826461441633545
580,0.7386199997839715,0.6229945636544335,0.6306461441633546,0.760994000114569,0.7726199997839716,0.6666450256134165
581,0.7406199997839715,0.6509945636544335,0.6306461441633546,0.7789938898660616,0.7806199997839716,0.6666450256134165
582,0.7386199997839715,0.6329945636544335,0.6306461441633546,0.7669938898660615,0.7118561721606046,0.6666450256134165
583,0.7406199997839715,0.6349945636544335,0.6306461441633546,0.7429945636544334,0.7646199997839715,0.6666450256134165
584,0.7306199997839715,0.6269945636544335,0.6306461441633546,0.7429945636544334,0.7766199997839716,0.6666450256134165
585,0.7306199997839715,0.5709945636544335,0.6946461441633545,0.7569945636544334,0.8026199997839716,0.6786461441633544
586,0.7386199997839715,0.5889945636544335,0.6946461441633545,0.7529945636544334,0.8006086360549628,0.6786461441633544
587,0.7566199997839715,0.5849945636544335,0.6946461441633545,0.7309945636544334,0.7606199997839715,0.6786461441633544
588,0.7706199997839716,0.5889945636544335,0.6946461441633545,0.7389945636544334,0.7766199997839716,0.6786461441633544
589,0.7326199997839715,0.6029945636544335,0.6946461441633545,0.7469945636544334,0.7606199997839715,0.6786461441633544
590,0.7326199997839715,0.6049945636544335,0.6926461441633545,0.7669945636544334,0.7766199997839716,0.7066447077621565
591,0.7646199997839715,0.6149945636544335,0.6926461441633545,0.7689945636544334,0.7826199997839716,0.7066447077621565
592,0.7586199997839715,0.5989945636544335,0.6926461441633545,0.7569945636544334,0.7786086360549628,0.7066447077621565
593,0.7586199997839715,0.6149945636544335,0.6926461441633545,0.7089945636544334,0.7746199997839716,0.7066447077621565
594,0.7446199997839715,0.6269945636544335,0.6926461441633545,0.7029945636544335,0.7626199997839715,0.7066447077621565
595,0.7746199997839716,0.6449945636544335,0.6306461441633545,0.7629945636544334,0.7546199997839715,0.6586461441633545
596,0.7706199997839716,0.6589945636544335,0.6306461441633545,0.7869945636544334,0.7606199997839715,0.6586461441633545
597,0.7206199997839715,0.6349945636544335,0.6306461441633545,0.8109945636544335,0.7746199997839714,0.6586461441633545
598,0.7266199997839715,0.6329945636544335,0.6306461441633545,0.8069945636544334,0.7686199997839714,0.6586461441633545
599,0.7266199997839715,0.6549945636544335,0.6306461441633545,0.7989945636544334,0.7426199997839715,0.6586461441633545
600,0.7186199997839715,0.6469945636544335,0.6466461441633546,0.8109945636544335,0.7446199997839715,0.6206461441633545
601,0.7186199997839715,0.6449945636544335,0.6466461441633546,0.8049945636544334,0.7606199997839715,0.6206461441633545
602,0.7286199997839715,0.6289945636544335,0.6466461441633546,0.7489945636544334,0.7566199997839715,0.6206461441633545
603,0.7166199997839715,0.6289945636544335,0.6466461441633546,0.7609945636544334,0.7446197827037889,0.6206461441633545
604,0.7566199997839715,0.6169945636544335,0.6466461441633546,0.7749945636544334,0.7386197827037889,0.6206461441633545
605,0.7166199997839715,0.6329945636544335,0.6106461441633545,0.8249945636544335,0.7586199997839715,0.5966458263120944
606,0.7186199997839715,0.6269945636544335,0.6106461441633545,0.7629945636544334,0.8066199997839716,0.5966458263120944
607,0.7406199997839715,0.6209945636544335,0.6106461441633545,0.7509945636544334,0.7966199997839716,0.5966458263120944
608,0.6926199997839715,0.6369945636544335,0.6106461441633545,0.7629945636544334,0.7886199997839716,0.5966458263120944
609,0.7046199997839715,0.6209945636544335,0.6106461441633545,0.7629945636544334,0.8246199997839715,0.5966458263120944
610,0.7046199997839715,0.6049945636544335,0.6786461441633544,0.7689945636544334,0.8046199997839716,0.6466447077621565
611,0.7046199997839715,0.6169945636544335,0.6786461441633544,0.7789945636544334,0.8066199997839716,0.6466447077621565
612,0.6786199997839716,0.6409945636544335,0.6786461441633544,0.8069945636544334,0.7926199997839716,0.6466447077621565
613,0.6886199997839715,0.6489945636544335,0.6786461441633544,0.7409945636544334,0.7726199997839716,0.6466447077621565
614,0.6846199997839715,0.6589945636544335,0.6786461441633544,0.7709945636544334,0.7406199997839715,0.6466447077621565
615,0.6926199997839715,0.6529945636544335,0.6466461441633545,0.7509945636544334,0.7566199997839715,0.6186461441633546
616,0.7246199997839715,0.6489945636544335,0.6466461441633545,0.7609945636544334,0.7566197827037889,0.6186461441633546
617,0.7166199997839715,0.6529945636544335,0.6466461441633545,0.7469945636544334,0.7746199997839716,0.6186461441633546
618,0.7226199997839715,0.6069945636544335,0.6466461441633545,0.7849945636544334,0.7606199997839715,0.6186461441633546
619,0.7326199997839715,0.6509945636544335,0.6466461441633545,0.7469945636544334,0.7806199997839716,0.6186461441633546
620,0.7166199997839715,0.6189945636544335,0.6806461441633544,0.7589945636544334,0.7446199997839715,0.6346450256134165
621,0.7346199997839715,0.6249945636544335,0.6806461441633544,0.7249945636544334,0.7186199997839715,0.6346450256134165
622,0.7366199997839715,0.6209945636544335,0.6806461441633544,0.7749945636544334,0.7686199997839716,0.6346450256134165
623,0.7286199997839715,0.6289945636544335,0.6806461441633544,0.7449945636544334,0.7386199997839715,0.6346450256134165
624,0.7426199997839715,0.6129945636544335,0.6806461441633544,0.7329945636544334,0.7726199997839716,0.6346450256134165
625,0.7466199997839715,0.5949945636544335,0.6906461441633545,0.7809945636544334,0.7566199997839714,0.6486450256134166
626,0.7226199997839715,0.6129945636544335,0.6906461441633545,0.7669945636544334,0.7746199997839714,0.6486450256134166
627,0.7266199997839715,0.6289945636544335,0.6906461441633545,0.7749945636544334,0.7466199997839715,0.6486450256134166
628,0.7266199997839715,0.6249945636544335,0.6906461441633545,0.7629945636544334,0.6986199997839716,0.6486450256134166
629,0.7146199997839715,0.6349945636544335,0.6906461441633545,0.7469945636544334,0.7206199997839715,0.6486450256134166
630,0.6746199997839716,0.6069945636544335,0.6586461441633545,0.7049945636544335,0.7186199997839715,0.6246450256134166
631,0.6666199997839717,0.6249945636544335,0.6586461441633545,0.7129945636544335,0.7386199997839715,0.6246450256134166
632,0.6966199997839715,0.6469945636544335,0.6586461441633545,0.7269945636544334,0.7366199997839715,0.6246450256134166
633,0.6986199997839715,0.6369945636544335,0.6586461441633545,0.7169938898660615,0.7586199997839715,0.6246450256134166
634,0.7266199997839715,0.6169945636544335,0.6586461441633545,0.7289945636544334,0.8066199997839716,0.6246450256134166
635,0.7106199997839715,0.6449945636544335,0.6366461441633545,0.6989945636544335,0.7746199997839716,0.6306461441633546
636,0.7066199997839715,0.6329945636544335,0.6366461441633545,0.7149945636544335,0.7566199997839714,0.6306461441633546
637,0.7806199997839716,0.6509945636544335,0.6366461441633545,0.7469945636544334,0.7706199997839714,0.6306461441633546
638,0.7366199997839715,0.6409945636544335,0.6366461441633545,0.7469945636544334,0.7786199997839715,0.6306461441633546
639,0.7346199997839715,0.6309945636544335,0.6366461441633545,0.7089945636544335,0.7626199997839715,0.6306461441633546
640,0.7466199997839715,0.6329945636544335,0.6606461441633547,0.6989945636544335,0.7606199997839715,0.6266450256134166
641,0.7346086360549627,0.6109945636544335,0.6606461441633547,0.7209945636544335,0.7326199997839715,0.6266450256134166
642,0.7506086360549628,0.5929945636544335,0.6606461441633547,0.7269945636544334,0.7206199997839715,0.6266450256134166
643,0.7486086360549628,0.6089945636544335,0.6606461441633547,0.7069945636544335,0.7286199997839715,0.6266450256134166
644,0.7366086360549627,0.6009945636544335,0.6606461441633547,0.7329945636544334,0.7086199997839715,0.6266450256134166
645,0.7286086360549627,0.6409945636544335,0.7106461441633545,0.7029945636544335,0.7186199997839715,0.6586458263120945
646,0.7246086360549627,0.6329945636544335,0.7106461441633545,0.6889945636544335,0.7086199997839715,0.6586458263120945
647,0.7706086360549628,0.6089945636544335,0.7106461441633545,0.7309945636544334,0.6986199997839716,0.6586458263120945
648,0.7486086360549628,0.6089945636544335,0.7106461441633545,0.7389945636544334,0.7086199997839716,0.6586458263120945
649,0.7106086360549627,0.6069945636544335,0.7106461441633545,0.7609945636544334,0.7306199997839715,0.6586458263120945
650,0.7206086360549627,0.6089945636544335,0.6586461441633545,0.7489945636544334,0.7346199997839715,0.6506461441633545
651,0.7006199997839716,0.5869945636544335,0.6586461441633545,0.7709945636544334,0.7506199997839715,0.6506461441633545
652,0.7286086360549627,0.6089945636544335,0.6586461441633545,0.7669945636544334,0.7486197827037889,0.6506461441633545
653,0.7066086360549628,0.6049945636544335,0.6586461441633545,0.8029945636544334,0.7566199997839715,0.6506461441633545
654,0.7106086360549627,0.6029945636544335,0.6586461441633545,0.7729945636544334,0.7626199997839715,0.6506461441633545
655,0.6986086360549627,0.6069945636544335,0.6666461441633547,0.7489945636544334,0.7566199997839715,0.6826461441633545
656,0.7366086360549627,0.6189945636544335,0.6666461441633547,0.7349945636544334,0.7406199997839715,0.6826461441633545
657,0.7346199997839715,0.5909945636544335,0.6666461441633547,0.7409945636544334,0.7306199997839715,0.6826461441633545
658,0.7126199997839715,0.6089945636544335,0.6666461441633547,0.7689945636544334,0.7406199997839715,0.6826461441633545
659,0.7326199997839715,0.6429945636544335,0.6666461441633547,0.7809945636544334,0.7666199997839716,0.6826461441633545
660,0.6966199997839716,0.6509945636544335,0.6786461441633544,0.7569945636544334,0.7766199997839716,0.6466461441633546
661,0.716619782703789,0.6409945636544335,0.6786461441633544,0.8029945636544334,0.7686199997839716,0.6466461441633546
662,0.7126199997839715,0.6229945636544335,0.6786461441633544,0.7449945636544334,0.6806199997839715,0.6466461441633546
663,0.7346199997839715,0.6369945636544335,0.6786461441633544,0.7669945636544334,0.7406199997839715,0.6466461441633546
664,0.7186199997839715,0.6789945636544336,0.6786461441633544,0.7809945636544334,0.7106199997839715,0.6466461441633546
665,0.7226199997839715,0.6629945636544335,0.6906461441633545,0.7789945636544334,0.7126199997839715,0.6426461441633545
666,0.7306199997839715,0.6429945636544335,0.6906461441633545,0.7589945636544334,0.7206199997839715,0.6426461441633545
667,0.7206199997839715,0.6529945636544335,0.6906461441633545,0.7569945636544334,0.7466199997839715,0.6426461441633545
668,0.7206199997839715,0.6409945636544335,0.6906461441633545,0.7609945636544334,0.7346199997839715,0.6426461441633545
669,0.7346197827037889,0.6149945636544335,0.6906461441633545,0.8029945636544334,0.7526199997839715,0.6426461441633545
670,0.7266199997839715,0.5989945636544335,0.6666461441633545,0.7469945636544334,0.7226199997839715,0.6866461441633546
671,0.6926199997839716,0.5809945636544335,0.6666461441633545,0.7789945636544334,0.7886199997839716,0.6866461441633546
672,0.6926199997839715,0.5829945636544335,0.6666461441633545,0.8009945636544334,0.7626199997839715,0.6866461441633546
673,0.6826199997839715,0.6089945636544335,0.6666461441633545,0.7569945636544334,0.7186199997839715,0.6866461441633546
674,0.6846199997839716,0.5769945636544335,0.6666461441633545,0.7769945636544334,0.7126199997839715,0.6866461441633546
675,0.6746199997839717,0.6289945636544335,0.6346461441633546,0.7529945636544334,0.7266199997839715,0.6846461441633546
676,0.6726199997839716,0.6409945636544335,0.6346461441633546,0.7469945636544334,0.7846199997839716,0.6846461441633546
677,0.6686199997839716,0.6469940001145691,0.6346461441633546,0.8029945636544334,0.7606199997839715,0.6846461441633546
678,0.6846199997839715,0.6669945636544335,0.6346461441633546,0.7649945636544334,0.7466199997839715,0.6846461441633546
679,0.6906199997839715,0.6729940001145691,0.6346461441633546,0.7929945636544334,0.7626199997839715,0.6846461441633546
680,0.7246199997839715,0.6589945636544335,0.6146450256134166,0.7309945636544334,0.7826199997839716,0.6406461441633545
681,0.7126199997839715,0.6269945636544335,0.6146450256134166,0.7469945636544334,0.7546199997839715,0.6406461441633545
682,0.7386199997839715,0.6469945636544335,0.6146450256134166,0.7589945636544334,0.7286199997839715,0.6406461441633545
683,0.7106199997839715,0.6609945636544335,0.6146450256134166,0.7109945636544334,0.7246199997839715,0.6406461441633545
684,0.7146199997839715,0.6629945636544335,0.6146450256134166,0.7389945636544334,0.7426199997839715,0.6406461441633545
685,0.7286199997839715,0.6489945636544335,0.6166461441633545,0.7469945636544334,0.6966199997839715,0.6526461441633546
686,0.7026199997839715,0.6589945636544335,0.6166461441633545,0.7609945636544334,0.7446199997839715,0.6526461441633546
687,0.7186199997839715,0.6389945636544335,0.6166461441633545,0.7269945636544334,0.7126199997839714,0.6526461441633546
688,0.6806199997839716,0.6389945636544335,0.6166461441633545,0.7429945636544334,0.7486199997839715,0.6526461441633546
689,0.7166199997839715,0.6369945636544335,0.6166461441633545,0.7569945636544334,0.7466199997839715,0.6526461441633546
690,0.7266199997839715,0.6509945636544335,0.6186461441633545,0.7669945636544334,0.7566199997839715,0.6686461441633545
691,0.6906199997839716,0.6449945636544335,0.6186461441633545,0.7589945636544334,0.7886199997839716,0.6686461441633545
692,0.6906199997839715,0.6189945636544335,0.6186461441633545,0.7749945636544334,0.7706199997839716,0.6686461441633545
693,0.6906199997839715,0.6509945636544335,0.6186461441633545,0.7909945636544334,0.7606199997839715,0.6686461441633545
694,0.7026199997839715,0.6329945636544335,0.6186461441633545,0.7669945636544334,0.7686199997839716,0.6686461441633545
695,0.7006199997839715,0.6529945636544335,0.6426461441633545,0.7769945636544334,0.7686199997839716,0.6686461441633547
696,0.7006199997839715,0.6289945636544335,0.6426461441633545,0.7909945636544334,0.8106199997839716,0.6686461441633547
697,0.6986199997839715,0.6029945636544335,0.6426461441633545,0.7869945636544334,0.7966199997839716,0.6686461441633547
698,0.7046199997839715,0.6329945636544335,0.6426461441633545,0.7649945636544334,0.8186199997839716,0.6686461441633547
699,0.6786199997839716,0.6469945636544335,0.6426461441633545,0.7409945636544334,0.7966199997839716,0.6686461441633547
700,0.6706199997839716,0.6549945636544335,0.6966461441633545,0.7529945636544334,0.8206199997839716,0.6346461441633546
701,0.7226199997839715,0.6689945636544335,0.6966461441633545,0.7409945636544334,0.7966199997839716,0.6346461441633546
702,0.7106199997839715,0.6769945636544336,0.6966461441633545,0.7869945636544334,0.7586199997839715,0.6346461441633546
703,0.7006199997839716,0.6409945636544335,0.6966461441633545,0.7889945636544334,0.7646199997839715,0.6346461441633546
704,0.6946199997839716,0.6329945636544335,0.6966461441633545,0.7389945636544334,0.7806199997839716,0.6346461441633546
705,0.7026199997839716,0.6449945636544335,0.6626461441633545,0.7529945636544334,0.8026199997839716,0.6606461441633547
706,0.6946199997839715,0.6509945636544335,0.6626461441633545,0.7429945636544334,0.7986199997839716,0.6606461441633547
707,0.7106199997839716,0.6489945636544335,0.6626461441633545,0.7369945636544334,0.8086199997839715,0.6606461441633547
708,0.7026199997839715,0.6169945636544335,0.6626461441633545,0.7489945636544334,0.7846199997839716,0.6606461441633547
709,0.7006199997839715,0.6429945636544335,0.6626461441633545,0.7449945636544334,0.7946199997839716,0.6606461441633547
710,0.7206199997839715,0.6549945636544335,0.6426461441633546,0.7409938898660615,0.7886199997839716,0.6446450256134165
711,0.7126199997839715,0.6369945636544335,0.6426461441633546,0.7889945636544334,0.7766199997839716,0.6446450256134165
712,0.7306199997839715,0.6309945636544335,0.6426461441633546,0.7449945636544334,0.7626199997839715,0.6446450256134165
713,0.7346199997839715,0.6489945636544335,0.6426461441633546,0.7529945636544334,0.7966199997839716,0.6446450256134165
714,0.7206199997839715,0.6509945636544335,0.6426461441633546,0.7309945636544334,0.8026199997839716,0.6446450256134165
715,0.6946199997839715,0.6509945636544335,0.6746461441633546,0.7129945636544334,0.7886086360549628,0.6746461441633546
716,0.7046199997839715,0.6269945636544335,0.6746461441633546,0.7029945636544334,0.7626086360549628,0.6746461441633546
717,0.7166199997839715,0.6029945636544335,0.6746461441633546,0.7369945636544334,0.7586199997839715,0.6746461441633546
718,0.7006199997839715,0.6489945636544335,0.6746461441633546,0.6989938898660615,0.7666199997839716,0.6746461441633546
719,0.6626199997839717,0.6489945636544335,0.6746461441633546,0.7129938898660615,0.7486199997839715,0.6746461441633546
720,0.6826199997839715,0.6329945636544335,0.6266461441633546,0.6989945636544335,0.7766199997839716,0.6566461441633545
721,0.6426199997839717,0.6409945636544335,0.6266461441633546,0.6689945636544335,0.7726199997839716,0.6566461441633545
722,0.6566199997839716,0.6569945636544335,0.6266461441633546,0.6749945636544336,0.7726199997839716,0.6566461441633545
723,0.6706199997839716,0.6389945636544335,0.6266461441633546,0.7009945636544335,0.7846199997839716,0.6566461441633545
724,0.6826199997839716,0.6529945636544335,0.6266461441633546,0.7009945636544334,0.8166199997839716,0.6566461441633545
725,0.7026199997839715,0.6169945636544335,0.6706461441633546,0.7249945636544334,0.7866199997839716,0.6586461441633547
726,0.7406199997839715,0.6309945636544335,0.6706461441633546,0.7009945636544335,0.7626199997839715,0.6586461441633547
727,0.6846199997839715,0.6529945636544335,0.6706461441633546,0.7429945636544334,0.7786199997839716,0.6586461441633547
728,0.7046199997839715,0.6389945636544335,0.6706461441633546,0.7809945636544334,0.8006199997839716,0.6586461441633547
729,0.6986199997839715,0.6409945636544335,0.6706461441633546,0.7789938898660616,0.7866199997839716,0.6586461441633547
730,0.7246199997839715,0.6729945636544336,0.6766461441633544,0.7589945636544334,0.8286199997839716,0.6386461441633545
731,0.7066199997839715,0.6749945636544336,0.6766461441633544,0.7629945636544334,0.8066199997839716,0.6386461441633545
732,0.7226199997839715,0.6649945636544335,0.6766461441633544,0.7449945636544334,0.8326199997839716,0.6386461441633545
733,0.7446199997839715,0.6769945636544336,0.6766461441633544,0.7589945636544334,0.8426199997839716,0.6386461441633545
734,0.7226199997839715,0.6629945636544335,0.6766461441633544,0.7809945636544334,0.8506199997839715,0.6386461441633545
735,0.7326199997839715,0.6649945636544335,0.6546461441633545,0.7409945636544334,0.8166199997839716,0.6846461441633546
736,0.6966199997839715,0.6769945636544336,0.6546461441633545,0.7529945636544334,0.7926199997839716,0.6846461441633546
737,0.7326199997839715,0.6389945636544335,0.6546461441633545,0.7409945636544334,0.8026199997839716,0.6846461441633546
738,0.7266199997839715,0.6469945636544335,0.6546461441633545,0.7589945636544334,0.8286199997839716,0.6846461441633546
739,0.7286199997839715,0.6409945636544335,0.6546461441633545,0.7509945636544334,0.8066199997839716,0.6846461441633546
740,0.7286199997839715,0.6129945636544335,0.6466461441633546,0.7469938898660615,0.7606199997839715,0.6206461441633546
741,0.7446199997839715,0.6189945636544335,0.6466461441633546,0.7529938898660615,0.7846199997839716,0.6206461441633546
742,0.7326199997839715,0.6089945636544335,0.6466461441633546,0.7329938898660615,0.7786199997839716,0.6206461441633546
743,0.7226199997839715,0.6209945636544335,0.6466461441633546,0.7489938898660615,0.7646199997839715,0.6206461441633546
744,0.7226199997839715,0.6409945636544335,0.6466461441633546,0.7249938898660615,0.8026199997839716,0.6206461441633546
745,0.7206199997839715,0.6509945636544335,0.6306461441633545,0.7009938898660615,0.7466199997839715,0.7126461441633545
746,0.7186199997839715,0.6669945636544335,0.6306461441633545,0.6969945636544334,0.7526199997839715,0.7126461441633545
747,0.7206199997839715,0.6689945636544335,0.6306461441633545,0.7269945636544334,0.7406199997839715,0.7126461441633545
748,0.7486199997839715,0.6669945636544335,0.6306461441633545,0.7049945636544334,0.7446199997839715,0.7126461441633545
749,0.7666199997839716,0.6609945636544335,0.6306461441633545,0.7549945636544334,0.7746199997839716,0.7126461441633545
750,0.7566199997839715,0.6549945636544335,0.6686461441633547,0.7209945636544334,0.7386199997839715,0.6746461441633547
751,0.7346199997839715,0.6549945636544335,0.6686461441633547,0.7249945636544334,0.7366199997839715,0.6746461441633547
752,0.7466199997839715,0.6949945636544334,0.6686461441633547,0.7349945636544334,0.7586199997839715,0.6746461441633547
753,0.7546199997839715,0.6969945636544334,0.6686461441633547,0.7509945636544334,0.8106199997839716,0.6746461441633547
754,0.7406199997839715,0.6649945636544335,0.6686461441633547,0.7329945636544334,0.7546199997839715,0.6746461441633547
755,0.7146199997839715,0.6549945636544335,0.6746461441633546,0.7209945636544334,0.7486199997839715,0.6106461441633546
756,0.7066199997839715,0.6569945636544335,0.6746461441633546,0.7569945636544334,0.7946199997839716,0.6106461441633546
757,0.6966199997839715,0.6529945636544335,0.6746461441633546,0.7289945636544334,0.8086199997839715,0.6106461441633546
758,0.6986199997839715,0.6549945636544335,0.6746461441633546,0.7569945636544334,0.7586199997839715,0.6106461441633546
759,0.7426199997839715,0.6329945636544335,0.6746461441633546,0.7289945636544334,0.7466199997839715,0.6106461441633546
760,0.7186199997839715,0.6409945636544335,0.6626461441633545,0.7449945636544334,0.7426199997839715,0.6306450256134166
761,0.7326199997839715,0.6269945636544335,0.6626461441633545,0.7389945636544334,0.7586199997839715,0.6306450256134166
762,0.7186199997839715,0.6149945636544335,0.6626461441633545,0.7389945636544334,0.7406199997839715,0.6306450256134166
763,0.7086199997839715,0.6649945636544335,0.6626461441633545,0.7449945636544334,0.7346199997839715,0.6306450256134166
764,0.7026199997839715,0.6349945636544335,0.6626461441633545,0.7549945636544334,0.7466199997839715,0.6306450256134166
765,0.7326199997839715,0.6469945636544335,0.6526461441633545,0.7909945636544334,0.7246199997839715,0.7106461441633545
766,0.7046199997839715,0.6389945636544335,0.6526461441633545,0.7469945636544334,0.7206199997839715,0.7106461441633545
767,0.7326199997839715,0.6389945636544335,0.6526461441633545,0.7709945636544334,0.7426199997839715,0.7106461441633545
768,0.7266199997839715,0.6649945636544335,0.6526461441633545,0.7509945636544334,0.7446199997839715,0.7106461441633545
769,0.6986199997839715,0.6249945636544335,0.6526461441633545,0.7269945636544334,0.7086086360549627,0.7106461441633545
770,0.7146199997839715,0.6149945636544335,0.6966461441633545,0.7149945636544334,0.7126199997839715,0.6566461441633545
771,0.7186199997839715,0.6069945636544335,0.6966461441633545,0.7289945636544334,0.7386199997839715,0.6566461441633545
772,0.7526199997839715,0.6209945636544335,0.6966461441633545,0.7229945636544334,0.7626199997839715,0.6566461441633545
773,0.7346199997839715,0.5969945636544335,0.6966461441633545,0.7129945636544335,0.7586199997839715,0.6566461441633545
774,0.7266199997839715,0.6169945636544335,0.6966461441633545,0.7489945636544334,0.7286199997839715,0.6566461441633545
775,0.7466199997839715,0.6189945636544335,0.6246461441633546,0.7729945636544334,0.7606199997839715,0.5986461441633546
776,0.7266199997839715,0.6229945636544335,0.6246461441633546,0.7629945636544334,0.7466199997839715,0.5986461441633546
777,0.7206199997839715,0.6189945636544335,0.6246461441633546,0.7289945636544334,0.7546199997839715,0.5986461441633546
778,0.7346199997839715,0.6049945636544335,0.6246461441633546,0.7829945636544334,0.7366199997839715,0.5986461441633546
779,0.7346199997839715,0.6269945636544335,0.6246461441633546,0.7509938898660615,0.7206199997839715,0.5986461441633546
780,0.7266199997839715,0.5769945636544335,0.6806461441633546,0.7429945636544334,0.7126086360549627,0.6026461441633545
781,0.7246199997839715,0.5849945636544335,0.6806461441633546,0.7189945636544334,0.7326199997839715,0.6026461441633545
782,0.7346199997839715,0.6169945636544335,0.6806461441633546,0.7069945636544334,0.7098561721606046,0.6026461441633545
783,0.7286199997839715,0.6489945636544335,0.6806461441633546,0.7069945636544334,0.7566199997839715,0.6026461441633545
784,0.6986199997839715,0.6389945636544335,0.6806461441633546,0.7169945636544334,0.7666199997839716,0.6026461441633545
785,0.7066199997839715,0.6649945636544335,0.6726461441633546,0.7129945636544334,0.7566199997839715,0.6986461441633546
786,0.7166199997839715,0.6429945636544335,0.6726461441633546,0.7149945636544334,0.7366199997839715,0.6986461441633546
787,0.6726199997839716,0.6609945636544335,0.6726461441633546,0.7729945636544334,0.7386199997839715,0.6986461441633546
788,0.6966199997839715,0.6549945636544335,0.6726461441633546,0.7349945636544334,0.7426199997839715,0.6986461441633546
789,0.7086199997839715,0.6329945636544335,0.6726461441633546,0.7089945636544334,0.7366199997839715,0.6986461441633546
790,0.7246199997839715,0.6609945636544335,0.5826461441633546,0.7029945636544334,0.7266199997839715,0.6366461441633545
791,0.7426199997839715,0.6649945636544335,0.5826461441633546,0.7089945636544334,0.6886199997839715,0.6366461441633545
792,0.7406199997839715,0.6709945636544336,0.5826461441633546,0.6669938898660616,0.7486199997839715,0.6366461441633545
793,0.7406199997839715,0.6869945636544335,0.5826461441633546,0.6749945636544336,0.7246199997839715,0.6366461441633545
794,0.7286199997839715,0.6589945636544335,0.5826461441633546,0.7049945636544334,0.7306199997839715,0.6366461441633545
795,0.7126199997839715,0.6769945636544336,0.6966461441633545,0.7629945636544334,0.6986199997839715,0.5646458263120945
796,0.7226199997839715,0.6529945636544335,0.6966461441633545,0.7549945636544334,0.7086199997839715,0.5646458263120945
797,0.7226199997839715,0.6709945636544336,0.6966461441633545,0.7769945636544334,0.7106199997839715,0.5646458263120945
798,0.7406199997839715,0.6529945636544335,0.6966461441633545,0.7389945636544334,0.7286199997839715,0.5646458263120945
799,0.7426199997839715,0.6449945636544335,0.6966461441633545,0.7389945636544334,0.7366199997839715,0.5646458263120945
800,0.7366199997839715,0.6389945636544335,0.6426461441633546,0.7209945636544334,0.7266199997839715,0.6406461441633546
801,0.7566199997839715,0.6569945636544335,0.6426461441633546,0.7389945636544334,0.6926199997839715,0.6406461441633546
802,0.7186199997839715,0.6869945636544335,0.6426461441633546,0.7429945636544334,0.7206199997839715,0.6406461441633546
803,0.7046199997839715,0.6689945636544335,0.6426461441633546,0.7509945636544334,0.7246199997839715,0.6406461441633546
804,0.7366199997839715,0.6389945636544335,0.6426461441633546,0.7149945636544334,0.7106199997839715,0.6406461441633546
805,0.7406199997839715,0.6589945636544335,0.6206461441633546,0.7469945636544334,0.6786199997839717,0.6706461441633547
806,0.7306199997839715,0.6389945636544335,0.6206461441633546,0.7129945636544334,0.7386199997839715,0.6706461441633547
807,0.7026199997839716,0.6189945636544335,0.6206461441633546,0.7009945636544334,0.7326199997839715,0.6706461441633547
808,0.7446199997839715,0.6469945636544335,0.6206461441633546,0.7369945636544334,0.7286199997839715,0.6706461441633547
809,0.7246199997839715,0.6669945636544335,0.6206461441633546,0.7029945636544334,0.7226199997839715,0.6706461441633547
810,0.7266199997839715,0.6809945636544336,0.6606461441633545,0.7309945636544334,0.7446199997839715,0.6506461441633545
811,0.7086199997839716,0.6549945636544335,0.6606461441633545,0.7449945636544334,0.7386199997839715,0.6506461441633545
812,0.7246199997839715,0.6709945636544336,0.6606461441633545,0.7449945636544334,0.7206199997839715,0.6506461441633545
813,0.7346199997839715,0.6429945636544335,0.6606461441633545,0.7349945636544334,0.6966199997839715,0.6506461441633545
814,0.7486199997839715,0.6689945636544335,0.6606461441633545,0.7349945636544334,0.6946199997839715,0.6506461441633545
815,0.7646199997839715,0.6269945636544335,0.6206461441633546,0.7189945636544334,0.7086199997839715,0.6646461441633547
816,0.7446199997839715,0.6309945636544335,0.6206461441633546,0.7449945636544334,0.7506199997839715,0.6646461441633547
817,0.7926199997839715,0.6469945636544335,0.6206461441633546,0.7589945636544334,0.7186199997839715,0.6646461441633547
818,0.7706199997839716,0.6469938898660615,0.6206461441633546,0.7329945636544334,0.7466199997839715,0.6646461441633547
819,0.7446199997839715,0.6249945636544335,0.6206461441633546,0.7389945636544334,0.7346199997839715,0.6646461441633547
820,0.7486199997839715,0.6849945636544336,0.6386461441633546,0.7429945636544334,0.7666199997839716,0.6866461441633545
821,0.7546199997839715,0.6609945636544335,0.6386461441633546,0.7529945636544334,0.7526199997839715,0.6866461441633545
822,0.7586199997839715,0.6649945636544335,0.6386461441633546,0.7489945636544334,0.7546199997839715,0.6866461441633545
823,0.7086199997839715,0.6629945636544335,0.6386461441633546,0.7429945636544334,0.7566199997839715,0.6866461441633545
824,0.7206086360549627,0.6409945636544335,0.6386461441633546,0.7589945636544334,0.7566199997839715,0.6866461441633545
825,0.7226199997839715,0.6609938898660617,0.6506461441633545,0.7429945636544334,0.7366199997839715,0.6166450256134165
826,0.7206086360549627,0.6489938898660615,0.6506461441633545,0.7589945636544334,0.7406199997839715,0.6166450256134165
827,0.7026199997839716,0.6569938898660616,0.6506461441633545,0.7369945636544334,0.7386199997839715,0.6166450256134165
828,0.7266199997839715,0.6709938898660617,0.6506461441633545,0.7349945636544334,0.7806086360549628,0.6166450256134165
829,0.7506199997839715,0.6669938898660616,0.6506461441633545,0.7229945636544334,0.7406086360549627,0.6166450256134165
830,0.7026199997839715,0.6569945636544335,0.6926461441633545,0.7729945636544334,0.7466199997839715,0.7006461441633545
831,0.7146199997839715,0.6629938898660617,0.6926461441633545,0.7269945636544334,0.7186086360549627,0.7006461441633545
832,0.7366199997839715,0.6549945636544335,0.6926461441633545,0.7689945636544334,0.7346199997839715,0.7006461441633545
833,0.7366199997839715,0.6409945636544335,0.6926461441633545,0.7529945636544334,0.7666086360549628,0.7006461441633545
834,0.7146199997839715,0.6769945636544336,0.6926461441633545,0.7449945636544334,0.7526199997839715,0.7006461441633545
835,0.7206199997839716,0.6629945636544335,0.7146461441633545,0.7589945636544334,0.7286086360549627,0.6146461441633546
836,0.7506199997839715,0.6789938898660617,0.7146461441633545,0.7909945636544334,0.7666199997839716,0.6146461441633546
837,0.7286199997839715,0.6889938898660615,0.7146461441633545,0.7669945636544334,0.7506199997839715,0.6146461441633546
838,0.6926199997839715,0.6909938898660615,0.7146461441633545,0.7209945636544334,0.7866199997839715,0.6146461441633546
839,0.7386199997839715,0.6489938898660617,0.7146461441633545,0.7549945636544334,0.7786199997839716,0.6146461441633546
840,0.7646199997839715,0.6609938898660617,0.6286461441633546,0.7509945636544334,0.7606199997839715,0.6526461441633545
841,0.7526199997839715,0.6809938898660616,0.6286461441633546,0.7549945636544334,0.7486199997839715,0.6526461441633545
842,0.7186199997839715,0.6749938898660616,0.6286461441633546,0.7209945636544334,0.7886199997839716,0.6526461441633545
843,0.7546199997839715,0.6689945636544335,0.6286461441633546,0.7629945636544334,0.7826199997839716,0.6526461441633545
844,0.7706199997839716,0.6549945636544335,0.6286461441633546,0.7889945636544334,0.8006199997839716,0.6526461441633545
845,0.7546199997839715,0.6449938898660615,0.6986461441633545,0.7789945636544334,0.7966199997839716,0.6946450256134165
846,0.7266197827037889,0.6749945636544336,0.6986461441633545,0.8029945636544334,0.8066199997839716,0.6946450256134165
847,0.7486197827037889,0.6689945636544335,0.6986461441633545,0.7509945636544334,0.7846199997839716,0.6946450256134165
848,0.7186199997839715,0.6349945636544335,0.6986461441633545,0.7489945636544334,0.8006199997839716,0.6946450256134165
849,0.7326199997839715,0.6549945636544335,0.6986461441633545,0.7469945636544334,0.7846199997839716,0.6946450256134165
850,0.7146199997839716,0.6869945636544335,0.6886461441633545,0.7849945636544334,0.7946199997839716,0.6566461441633545
851,0.7546199997839715,0.6769945636544336,0.6886461441633545,0.7609945636544334,0.7466199997839715,0.6566461441633545
852,0.7386199997839715,0.6869945636544335,0.6886461441633545,0.8209945636544335,0.7526199997839715,0.6566461441633545
853,0.7286199997839715,0.7189945636544334,0.6886461441633545,0.8229945636544335,0.7306199997839715,0.6566461441633545
854,0.7346199997839715,0.7309945636544334,0.6886461441633545,0.7849945636544334,0.7446199997839715,0.6566461441633545
855,0.7266199997839715,0.6969945636544335,0.6226461441633545,0.7629945636544334,0.7246199997839715,0.6366461441633546
856,0.7106199997839715,0.6929945636544335,0.6226461441633545,0.7429945636544334,0.7386199997839715,0.6366461441633546
857,0.7366197827037889,0.7069945636544334,0.6226461441633545,0.8129945636544335,0.7706199997839716,0.6366461441633546
858,0.7266197827037889,0.7049945636544334,0.6226461441633545,0.7969945636544334,0.7926199997839716,0.6366461441633546
859,0.7786199997839716,0.7009945636544334,0.6226461441633545,0.8189945636544335,0.7786199997839716,0.6366461441633546
860,0.7726199997839716,0.6589945636544335,0.6766461441633544,0.8129945636544335,0.7566199997839715,0.6526461441633546
861,0.7326199997839715,0.6969945636544335,0.6766461441633544,0.7529945636544334,0.7546199997839715,0.6526461441633546
862,0.7246199997839715,0.6649945636544335,0.6766461441633544,0.7369945636544334,0.7746199997839716,0.6526461441633546
863,0.7146199997839715,0.7009945636544335,0.6766461441633544,0.7349945636544334,0.7926199997839716,0.6526461441633546
864,0.7266199997839715,0.7029945636544335,0.6766461441633544,0.7669945636544334,0.7726199997839716,0.6526461441633546
865,0.7186199997839715,0.7009945636544335,0.6766461441633544,0.7729945636544334,0.7546199997839715,0.6646461441633547
866,0.7266199997839715,0.7089945636544335,0.6766461441633544,0.7589945636544334,0.7846199997839716,0.6646461441633547
867,0.7526199997839715,0.6989945636544335,0.6766461441633544,0.7549945636544334,0.7566199997839715,0.6646461441633547
868,0.7686199997839716,0.7029945636544335,0.6766461441633544,0.7549945636544334,0.8026199997839716,0.6646461441633547
869,0.7386199997839715,0.6869945636544335,0.6766461441633544,0.7849945636544334,0.7846199997839716,0.6646461441633547
870,0.7346199997839715,0.6909945636544335,0.6726461441633546,0.7489945636544334,0.7726199997839716,0.6586461441633545
871,0.7238561721606046,0.6849945636544335,0.6726461441633546,0.7829945636544334,0.7886199997839716,0.6586461441633545
872,0.7286199997839715,0.6449945636544335,0.6726461441633546,0.8009945636544334,0.7846199997839716,0.6586461441633545
873,0.7506199997839715,0.6489945636544335,0.6726461441633546,0.7909945636544334,0.8146199997839716,0.6586461441633545
874,0.7406199997839715,0.6489945636544335,0.6726461441633546,0.7929945636544334,0.7526199997839715,0.6586461441633545
875,0.7346199997839715,0.6449945636544335,0.7466461441633545,0.7429938898660615,0.7546199997839715,0.6966461441633545
876,0.7446199997839715,0.6489945636544335,0.7466461441633545,0.7869945636544334,0.7666199997839716,0.6966461441633545
877,0.7226199997839715,0.6369945636544335,0.7466461441633545,0.7749945636544334,0.8006199997839716,0.6966461441633545
878,0.7146199997839715,0.6389945636544335,0.7466461441633545,0.7569945636544334,0.7646199997839715,0.6966461441633545
879,0.7326199997839715,0.6569945636544335,0.7466461441633545,0.7289945636544334,0.7786199997839716,0.6966461441633545
880,0.7586199997839715,0.6649945636544335,0.6486461441633545,0.7209945636544334,0.7686199997839716,0.6626461441633545
881,0.7666199997839716,0.6649945636544335,0.6486461441633545,0.6989945636544334,0.7866199997839716,0.6626461441633545
882,0.7986199997839716,0.6889945636544335,0.6486461441633545,0.7309940001145689,0.7866199997839716,0.6626461441633545
883,0.7826199997839716,0.7149945636544334,0.6486461441633545,0.7329945636544334,0.7946199997839716,0.6626461441633545
884,0.7866199997839716,0.6629945636544335,0.6486461441633545,0.758994000114569,0.7746199997839716,0.6626461441633545
885,0.7706199997839716,0.6609945636544335,0.6346461441633546,0.7089945636544334,0.8166199997839716,0.6766461441633544
886,0.7506199997839715,0.6649945636544335,0.6346461441633546,0.7049945636544335,0.7806199997839716,0.6766461441633544
887,0.7686199997839716,0.6629945636544335,0.6346461441633546,0.7249945636544334,0.7526199997839715,0.6766461441633544
888,0.7426199997839715,0.6649945636544335,0.6346461441633546,0.738994000114569,0.7566197827037889,0.6766461441633544
889,0.7486199997839715,0.6289945636544335,0.6346461441633546,0.7149945636544334,0.7626197827037889,0.6766461441633544
890,0.7526199997839715,0.6469945636544335,0.6426461441633545,0.7589945636544334,0.7506197827037889,0.6446461441633545
891,0.7386199997839715,0.6669945636544335,0.6426461441633545,0.8069945636544334,0.7686199997839716,0.6446461441633545
892,0.7406199997839715,0.6509945636544335,0.6426461441633545,0.7909945636544334,0.7686084189747802,0.6446461441633545
893,0.768619782703789,0.6649945636544335,0.6426461441633545,0.7629945636544334,0.7626197827037889,0.6446461441633545
894,0.7586199997839715,0.6829945636544336,0.6426461441633545,0.7489945636544334,0.7286197827037889,0.6446461441633545
895,0.7746199997839716,0.6989945636544334,0.6426461441633545,0.7369945636544334,0.7566197827037889,0.6886450256134165
896,0.7626199997839715,0.6829945636544336,0.6426461441633545,0.7469945636544334,0.7406197827037889,0.6886450256134165
897,0.7546086360549628,0.6949945636544335,0.6426461441633545,0.7229945636544334,0.7346197827037889,0.6886450256134165
898,0.7386199997839715,0.7149945636544334,0.6426461441633545,0.7209938898660615,0.7226197827037889,0.6886450256134165
899,0.7606199997839714,0.7109945636544334,0.6426461441633545,0.7129945636544334,0.7406197827037889,0.6886450256134165
900,0.7466199997839715,0.6889945636544333,0.6406461441633546,0.7129945636544334,0.7566197827037889,0.6606461441633547
901,0.7146199997839715,0.7249945636544334,0.6406461441633546,0.7369945636544334,0.774619782703789,0.6606461441633547
902,0.7186199997839715,0.7429945636544335,0.6406461441633546,0.6989945636544335,0.780619782703789,0.6606461441633547
903,0.7006199997839716,0.7269945636544334,0.6406461441633546,0.6949945636544335,0.780619782703789,0.6606461441633547
904,0.7126199997839716,0.6949945636544335,0.6406461441633546,0.7509945636544334,0.7746199997839716,0.6606461441633547
905,0.7166199997839715,0.6929945636544335,0.6246450256134166,0.7349945636544334,0.7826199997839716,0.6226461441633545
906,0.7286199997839715,0.6689945636544335,0.6246450256134166,0.7249945636544334,0.7546199997839715,0.6226461441633545
907,0.7726199997839716,0.7249945636544334,0.6246450256134166,0.7269945636544334,0.7406199997839715,0.6226461441633545
908,0.7626199997839715,0.6909945636544333,0.6246450256134166,0.7189945636544334,0.7166199997839715,0.6226461441633545
909,0.7786199997839716,0.7069945636544334,0.6246450256134166,0.7309938898660615,0.7306199997839715,0.6226461441633545
910,0.7926199997839716,0.6409945636544335,0.6486461441633545,0.7289945636544334,0.7326199997839715,0.6746461441633547
911,0.7706199997839716,0.6409945636544335,0.6486461441633545,0.7369945636544334,0.7086199997839715,0.6746461441633547
912,0.7406199997839715,0.6369945636544335,0.6486461441633545,0.7409945636544334,0.7286199997839715,0.6746461441633547
913,0.7286199997839715,0.6509945636544335,0.6486461441633545,0.7229945636544334,0.7126199997839715,0.6746461441633547
914,0.7446199997839715,0.6549945636544335,0.6486461441633545,0.7329945636544334,0.7086199997839715,0.6746461441633547
915,0.7086199997839715,0.6729945636544336,0.6586461441633545,0.7349945636544334,0.6886199997839716,0.6526461441633545
916,0.7306199997839715,0.6729945636544336,0.6586461441633545,0.7049945636544335,0.7086199997839715,0.6526461441633545
917,0.7266199997839715,0.6489945636544335,0.6586461441633545,0.7009938898660615,0.7466199997839715,0.6526461441633545
918,0.7246199997839715,0.6949945636544334,0.6586461441633545,0.6749938898660616,0.7066199997839715,0.6526461441633545
919,0.7046199997839715,0.6769945636544336,0.6586461441633545,0.6869945636544333,0.7186199997839715,0.6526461441633545
920,0.7106199997839715,0.6969945636544334,0.6886461441633545,0.6889938898660615,0.7286199997839715,0.6366458263120945
921,0.7006199997839715,0.6789945636544336,0.6886461441633545,0.7169938898660615,0.7726199997839716,0.6366458263120945
922,0.7126199997839715,0.6929945636544335,0.6886461441633545,0.7449938898660615,0.7786199997839716,0.6366458263120945
923,0.6986199997839715,0.6989945636544334,0.6886461441633545,0.7229938898660615,0.7526199997839715,0.6366458263120945
924,0.7046199997839715,0.7049945636544334,0.6886461441633545,0.6929945636544333,0.7306199997839715,0.6366458263120945
925,0.7066199997839715,0.6989945636544334,0.6626461441633547,0.6769945636544336,0.7146199997839715,0.7226461441633545
926,0.6946199997839715,0.7169945636544334,0.6626461441633547,0.7049945636544334,0.7286199997839715,0.7226461441633545
927,0.6986199997839715,0.7369945636544335,0.6626461441633547,0.7069945636544334,0.7386199997839715,0.7226461441633545
928,0.7146199997839715,0.7329945636544335,0.6626461441633547,0.6809945636544336,0.7426199997839715,0.7226461441633545
929,0.7506199997839715,0.6989945636544334,0.6626461441633547,0.6909938898660615,0.7606199997839715,0.7226461441633545
930,0.6986199997839716,0.7009940001145689,0.7106461441633545,0.7009945636544335,0.7406199997839715,0.6646461441633547
931,0.7066199997839715,0.6709940001145691,0.7106461441633545,0.6849945636544336,0.7166199997839715,0.6646461441633547
932,0.7346199997839715,0.7089940001145689,0.7106461441633545,0.6749945636544336,0.7286199997839715,0.6646461441633547
933,0.7206199997839715,0.7289945636544334,0.7106461441633545,0.6869945636544335,0.7386199997839715,0.6646461441633547
934,0.7066199997839715,0.6889945636544336,0.7106461441633545,0.6749945636544336,0.7366199997839715,0.6646461441633547
935,0.7306199997839715,0.6829945636544336,0.6826461441633546,0.6529945636544335,0.7406199997839715,0.7106461441633545
936,0.7406199997839715,0.6789945636544336,0.6826461441633546,0.6849945636544335,0.7306199997839715,0.7106461441633545
937,0.7426199997839715,0.7149945636544334,0.6826461441633546,0.7009945636544334,0.7166199997839715,0.7106461441633545
938,0.7206199997839715,0.7089945636544334,0.6826461441633546,0.6889945636544335,0.7186199997839715,0.7106461441633545
939,0.7286199997839715,0.6849945636544335,0.6826461441633546,0.6969945636544335,0.7426199997839715,0.7106461441633545
940,0.7346199997839715,0.6809945636544336,0.6206461441633545,0.7429945636544334,0.7466199997839715,0.6746461441633547
941,0.7106199997839715,0.7029945636544334,0.6206461441633545,0.7169945636544334,0.7466199997839715,0.6746461441633547
942,0.7186199997839715,0.6949945636544334,0.6206461441633545,0.7029945636544334,0.7506199997839715,0.6746461441633547
943,0.7466199997839715,0.6969945636544335,0.6206461441633545,0.7369945636544334,0.7066199997839715,0.6746461441633547
944,0.7226199997839715,0.6969945636544334,0.6206461441633545,0.7449945636544334,0.7446199997839715,0.6746461441633547
945,0.7346199997839715,0.6889945636544335,0.6146461441633546,0.7129945636544334,0.7306199997839715,0.6126461441633546
946,0.7606199997839715,0.6749945636544336,0.6146461441633546,0.7269945636544334,0.7466199997839715,0.6126461441633546
947,0.7846199997839716,0.6949945636544335,0.6146461441633546,0.7209945636544334,0.7226199997839715,0.6126461441633546
948,0.7766199997839716,0.6589945636544335,0.6146461441633546,0.7329945636544334,0.7626199997839715,0.6126461441633546
949,0.7866199997839716,0.6509945636544335,0.6146461441633546,0.7429945636544334,0.7326199997839715,0.6126461441633546
950,0.7946199997839716,0.6729945636544336,0.6166461441633546,0.7189945636544334,0.7226199997839715,0.6666461441633545
951,0.8146199997839716,0.6909945636544335,0.6166461441633546,0.6889945636544333,0.7386199997839715,0.6666461441633545
952,0.7986199997839716,0.6909945636544335,0.6166461441633546,0.7049945636544334,0.7346199997839715,0.6666461441633545
953,0.8106199997839716,0.7009945636544335,0.6166461441633546,0.6809945636544336,0.7206199997839715,0.6666461441633545
954,0.7906199997839716,0.6769945636544336,0.6166461441633546,0.6869945636544335,0.7226199997839715,0.6666461441633545
955,0.7886199997839716,0.7049945636544335,0.6346461441633546,0.6989945636544335,0.7486199997839715,0.6906461441633545
956,0.8146199997839716,0.6789945636544336,0.6346461441633546,0.6589945636544335,0.7546199997839715,0.6906461441633545
957,0.7886199997839716,0.6949945636544334,0.6346461441633546,0.6989945636544335,0.7926199997839716,0.6906461441633545
958,0.7846199997839716,0.6949945636544335,0.6346461441633546,0.6909945636544333,0.7906199997839716,0.6906461441633545
959,0.7626199997839715,0.7309945636544334,0.6346461441633546,0.7169945636544334,0.7986199997839716,0.6906461441633545
960,0.7906199997839716,0.7249938898660615,0.6106461441633546,0.7089945636544334,0.7746199997839716,0.6346461441633545
961,0.7786199997839716,0.7349945636544334,0.6106461441633546,0.7489945636544334,0.7606199997839715,0.6346461441633545
962,0.8006199997839716,0.7089945636544334,0.6106461441633546,0.7409945636544334,0.7146199997839715,0.6346461441633545
963,0.7846199997839716,0.7129945636544334,0.6106461441633546,0.7769945636544334,0.7346199997839715,0.6346461441633545
964,0.7866199997839716,0.6809945636544336,0.6106461441633546,0.7469945636544334,0.7406199997839715,0.6346461441633545
965,0.7886199997839716,0.6969945636544334,0.6486461441633546,0.7749945636544334,0.7306199997839715,0.6586461441633545
966,0.7706199997839716,0.7129945636544334,0.6486461441633546,0.7369945636544334,0.7286199997839715,0.6586461441633545
967,0.7866199997839716,0.6849938898660615,0.6486461441633546,0.7389945636544334,0.7286199997839715,0.6586461441633545
968,0.8046199997839716,0.6949945636544335,0.6486461441633546,0.7489945636544334,0.7126199997839715,0.6586461441633545
969,0.7706199997839716,0.6849945636544335,0.6486461441633546,0.7269945636544334,0.7346199997839715,0.6586461441633545
970,0.7546199997839715,0.6989945636544334,0.6806461441633544,0.7369945636544334,0.7046199997839715,0.6506461441633546
971,0.776619782703789,0.6829945636544336,0.6806461441633544,0.7529945636544334,0.7546199997839715,0.6506461441633546
972,0.784619782703789,0.6849945636544335,0.6806461441633544,0.7669945636544334,0.7386199997839715,0.6506461441633546
973,0.8166199997839716,0.6689945636544335,0.6806461441633544,0.7729945636544334,0.7546199997839715,0.6506461441633546
974,0.798619782703789,0.6749945636544336,0.6806461441633544,0.7709945636544334,0.7646199997839715,0.6506461441633546
975,0.8026199997839716,0.6909945636544335,0.6586461441633547,0.8189938898660616,0.7526199997839715,0.6766461441633546
976,0.7786199997839716,0.6929945636544335,0.6586461441633547,0.7649945636544334,0.7406199997839715,0.6766461441633546
977,0.7906199997839716,0.7149945636544334,0.6586461441633547,0.7669945636544334,0.7406199997839715,0.6766461441633546
978,0.7686199997839716,0.7249945636544334,0.6586461441633547,0.7569945636544334,0.7366199997839715,0.6766461441633546
979,0.7606199997839715,0.7229945636544334,0.6586461441633547,0.7429945636544334,0.6826199997839715,0.6766461441633546
980,0.7886199997839716,0.6949945636544334,0.6546461441633546,0.7849945636544334,0.7106199997839716,0.6726461441633546
981,0.7726199997839716,0.6909945636544333,0.6546461441633546,0.7509945636544334,0.6946199997839715,0.6726461441633546
982,0.7946199997839716,0.6809945636544336,0.6546461441633546,0.7329945636544334,0.6846199997839715,0.6726461441633546
983,0.7486199997839715,0.7029945636544334,0.6546461441633546,0.7229945636544334,0.7186199997839715,0.6726461441633546
984,0.7446199997839715,0.7089945636544334,0.6546461441633546,0.7109945636544334,0.7246199997839715,0.6726461441633546
985,0.7606199997839715,0.7189945636544334,0.6486461441633545,0.7389945636544334,0.7426199997839715,0.6386461441633546
986,0.7826199997839716,0.7269945636544334,0.6486461441633545,0.7389945636544334,0.7486199997839715,0.6386461441633546
987,0.8006199997839716,0.7049945636544334,0.6486461441633545,0.7309945636544334,0.7486199997839715,0.6386461441633546
988,0.7946199997839716,0.6789945636544336,0.6486461441633545,0.7409945636544334,0.7146199997839715,0.6386461441633546
989,0.7686199997839716,0.6729945636544336,0.6486461441633545,0.7349945636544335,0.6766199997839717,0.6386461441633546


==> images/TV_chain/pot_vals_TV_chain.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock
0,1706311.0852772768,1706311.0852772768,1706311.0852772768,1706311.0852772768,1706311.0852772768,1706311.0852772768
1,1701800.8352069226,1701663.6957740255,1706311.0852772768,1675121.4059079443,1676349.48819826,1706311.0852772768
2,1696517.8161721462,1697056.61558556,1706311.0852772768,1675062.1992838837,1677148.9560881443,1706311.0852772768
3,1692186.5264274382,1693845.755221046,1706311.0852772768,1695114.035689136,1691919.5179910408,1706311.0852772768
4,1688451.1408302549,1689264.582484986,1706311.0852772768,1726464.5741927177,1726234.9393287175,1706311.0852772768
5,1686208.0886121225,1685642.3686198874,1723602.7562075208,1774298.3397421136,1772872.1377247735,6158075.300346531
6,1685544.878331858,1683076.1050376163,1723602.7562075208,1820564.009858503,1821449.080036136,6158075.300346531
7,1682454.0052070217,1681951.6176837373,1723602.7562075208,1869922.4593873664,1880095.467705139,6158075.300346531
8,1679879.6734788604,1679441.7788555014,1723602.7562075208,1923258.63090605,1926088.6245094056,6158075.300346531
9,1677510.8472045318,1677627.1344989599,1723602.7562075208,1983938.7556034606,1982526.7204935937,6158075.300346531
10,1676266.8804779418,1675596.09671133,1923983.136483014,2034217.5390881775,2044837.0377395556,1772126.9527907234
11,1674099.845691963,1674943.589289569,1923983.136483014,2089747.040389195,2096843.2992540854,1772126.9527907234
12,1672169.955794915,1673843.2080571135,1923983.136483014,2138031.75732261,2153696.3136808807,1772126.9527907234
13,1669825.6959779991,1672762.1265795596,1923983.136483014,2196173.5603759624,2201419.535464464,1772126.9527907234
14,1670853.894392921,1670565.4361230694,1923983.136483014,2248275.3783422993,2251996.7814811687,1772126.9527907234
15,1670331.633010196,1668981.3324461137,2157773.612925444,2292843.7351073264,2297612.726601074,4621566.163376635
16,1671243.4966234504,1669622.8571295822,2157773.612925444,2345287.20082932,2346807.901199764,4621566.163376635
17,1669362.0198441946,1668620.2279599071,2157773.612925444,2383435.702819971,2380729.9269786295,4621566.163376635
18,1668876.5948956024,1668721.1548254082,2157773.612925444,2423344.7130718674,2413261.7267280114,4621566.163376635
19,1668152.084950449,1668724.475527565,2157773.612925444,2454402.6021721135,2457583.3077243995,4621566.163376635
20,1668203.9514998717,1670764.5354895613,2351548.5736691137,2494050.5252515264,2499520.9025602583,2063014.8875349127
21,1670411.5500305737,1670716.0815326038,2351548.5736691137,2531210.2203347604,2527713.022212338,2063014.8875349127
22,1670814.311667742,1671985.8807234562,2351548.5736691137,2567100.5274377367,2567880.6674619373,2063014.8875349127
23,1672931.8268394158,1672147.6547548252,2351548.5736691137,2598942.238154552,2602010.3692832817,2063014.8875349127
24,1674617.0068172284,1673420.4392591896,2351548.5736691137,2631353.4254257223,2632742.1614004057,2063014.8875349127
25,1676689.9294902855,1675321.1475034526,2496113.581415259,2641160.0433595446,2653403.3409125158,3831969.5562580507
26,1679924.7004193475,1676794.167868057,2496113.581415259,2651199.768450626,2678333.3229114925,3831969.5562580507
27,1681028.9198102688,1679338.3589550504,2496113.581415259,2681164.526450838,2703379.641634951,3831969.5562580507
28,1682475.3654255762,1681943.4561748693,2496113.581415259,2698175.0545586683,2731278.642146811,3831969.5562580507
29,1684905.187246127,1685441.4106718972,2496113.581415259,2711858.113737274,2743363.3964467933,3831969.5562580507
30,1688173.1230216336,1686013.4980703073,2596347.793182335,2725244.565628906,2753960.976507207,2364579.6140069654
31,1691577.1414582871,1687844.9628425362,2596347.793182335,2741713.5983567885,2760390.8556733085,2364579.6140069654
32,1695267.8957239017,1692047.2649829197,2596347.793182335,2748669.5406281557,2781926.598662394,2364579.6140069654
33,1698587.8914957868,1696103.6656337124,2596347.793182335,2759274.4794034557,2783450.012593944,2364579.6140069654
34,1702490.0850067986,1698605.4445730955,2596347.793182335,2756686.330161752,2790889.4590368955,2364579.6140069654
35,1706689.8230301144,1701727.2674670382,2673654.548990933,2768096.1777581717,2801794.1720227036,3394716.9232151606
36,1710270.6142507663,1705869.07864488,2673654.548990933,2786664.236821675,2803306.7655363553,3394716.9232151606
37,1714050.501019811,1709469.2327799536,2673654.548990933,2796860.4682840016,2805941.09340278,3394716.9232151606
38,1718056.8788543858,1713796.119683824,2673654.548990933,2805080.576231727,2805097.996099267,3394716.9232151606
39,1720198.8440059712,1717909.4661789408,2673654.548990933,2809988.452533944,2807800.5631267745,3394716.9232151606
40,1724569.5410863399,1723292.6773651503,2760414.8699384998,2814895.455771083,2811269.0141634936,2563445.294912541
41,1727530.967241914,1727576.0684829804,2760414.8699384998,2822052.615845859,2826141.195521223,2563445.294912541
42,1731032.301166709,1732123.4697076033,2760414.8699384998,2810328.581542165,2831448.5749089983,2563445.294912541
43,1733875.4502136759,1736042.506256905,2760414.8699384998,2817125.9984351797,2830486.70300373,2563445.294912541
44,1738813.2592489233,1742637.646409179,2760414.8699384998,2822242.5586583423,2820116.7365031275,2563445.294912541
45,1744120.6294080054,1744844.208687549,2804670.7719074036,2831332.92595217,2829250.912882683,3147515.580034301
46,1748874.164866224,1749641.9622756622,2804670.7719074036,2831680.1358030476,2826592.900740109,3147515.580034301
47,1752772.9775057328,1754372.9088343792,2804670.7719074036,2835756.196319716,2833323.1467716927,3147515.580034301
48,1758405.3126768318,1758447.1403522224,2804670.7719074036,2848177.308898661,2834854.818908896,3147515.580034301
49,1764129.805449681,1762893.1928322264,2804670.7719074036,2848137.9938951517,2838417.950987542,3147515.580034301
50,1771287.6381675533,1767219.2884463598,2826731.10265121,2844563.982324884,2853478.536012404,2724784.3502539573
51,1775879.4392833074,1772311.4082299683,2826731.10265121,2860946.279435833,2856256.0886520515,2724784.3502539573
52,1781711.8974618465,1777073.6154917476,2826731.10265121,2869748.9450690304,2863455.7785881925,2724784.3502539573
53,1786443.0100804118,1784268.188088337,2826731.10265121,2872049.657208078,2866716.1319977306,2724784.3502539573
54,1790630.3603356858,1787405.200658031,2826731.10265121,2871623.9619619325,2868827.6484144763,2724784.3502539573
55,1795099.3576583678,1793388.6293671126,2834899.186511559,2855241.2487009666,2874461.650619927,3047438.5080833845
56,1800093.7978015654,1796142.915692419,2834899.186511559,2874331.345982852,2880058.9884129306,3047438.5080833845
57,1808197.6290953516,1800937.5444162593,2834899.186511559,2888413.81232029,2881744.636757274,3047438.5080833845
58,1812634.981190498,1807203.2819189767,2834899.186511559,2887492.8661068897,2894612.4574465877,3047438.5080833845
59,1818048.2030607227,1813196.9224837031,2834899.186511559,2890722.6385046546,2881095.1548808473,3047438.5080833845
60,1824102.7619823164,1817214.8462854442,2860898.765241928,2894041.298913747,2870425.8501415267,2786637.343837238
61,1829751.8294517875,1822706.4303177488,2860898.765241928,2880414.9335646154,2866903.87708725,2786637.343837238
62,1836426.8282194647,1831022.2546893768,2860898.765241928,2893449.1033917773,2861670.54307055,2786637.343837238
63,1843267.4027682026,1837652.72816312,2860898.765241928,2885665.3735044994,2867475.25562857,2786637.343837238
64,1851713.2639497118,1845121.44249289,2860898.765241928,2884430.1896018023,2859652.3092515017,2786637.343837238
65,1858916.8666494095,1850551.2839067813,2885490.1103288215,2877315.2134113945,2870758.917700511,2981594.225180991
66,1865128.1483424099,1857841.8275702891,2885490.1103288215,2881584.587824592,2874640.6365003767,2981594.225180991
67,1868994.6063146046,1865916.6222212708,2885490.1103288215,2901625.8770577847,2878158.7660154295,2981594.225180991
68,1874545.8660356207,1873154.8499651044,2885490.1103288215,2902046.642207468,2875590.600699086,2981594.225180991
69,1879896.4756367144,1882146.7106135301,2885490.1103288215,2902122.286167479,2876051.8247592705,2981594.225180991
70,1883776.031017816,1884746.0295812157,2901838.764285819,2910256.657580943,2884191.144579147,2855460.613853709
71,1886855.9033002085,1889589.2325788953,2901838.764285819,2903690.6961233076,2890387.0879586576,2855460.613853709
72,1892767.5874750877,1893757.1504223242,2901838.764285819,2894517.308409639,2894202.427825014,2855460.613853709
73,1897811.8725675729,1899761.4773412084,2901838.764285819,2887595.067618334,2876125.8333864748,2855460.613853709
74,1903956.2701469306,1910777.561365533,2901838.764285819,2899119.057100049,2887850.333593436,2855460.613853709
75,1912380.656115381,1916692.5249246175,2907751.11908316,2910968.1060976638,2880901.449722904,2921833.5784849497
76,1917466.9139561763,1919877.4023577224,2907751.11908316,2909444.909051778,2878026.2570512905,2921833.5784849497
77,1923475.2748687475,1924709.4045673902,2907751.11908316,2911026.143722145,2888749.325414713,2921833.5784849497
78,1931354.9232894033,1931215.5961749947,2907751.11908316,2915441.1026799744,2887872.4649700965,2921833.5784849497
79,1937132.98493206,1938937.2593028976,2907751.11908316,2900359.801791218,2891830.227071875,2921833.5784849497
80,1941991.5195105646,1943903.5759163236,2889986.357914709,2902504.56405447,2885325.4985199952,2873346.6143677295
81,1948347.1170338735,1948837.5682559593,2889986.357914709,2895746.679031564,2880526.512703145,2873346.6143677295
82,1954068.8284284896,1955856.0620920835,2889986.357914709,2887462.2632522034,2891531.455719633,2873346.6143677295
83,1962685.689242115,1962205.2653110074,2889986.357914709,2896262.0662664273,2886907.6556836953,2873346.6143677295
84,1968370.2931657569,1967843.1039630137,2889986.357914709,2908431.9773603985,2876183.915211784,2873346.6143677295
85,1973382.5196847834,1975372.9462366023,2903568.085080249,2907903.276463394,2874394.110594356,2878906.2196958535
86,1979825.4775585989,1981507.2573268502,2903568.085080249,2905423.346091833,2877788.659532754,2878906.2196958535
87,1986388.098520084,1984930.645701635,2903568.085080249,2906674.479088294,2875066.4098758334,2878906.2196958535
88,1992739.58310992,1990514.8134163318,2903568.085080249,2904386.36710969,2875463.1065052203,2878906.2196958535
89,1999756.7905231605,1997046.7589456274,2903568.085080249,2898856.056417866,2874856.4861980826,2878906.2196958535
90,2007106.6129526114,2004958.8803177841,2898290.9246419775,2893270.0275811194,2883133.6310803336,2908018.7397378674
91,2013864.2506148345,2012080.7610769947,2898290.9246419775,2896833.096398261,2878269.491692866,2908018.7397378674
92,2021107.8802675717,2018531.4353046843,2898290.9246419775,2902877.1105741207,2884150.282956591,2908018.7397378674
93,2027793.423368296,2026440.869109288,2898290.9246419775,2900676.825928559,2885101.806117044,2908018.7397378674
94,2033407.2719050022,2034079.576100063,2898290.9246419775,2911096.118788512,2870952.5887102205,2908018.7397378674
95,2039403.090089922,2039925.5158035192,2883952.512495818,2911667.6993320966,2876343.41671826,2900605.904459419
96,2049038.055548741,2045620.5887849815,2883952.512495818,2915758.6891037896,2889940.038131414,2900605.904459419
97,2056750.0587088366,2051464.2264548538,2883952.512495818,2908114.1367127686,2894419.668697804,2900605.904459419
98,2063953.3474925861,2057453.040514327,2883952.512495818,2909177.6242633485,2898343.9265433755,2900605.904459419
99,2070105.30644599,2062484.4240765392,2883952.512495818,2901224.6117859846,2907720.4764446663,2900605.904459419
100,2077674.48961636,2070962.0635380843,2890367.7672294853,2901138.234075232,2916784.3882528497,2899026.653134351
101,2084215.2670102136,2075556.1912542242,2890367.7672294853,2893530.8211796493,2913171.666046243,2899026.653134351
102,2090948.5953478215,2082509.4317454041,2890367.7672294853,2887886.961307252,2914139.5063883676,2899026.653134351
103,2097133.7107129584,2087465.6635116055,2890367.7672294853,2878582.3202546304,2917461.9383523767,2899026.653134351
104,2099492.178230291,2092943.2185207824,2890367.7672294853,2878911.6032754495,2914267.172744582,2899026.653134351
105,2101435.2792434026,2098637.65976497,2914239.637583463,2875560.1853910834,2917184.520444109,2886724.5539301774
106,2108224.7277376354,2104979.03860085,2914239.637583463,2871189.003417236,2910317.875930939,2886724.5539301774
107,2116820.283314654,2109800.7569476785,2914239.637583463,2870821.772928403,2902267.224568344,2886724.5539301774
108,2121311.927903886,2117726.3701159395,2914239.637583463,2884236.6765862796,2894811.5708670584,2886724.5539301774
109,2126574.436956729,2121891.830500096,2914239.637583463,2874466.1585276816,2876397.2342862496,2886724.5539301774
110,2133469.4939160724,2127411.6628693924,2893658.370897819,2869854.515212971,2867602.924071465,2914660.532396095
111,2137626.347940098,2133524.458860362,2893658.370897819,2875027.6473489725,2853246.3583631143,2914660.532396095
112,2143889.9071908365,2137195.644452813,2893658.370897819,2877882.8407611153,2854294.9247636264,2914660.532396095
113,2147880.8883244027,2143843.8456744677,2893658.370897819,2877531.504939348,2857620.9505211273,2914660.532396095
114,2152530.580906585,2147676.1076013246,2893658.370897819,2863970.554661968,2868041.6598848556,2914660.532396095
115,2158915.176166578,2155905.0850895382,2890936.892303004,2862133.910179394,2865520.8930766666,2897662.29444356
116,2163716.4878540924,2164648.732038585,2890936.892303004,2867781.0574467727,2874576.2817140697,2897662.29444356
117,2169218.316481379,2171326.7317167018,2890936.892303004,2880578.1445711483,2864495.8442835906,2897662.29444356
118,2175254.793984633,2174679.061279148,2890936.892303004,2870242.5167066,2857502.1430635382,2897662.29444356
119,2183315.904544357,2179412.5468712794,2890936.892303004,2875220.144039293,2858575.4724299856,2897662.29444356
120,2188680.036172828,2185298.9981974373,2881562.2767171953,2868060.7705399073,2870103.417995329,2864740.1054307683
121,2193207.116949714,2188491.9658259754,2881562.2767171953,2873529.242740878,2887512.655363806,2864740.1054307683
122,2199465.783589375,2194234.112583912,2881562.2767171953,2874838.151064252,2882884.4283217373,2864740.1054307683
123,2206495.5286280173,2201854.5609041336,2881562.2767171953,2875859.1457398906,2888113.898810765,2864740.1054307683
124,2214384.7239928655,2208322.283552008,2881562.2767171953,2877227.338186692,2888765.5544968746,2864740.1054307683
125,2219855.1340630823,2214457.499480642,2902057.601765466,2871770.679027972,2887522.753053689,2896846.0548425317
126,2224685.705693233,2223937.5046761655,2902057.601765466,2878638.0328365015,2896579.364815606,2896846.0548425317
127,2231176.666213392,2230137.6164233885,2902057.601765466,2886787.5907916976,2888203.4456785102,2896846.0548425317
128,2236280.649957114,2237685.3265655325,2902057.601765466,2892871.8583339863,2893324.441517793,2896846.0548425317
129,2240644.0496780328,2241895.2854640293,2902057.601765466,2896446.1480671135,2905829.8661539988,2896846.0548425317
130,2248472.9478812427,2248227.764422224,2904915.7366900383,2888211.237677427,2894570.569890268,2891557.8558217073
131,2252541.896966972,2254828.9250859236,2904915.7366900383,2893539.1749850404,2889979.428816295,2891557.8558217073
132,2259923.9467278677,2260592.758339458,2904915.7366900383,2886412.853822302,2892238.2352906396,2891557.8558217073
133,2264414.74152428,2264572.1034746408,2904915.7366900383,2884177.7070219405,2885906.6874055164,2891557.8558217073
134,2266803.346666212,2268857.102638632,2904915.7366900383,2885459.631286078,2889017.7558685318,2891557.8558217073
135,2270126.6742586335,2274743.439132085,2912791.4116998017,2884472.3493435825,2896527.2662775144,2904660.008173129
136,2273636.6026507597,2282028.0456238627,2912791.4116998017,2891783.1636106186,2891489.2287792037,2904660.008173129
137,2280833.9941968303,2288440.044102178,2912791.4116998017,2899423.3581765997,2888607.4045652305,2904660.008173129
138,2288180.826752078,2294352.8987141955,2912791.4116998017,2898588.1537175896,2880923.3227721807,2904660.008173129
139,2293494.4117164956,2298752.7996009514,2912791.4116998017,2904827.810006741,2881906.7499779025,2904660.008173129
140,2300047.1628421964,2302738.0243966137,2931138.7032902823,2906422.415220074,2872503.0988062858,2874814.2769480892
141,2307623.7604598007,2307395.4821019038,2931138.7032902823,2909740.787590137,2877500.7219314394,2874814.2769480892
142,2310061.168492445,2311067.5783969215,2931138.7032902823,2917212.2008510693,2868799.6446242696,2874814.2769480892
143,2316220.620887641,2318684.0590498466,2931138.7032902823,2917945.503225852,2879034.8911692654,2874814.2769480892
144,2319232.5639430606,2323881.3230910427,2931138.7032902823,2892860.341938127,2884046.0872454513,2874814.2769480892
145,2323325.6777599724,2330723.3992004534,2907605.656144665,2896821.4462732156,2880234.2312973905,2907904.9507442764
146,2323090.0669095456,2334409.7294162987,2907605.656144665,2902100.6595826806,2873637.209662208,2907904.9507442764
147,2328233.973058873,2338754.517303155,2907605.656144665,2900403.575020645,2869353.591238901,2907904.9507442764
148,2333597.1172446725,2342971.333562442,2907605.656144665,2900858.4670711057,2872960.4342887728,2907904.9507442764
149,2334822.88059283,2345310.088617956,2907605.656144665,2894448.4262399822,2877562.1699980805,2907904.9507442764
150,2337998.6894302717,2348639.3195116036,2929966.0718081323,2891390.3823049855,2874419.7611822174,2853490.53270254
151,2341321.159877043,2353630.5278282473,2929966.0718081323,2897086.168343794,2858610.6978896125,2853490.53270254
152,2346862.8490854697,2356692.5742757055,2929966.0718081323,2890695.8479128946,2865085.3094475926,2853490.53270254
153,2352499.8959965054,2359265.9129202995,2929966.0718081323,2887751.785820081,2858503.1894244556,2853490.53270254
154,2359056.4603191,2361626.3910782426,2929966.0718081323,2893172.4977260027,2851777.425418764,2853490.53270254
155,2364132.4651799556,2367042.5783530157,2938653.9197325595,2896432.2242811895,2854824.0097439033,2926030.6012732773
156,2370961.513215376,2371794.001520881,2938653.9197325595,2896872.961597372,2849825.3153734994,2926030.6012732773
157,2371492.829614308,2375508.0491740163,2938653.9197325595,2894575.5289350008,2855435.425413892,2926030.6012732773
158,2375580.947748198,2381395.9798393236,2938653.9197325595,2885948.9209715407,2850920.008772691,2926030.6012732773
159,2381957.7490880117,2384596.957669729,2938653.9197325595,2881187.970162344,2854585.4881480983,2926030.6012732773
160,2389055.915347501,2387280.6804570807,2933922.946314201,2883020.6455282248,2862646.2521070386,2883911.117133811
161,2395291.9755263613,2389768.8316597524,2933922.946314201,2889466.6507042837,2854151.5530431634,2883911.117133811
162,2399621.57573708,2398547.8593082004,2933922.946314201,2898494.6107730963,2852469.339824749,2883911.117133811
163,2403959.4739834717,2404191.148957761,2933922.946314201,2896115.3104831018,2852964.7264127787,2883911.117133811
164,2409741.842614297,2413751.1351397983,2933922.946314201,2896129.5364941577,2850897.584137968,2883911.117133811
165,2415575.276298028,2416341.791454414,2922778.823715592,2893903.995967488,2852218.393192772,2891398.605518866
166,2418898.7847197265,2420683.634791537,2922778.823715592,2884453.8576875525,2850669.96491998,2891398.605518866
167,2424272.3823200474,2430701.8025109884,2922778.823715592,2892646.0289808316,2851976.08269593,2891398.605518866
168,2428423.752409984,2431599.9542525443,2922778.823715592,2882788.203952575,2861933.1101180697,2891398.605518866
169,2433072.478224815,2434876.7916789213,2922778.823715592,2884053.5704517653,2867416.326648107,2891398.605518866
170,2436244.301644493,2437235.8466525823,2932757.255356848,2876623.6823875466,2875720.9871329814,2905811.9473458263
171,2437159.761323192,2441485.635355538,2932757.255356848,2877498.561081639,2892288.1334932046,2905811.9473458263
172,2439097.1187822707,2449239.5671035564,2932757.255356848,2871415.5061971676,2895707.746764779,2905811.9473458263
173,2444321.6737056086,2450522.537048008,2932757.255356848,2872645.56435567,2885674.5908724633,2905811.9473458263
174,2449094.239922211,2453703.5332038286,2932757.255356848,2865083.1965125524,2889029.7411152706,2905811.9473458263
175,2450958.8958519013,2456996.7282305234,2923963.3584658415,2869593.4916910515,2884570.931388929,2875697.1478548986
176,2455782.185131379,2461403.939612461,2923963.3584658415,2880497.0314698503,2886088.326543448,2875697.1478548986
177,2459392.5910489834,2464173.6599203493,2923963.3584658415,2877508.5093753017,2885352.522404963,2875697.1478548986
178,2459796.5600028234,2468777.977828543,2923963.3584658415,2890598.5939201787,2894989.6971888137,2875697.1478548986
179,2464924.9841016857,2477333.464618104,2923963.3584658415,2891245.2621916104,2893037.6924753776,2875697.1478548986
180,2467488.4686805457,2483062.030919757,2918908.4442325453,2891727.32481739,2893508.1166833127,2872162.1671164157
181,2472767.505991119,2487402.400640066,2918908.4442325453,2891991.997020737,2898253.2701900997,2872162.1671164157
182,2474560.3995376867,2490250.048088684,2918908.4442325453,2875884.4471158762,2899508.712027598,2872162.1671164157
183,2473979.1886111037,2494337.47725633,2918908.4442325453,2879659.361162601,2892496.7069042935,2872162.1671164157
184,2477516.6334781363,2497736.6062554917,2918908.4442325453,2883179.778959852,2886178.7011919976,2872162.1671164157
185,2483432.2786749173,2498751.8445324805,2896789.3741103215,2886232.9235204807,2882755.34017834,2909686.4546461045
186,2488899.900333779,2504731.973793893,2896789.3741103215,2889756.194946512,2876395.2031525704,2909686.4546461045
187,2492089.805305046,2507589.554459209,2896789.3741103215,2884234.9942626627,2876559.7208863324,2909686.4546461045
188,2495216.756587388,2508119.2368632285,2896789.3741103215,2879239.4983615777,2883035.262237172,2909686.4546461045
189,2499359.2928034314,2511085.625444176,2896789.3741103215,2870667.8984221043,2880526.6497974996,2909686.4546461045
190,2498776.963756013,2515326.2341565304,2901470.5682189153,2875394.2872888814,2885047.947073481,2892564.3542248094
191,2503886.0664378535,2520890.433861581,2901470.5682189153,2877039.669542659,2886947.2582102027,2892564.3542248094
192,2504971.0097011193,2520143.2129935217,2901470.5682189153,2881442.849303297,2895283.016853568,2892564.3542248094
193,2513367.4436405944,2524869.678136502,2901470.5682189153,2877737.2796076853,2887643.392997656,2892564.3542248094
194,2516688.1362683666,2527213.037159731,2901470.5682189153,2874101.6100555556,2887330.4157966054,2892564.3542248094
195,2519423.2546668076,2531798.1926688687,2916791.7923837067,2866603.123805344,2880615.5061977566,2889211.8813537015
196,2527509.9727787212,2535579.1372596193,2916791.7923837067,2862164.5442958097,2882820.5483419015,2889211.8813537015
197,2528329.147458746,2535176.0675082332,2916791.7923837067,2863079.189645382,2879680.7421149877,2889211.8813537015
198,2530005.6768923216,2538030.8401610525,2916791.7923837067,2867197.250603442,2877215.3245189255,2889211.8813537015
199,2527302.799137312,2539857.5255839857,2916791.7923837067,2876455.51119059,2877508.217109799,2889211.8813537015
200,2532065.6953972597,2543767.3780909292,2907550.0923579196,2871665.432892167,2891115.00892255,2901291.0386241027
201,2531296.341216436,2546478.151435129,2907550.0923579196,2885216.725313596,2895893.684017318,2901291.0386241027
202,2534107.728818445,2549612.000467521,2907550.0923579196,2884103.5012389254,2891200.874008943,2901291.0386241027
203,2538893.2147413846,2556244.451735722,2907550.0923579196,2883573.358376161,2881152.075050388,2901291.0386241027
204,2543894.568134131,2559845.6627837997,2907550.0923579196,2889325.3839706127,2883296.7962743,2901291.0386241027
205,2546262.728639746,2561781.1738355868,2906508.3948552352,2890801.5282107955,2892102.0240301606,2907099.460420177
206,2551832.7639505453,2565317.7597135794,2906508.3948552352,2895120.702644001,2895607.047426677,2907099.460420177
207,2552675.558634121,2566033.833956105,2906508.3948552352,2901494.3195509957,2895238.52175709,2907099.460420177
208,2554119.492381725,2564663.9353535245,2906508.3948552352,2901606.65831198,2898977.499174498,2907099.460420177
209,2556912.335367663,2566892.610395425,2906508.3948552352,2911943.0708512575,2891257.441305599,2907099.460420177
210,2560758.746163815,2570318.929188567,2921193.661710412,2916290.27178505,2893780.7608182253,2872980.4433071
211,2564617.0047104307,2572334.676606431,2921193.661710412,2907285.686050521,2895726.231687531,2872980.4433071
212,2570514.524782213,2577192.711913957,2921193.661710412,2907488.212516801,2885283.4683835255,2872980.4433071
213,2576681.9130692636,2581507.71374745,2921193.661710412,2916223.962939407,2878060.6993753603,2872980.4433071
214,2578407.7928613946,2584646.8770172484,2921193.661710412,2908211.001007072,2885541.618145579,2872980.4433071
215,2582985.4577133195,2588164.6180654517,2918509.1676970827,2907123.931840339,2892934.9605728453,2895228.283659999
216,2584617.312005961,2591305.8967529926,2918509.1676970827,2910092.581470415,2892441.0555507313,2895228.283659999
217,2584968.2017215784,2593716.82673085,2918509.1676970827,2906933.709218521,2888679.0786065757,2895228.283659999
218,2588616.9628848676,2593009.673074926,2918509.1676970827,2908117.394614355,2890447.0166062084,2895228.283659999
219,2590111.607060041,2597689.6319131036,2918509.1676970827,2895762.843381503,2887639.7214908474,2895228.283659999
220,2593497.2483881507,2597241.847341805,2903520.272804305,2902241.108360336,2883712.6018285225,2906705.089887392
221,2594858.723544272,2598152.392370488,2903520.272804305,2908511.1742017404,2892328.222478793,2906705.089887392
222,2595872.8262081477,2603900.3571717627,2903520.272804305,2915396.156313956,2884141.600819409,2906705.089887392
223,2596446.2242314364,2606352.1390850805,2903520.272804305,2910656.336312027,2884147.7550289137,2906705.089887392
224,2598396.0303808847,2610359.166461915,2903520.272804305,2909301.0492110276,2888327.2590031386,2906705.089887392
225,2600081.739497926,2616802.110765995,2903440.5414082934,2906362.0835698755,2886662.4783321056,2912525.469837709
226,2603918.6522935014,2618185.679788429,2903440.5414082934,2910403.0614210316,2885683.0855093678,2912525.469837709
227,2608142.215460153,2621291.3009038274,2903440.5414082934,2912515.8472287753,2894977.067381917,2912525.469837709
228,2611477.1517593064,2624138.0204508407,2903440.5414082934,2909040.299577876,2891040.9691076176,2912525.469837709
229,2616623.4358471935,2630147.794613123,2903440.5414082934,2918316.3250501663,2891175.107385125,2912525.469837709
230,2625122.281303226,2632204.246400013,2919862.7220097817,2933126.7936882963,2897013.163846105,2890133.3573276615
231,2630261.9752651593,2636458.957715368,2919862.7220097817,2933354.285271805,2897105.716882925,2890133.3573276615
232,2633787.991137439,2633921.6533665117,2919862.7220097817,2938197.6000995087,2887555.5642304816,2890133.3573276615
233,2635715.9450825597,2641174.341187158,2919862.7220097817,2938127.2356844977,2883953.760507818,2890133.3573276615
234,2640247.981078646,2642664.428903021,2919862.7220097817,2938862.2416931167,2874906.0434888275,2890133.3573276615
235,2640960.3269050578,2644819.851846657,2891786.204074182,2944028.8243282973,2885711.2950696647,2902653.1656945692
236,2644567.1078454545,2644495.567892843,2891786.204074182,2935207.851652057,2883228.1836423157,2902653.1656945692
237,2646534.0466989507,2643808.985914524,2891786.204074182,2930896.952837081,2899788.4922422497,2902653.1656945692
238,2653229.361068368,2642339.7500923974,2891786.204074182,2923260.302994721,2896153.22170986,2902653.1656945692
239,2658818.8156834543,2644002.6202958995,2891786.204074182,2920829.5656720605,2895270.0928146015,2902653.1656945692
240,2661179.0031961147,2646475.982211127,2857395.0597150363,2920926.6074142214,2893425.940740022,2886500.8259037645
241,2663213.8396530002,2648136.144791769,2857395.0597150363,2919251.205505187,2897757.440675273,2886500.8259037645
242,2667020.6746827275,2651848.0041774823,2857395.0597150363,2905979.7497032327,2899065.8012805698,2886500.8259037645
243,2670132.179645191,2655282.431195774,2857395.0597150363,2900583.1061017145,2900872.9218924684,2886500.8259037645
244,2673005.0918882615,2659655.639517502,2857395.0597150363,2893812.464194997,2902812.4437332875,2886500.8259037645
245,2676531.535799112,2664375.136545673,2885356.1118320506,2893100.5977348965,2901521.7743950603,2909356.8224366168
246,2675438.45368371,2667745.5078302766,2885356.1118320506,2894925.7841792447,2899989.6792586856,2909356.8224366168
247,2678141.305741449,2670333.269824235,2885356.1118320506,2887055.0063431337,2897764.465701072,2909356.8224366168
248,2679428.817196557,2676216.4842171688,2885356.1118320506,2894282.592465746,2904409.7246699785,2909356.8224366168
249,2680169.701663435,2675166.9089990836,2885356.1118320506,2883749.742233185,2903668.7690460165,2909356.8224366168
250,2684708.1736035696,2673431.5111975498,2862268.6554208775,2885975.468212412,2908819.82412372,2897098.0286234566
251,2682686.354466653,2676118.6766794156,2862268.6554208775,2878929.8328157584,2916027.5161961904,2897098.0286234566
252,2688507.173004109,2680707.3497582516,2862268.6554208775,2887931.9577729385,2912674.0151926903,2897098.0286234566
253,2692830.63818773,2682436.2614359623,2862268.6554208775,2886959.713251923,2921064.775545386,2897098.0286234566
254,2695448.0716840765,2686358.3857524153,2862268.6554208775,2887776.4734472074,2923057.824860265,2897098.0286234566
255,2695483.728869091,2687986.5298032975,2862766.196097232,2896978.4020458637,2924020.3146812143,2895311.4576250575
256,2699626.7151871636,2686843.810920939,2862766.196097232,2892226.524706169,2925283.127369938,2895311.4576250575
257,2706885.39751354,2690174.3621338326,2862766.196097232,2888848.8324176124,2925628.0980026093,2895311.4576250575
258,2707593.4951435584,2692267.29622591,2862766.196097232,2885090.113067255,2921565.543219796,2895311.4576250575
259,2705071.7878848584,2693729.123489595,2862766.196097232,2892092.3240903146,2911894.7881080406,2895311.4576250575
260,2705826.701713478,2699060.907753828,2868331.8515437124,2900056.3574549505,2911501.6893000063,2915865.101761437
261,2708527.6166989543,2700058.212010296,2868331.8515437124,2907023.0504697748,2919489.638710485,2915865.101761437
262,2715733.3142846418,2700115.9746428137,2868331.8515437124,2906450.8060098523,2922576.6610814715,2915865.101761437
263,2717913.693435883,2702544.012472807,2868331.8515437124,2903332.1352672605,2919621.0951315984,2915865.101761437
264,2722448.5816150494,2703090.0638062037,2868331.8515437124,2917433.809320389,2922515.473457535,2915865.101761437
265,2721470.708343278,2704455.6360321846,2872215.8523243954,2916033.993146923,2915304.303141995,2896357.3202230833
266,2722652.7696012147,2705002.67906342,2872215.8523243954,2912064.6649989597,2903099.7768786876,2896357.3202230833
267,2720322.9472598704,2706823.676945306,2872215.8523243954,2916298.1961542987,2903494.6283010743,2896357.3202230833
268,2723845.0207621986,2710794.8883264987,2872215.8523243954,2908755.192175709,2912548.971023082,2896357.3202230833
269,2727923.9345268086,2712336.069700693,2872215.8523243954,2906925.3621931304,2909555.828906364,2896357.3202230833
270,2731118.960385286,2716253.1659611557,2878967.637151031,2902556.994763604,2895374.169714481,2881536.8165579187
271,2731684.2093618168,2717686.7243654868,2878967.637151031,2896732.7407174306,2885492.7938523544,2881536.8165579187
272,2731592.2822286338,2720251.559368854,2878967.637151031,2902267.057482341,2883726.248735011,2881536.8165579187
273,2729593.997849614,2722238.881648568,2878967.637151031,2902479.2111402536,2884847.2666335804,2881536.8165579187
274,2730671.986244592,2720514.1199211874,2878967.637151031,2902646.983132047,2892132.626086117,2881536.8165579187
275,2735217.8743637903,2723245.664504817,2882440.6434953394,2892732.2859055684,2888484.9636097103,2896810.8760615992
276,2736692.1869478445,2724314.898324773,2882440.6434953394,2893365.973523997,2892131.679397883,2896810.8760615992
277,2734906.2663571993,2725219.854593796,2882440.6434953394,2893498.8406924712,2883621.258309383,2896810.8760615992
278,2735185.396389328,2726584.0547372806,2882440.6434953394,2892624.420763205,2883589.186643658,2896810.8760615992
279,2736370.0795817054,2727730.1318608057,2882440.6434953394,2888052.7724402826,2880343.764813775,2896810.8760615992
280,2739142.753267029,2729917.38822532,2884037.9507243596,2880544.3302567434,2881475.4624165376,2889760.0889810864
281,2742226.4507982284,2731665.7621730817,2884037.9507243596,2875546.029610559,2883692.9318545675,2889760.0889810864
282,2748501.9406826883,2733645.1627363437,2884037.9507243596,2878067.0296485457,2886319.573168026,2889760.0889810864
283,2752374.731183549,2737377.664758747,2884037.9507243596,2881307.248409338,2885188.814584584,2889760.0889810864
284,2755282.11884713,2737907.608427,2884037.9507243596,2881027.9185672705,2885769.1526614344,2889760.0889810864
285,2756419.5548754307,2738201.772551307,2865474.6772345765,2888550.773635312,2883417.7211982356,2870402.1331371837
286,2759675.6853152392,2739458.04596113,2865474.6772345765,2889234.097414742,2889660.7742187125,2870402.1331371837
287,2759070.414328574,2743486.810018449,2865474.6772345765,2894543.1838688822,2893930.7460157713,2870402.1331371837
288,2759873.118477556,2743894.970527936,2865474.6772345765,2896579.6467592227,2889956.213945077,2870402.1331371837
289,2762472.679933128,2748437.905852747,2865474.6772345765,2892241.0512484037,2887376.5442227772,2870402.1331371837
290,2762612.5346333995,2746092.8630580828,2854196.6404439854,2893757.030697696,2890873.9766131556,2914054.230947118
291,2762887.4641162977,2744880.5311914976,2854196.6404439854,2883114.155927739,2886041.938692168,2914054.230947118
292,2765202.0714169433,2743543.7728353264,2854196.6404439854,2892859.807117817,2890976.115567669,2914054.230947118
293,2767482.4415503545,2744304.241453062,2854196.6404439854,2894406.0660829796,2888719.193909823,2914054.230947118
294,2766903.7713850033,2745224.0156110832,2854196.6404439854,2890548.3715430256,2902426.0176458457,2914054.230947118
295,2769882.226669813,2744343.8924944154,2848024.7094263406,2887278.1907009915,2906940.2851856174,2893309.086254363
296,2774593.8937997236,2747219.7425034596,2848024.7094263406,2887027.171438344,2908675.7521640314,2893309.086254363
297,2776299.1439947775,2748479.6953915767,2848024.7094263406,2885486.1055511897,2904522.6482422077,2893309.086254363
298,2777939.5396093014,2748176.558299004,2848024.7094263406,2885074.2580433763,2898476.294090758,2893309.086254363
299,2779379.068995745,2744942.1583447712,2848024.7094263406,2886277.8711136375,2910023.0753990784,2893309.086254363
300,2780718.137922414,2747203.738504977,2854084.276546301,2880573.6660672193,2905762.0921636713,2883348.9245738327
301,2779593.3560084556,2746401.0862683677,2854084.276546301,2879971.693565957,2897787.6999516785,2883348.9245738327
302,2780479.723803109,2749826.524637666,2854084.276546301,2885468.4850699455,2897168.4228621935,2883348.9245738327
303,2781880.580687873,2752457.234450026,2854084.276546301,2882670.5796357854,2891791.773052386,2883348.9245738327
304,2782561.9855033774,2753836.2240794613,2854084.276546301,2888324.0090899807,2900660.450811437,2883348.9245738327
305,2783248.949920757,2756892.329489582,2870224.953344026,2880696.4633039255,2904263.9503328456,2916727.5453976486
306,2782488.328356943,2757244.0241916967,2870224.953344026,2873377.890713056,2904174.6906565754,2916727.5453976486
307,2786117.223978535,2756952.0878262892,2870224.953344026,2876479.7602707883,2906844.057822317,2916727.5453976486
308,2785704.9108134178,2761503.9011592823,2870224.953344026,2879295.2252878207,2909561.737316469,2916727.5453976486
309,2787717.692124393,2766016.407338074,2870224.953344026,2878683.78386476,2905527.718893055,2916727.5453976486
310,2789300.459597849,2766945.681243525,2869662.6590878433,2883735.9566637734,2901835.168687226,2890373.216247318
311,2787790.674212216,2769125.5280806106,2869662.6590878433,2880171.7763339034,2900046.178681706,2890373.216247318
312,2785038.812763363,2766470.0379839027,2869662.6590878433,2875878.3917689263,2896520.2135326304,2890373.216247318
313,2789870.4701197506,2766891.729106133,2869662.6590878433,2869807.229077056,2904198.9481026703,2890373.216247318
314,2787667.9291965715,2766423.9338623853,2869662.6590878433,2867870.5179089927,2898294.876849118,2890373.216247318
315,2788897.5538753737,2766835.3807598706,2890245.5234305463,2861793.110722691,2901524.5642384645,2869404.6887355517
316,2786868.662433367,2763239.1761690606,2890245.5234305463,2865995.8364150217,2898234.378910187,2869404.6887355517
317,2787620.589946785,2764377.0901159043,2890245.5234305463,2865514.570693745,2905602.515545184,2869404.6887355517
318,2787577.5471144617,2764442.9525117883,2890245.5234305463,2865283.1678054845,2906821.6134451837,2869404.6887355517
319,2788475.820021793,2765956.733875937,2890245.5234305463,2868615.448621436,2903583.4800769812,2869404.6887355517
320,2790222.89521786,2765701.052417597,2894755.286966586,2877347.961659799,2907861.3079844783,2911932.9972439385
321,2790523.4079488786,2765418.2243092824,2894755.286966586,2877180.799845875,2900491.216587604,2911932.9972439385
322,2790377.6047405843,2769763.968496069,2894755.286966586,2882208.8349857815,2891511.0249548447,2911932.9972439385
323,2788194.5144586773,2768321.035737613,2894755.286966586,2886744.3820811473,2897832.0202984083,2911932.9972439385
324,2791731.09434021,2768080.227988951,2894755.286966586,2889706.1983677805,2891795.896570464,2911932.9972439385
325,2789709.587819651,2766133.1273547686,2877630.9852240817,2899505.743353459,2892174.274342889,2881982.105554232
326,2785232.1246121824,2767775.80478997,2877630.9852240817,2905371.968046953,2896596.0473056207,2881982.105554232
327,2786394.457702985,2766236.747077841,2877630.9852240817,2905378.718080805,2899056.026468195,2881982.105554232
328,2787293.74943395,2765249.4149582563,2877630.9852240817,2904062.4911344494,2900335.6503972756,2881982.105554232
329,2791173.118913305,2768015.0129477805,2877630.9852240817,2897484.1048716134,2905289.401749716,2881982.105554232
330,2789397.6438650466,2769864.602402335,2871968.3775177626,2897146.52395401,2912029.005038242,2905903.618852417
331,2794878.2013572403,2769847.435383705,2871968.3775177626,2902215.4876275524,2911246.4355977247,2905903.618852417
332,2797566.4822671507,2770835.6019146685,2871968.3775177626,2900807.8239751193,2912507.4078256325,2905903.618852417
333,2802226.277575102,2773005.405190475,2871968.3775177626,2903169.1807301184,2903267.0055398345,2905903.618852417
334,2799806.4059246103,2775186.4528735005,2871968.3775177626,2913914.1199005423,2902056.868430401,2905903.618852417
335,2799222.5632326845,2775150.7523377477,2883515.019132208,2913956.5605488378,2902181.5398160494,2903483.000307699
336,2803859.9275336885,2775005.4646901116,2883515.019132208,2914651.108947798,2899267.0243263207,2903483.000307699
337,2806833.7176596913,2778227.0404717275,2883515.019132208,2914931.9153542886,2897853.8893624307,2903483.000307699
338,2808679.658995316,2776654.3174541853,2883515.019132208,2913292.5133013185,2892500.15118547,2903483.000307699
339,2806254.1786788083,2777934.7791740913,2883515.019132208,2912402.823438376,2893817.8327796687,2903483.000307699
340,2811983.638071854,2781106.194589534,2865577.2547811256,2917788.994563517,2897543.220768936,2899762.9888000316
341,2809427.809159748,2784330.771874079,2865577.2547811256,2917980.100609932,2906635.247847784,2899762.9888000316
342,2807825.9638043097,2785400.323606396,2865577.2547811256,2914447.2992598163,2906332.3586443723,2899762.9888000316
343,2807795.427602096,2786057.2934254757,2865577.2547811256,2911639.1985180876,2901081.059703739,2899762.9888000316
344,2809989.0944678355,2786851.057503465,2865577.2547811256,2909075.464693605,2909550.1329947966,2899762.9888000316
345,2808069.6843586825,2788428.659821677,2881437.439150144,2910687.8047000277,2898738.031378841,2913187.579631356
346,2808190.9471023506,2792992.771533539,2881437.439150144,2910382.319915646,2909084.8442356554,2913187.579631356
347,2809402.191087848,2790504.9712349134,2881437.439150144,2910705.0695883,2914471.1404275633,2913187.579631356
348,2814865.075409059,2790794.5885729264,2881437.439150144,2911075.9892191626,2913290.003718949,2913187.579631356
349,2818688.0871412377,2790294.430912855,2881437.439150144,2908741.506451889,2910177.501691306,2913187.579631356
350,2822396.873951944,2789788.66282025,2876041.408056473,2899784.262825261,2899220.970776746,2902830.664747777
351,2823789.145325223,2791875.5376024377,2876041.408056473,2909966.255232559,2898353.1543170395,2902830.664747777
352,2823551.557426438,2792111.9991295845,2876041.408056473,2907241.5630620574,2898049.4276902764,2902830.664747777
353,2825779.4036885044,2791892.9781853175,2876041.408056473,2913410.228243908,2890350.766170342,2902830.664747777
354,2826271.476183659,2795880.2166186245,2876041.408056473,2915325.786867417,2883794.2718732688,2902830.664747777
355,2823463.19935774,2795329.690198942,2891375.273331834,2906362.302768526,2881973.817103822,2897076.7347307717
356,2822589.1351180966,2794612.6151949144,2891375.273331834,2903538.7155088056,2890129.0524234055,2897076.7347307717
357,2825215.204304071,2795534.760629849,2891375.273331834,2902869.493908288,2887795.3893539496,2897076.7347307717
358,2829420.166397403,2795761.1074376777,2891375.273331834,2902530.069082723,2887257.763446611,2897076.7347307717
359,2827633.9544833107,2793147.4525196776,2891375.273331834,2897540.6215075967,2891547.690272137,2897076.7347307717
360,2830878.269061467,2793412.8316123234,2906784.0461532464,2902336.932332056,2892145.298417234,2901427.123308238
361,2830967.9692294314,2798568.4947860106,2906784.0461532464,2904491.8283506273,2896284.429291645,2901427.123308238
362,2830347.8681934997,2799360.2169670993,2906784.0461532464,2905663.9350629128,2892295.1572966287,2901427.123308238
363,2829032.1385924276,2801315.5193126374,2906784.0461532464,2901272.637434746,2890889.7891575536,2901427.123308238
364,2826544.8374196715,2805009.4841625383,2906784.0461532464,2892417.1298825974,2889644.572544788,2901427.123308238
365,2826368.113699538,2807918.982006213,2882269.8590839063,2891234.138467408,2891725.246675124,2918602.461311947
366,2828992.157977345,2803659.0978492764,2882269.8590839063,2890051.977140759,2887216.3093773234,2918602.461311947
367,2832498.6105458583,2808404.3009977583,2882269.8590839063,2897114.8495495385,2887650.9972104067,2918602.461311947
368,2831602.0898381486,2808924.9951844946,2882269.8590839063,2903406.1111057107,2891520.408762015,2918602.461311947
369,2830471.936312522,2806247.832494724,2882269.8590839063,2902804.570564015,2887142.7124923486,2918602.461311947
370,2833451.157796512,2807762.092167081,2898111.9563208823,2905247.6992304376,2898727.9765153294,2894763.187878818
371,2834605.7913876763,2805262.1979247704,2898111.9563208823,2897464.9394556535,2893188.638979986,2894763.187878818
372,2840812.686099242,2806332.8781581414,2898111.9563208823,2898366.775903757,2903453.692643099,2894763.187878818
373,2838166.1065828144,2809382.882354857,2898111.9563208823,2896980.344045832,2896653.7661747667,2894763.187878818
374,2835028.493720676,2809371.3044432625,2898111.9563208823,2896242.925223741,2891301.676421727,2894763.187878818
375,2836402.7245075135,2813385.854546858,2882256.724049299,2895154.3042362565,2886983.484076501,2867457.2704557967
376,2837973.020551253,2814632.1534546525,2882256.724049299,2902033.589970826,2883069.954465104,2867457.2704557967
377,2839966.1254299395,2817160.4438660275,2882256.724049299,2904303.5748174754,2880766.99606853,2867457.2704557967
378,2842449.3011160856,2816482.786103243,2882256.724049299,2902237.438002907,2879685.2697672774,2867457.2704557967
379,2839464.2206153558,2816598.4570955,2882256.724049299,2901732.886267667,2889947.794470148,2867457.2704557967
380,2835573.607427342,2813825.0869293967,2889602.4145699292,2903547.027800381,2886031.675874497,2913100.7536955685
381,2833454.7602649424,2817431.650232535,2889602.4145699292,2901591.550237032,2893215.9399916134,2913100.7536955685
382,2835342.6571492925,2818887.293894478,2889602.4145699292,2909587.585198901,2896322.139187142,2913100.7536955685
383,2839712.3646774236,2812283.249928144,2889602.4145699292,2909842.264363554,2900774.5405741944,2913100.7536955685
384,2836164.38426979,2808385.0033517885,2889602.4145699292,2908989.9175514844,2896070.7792527466,2913100.7536955685
385,2838043.7479031463,2809101.6067428207,2884435.9412402776,2916125.2094674986,2906760.177829167,2902441.3005281924
386,2838710.359544046,2809951.434806429,2884435.9412402776,2908424.0530384746,2907453.434721203,2902441.3005281924
387,2838843.3531792755,2808419.805923246,2884435.9412402776,2902922.6791601297,2907057.6244749227,2902441.3005281924
388,2838467.0164522785,2809899.629302774,2884435.9412402776,2901716.618798592,2910584.475360444,2902441.3005281924
389,2836484.577542985,2808273.1398382853,2884435.9412402776,2898634.825081705,2913804.6793462173,2902441.3005281924
390,2838038.6542870053,2810556.1011529444,2886014.3177012107,2899827.0685531525,2907812.93270724,2879905.4332825816
391,2838465.80545925,2810575.539198364,2886014.3177012107,2905915.8161799023,2915943.1435997915,2879905.4332825816
392,2833989.401032238,2812196.1123762242,2886014.3177012107,2912650.909584668,2913219.90976938,2879905.4332825816
393,2835765.9700915813,2810401.9077945612,2886014.3177012107,2913694.6028621793,2917444.6803050567,2879905.4332825816
394,2837454.7290090816,2812484.4827233832,2886014.3177012107,2911811.277116556,2914665.855923619,2879905.4332825816
395,2835235.892115401,2814748.8492261404,2883824.977289081,2913347.7811601865,2920081.5428597187,2869837.416758643
396,2834160.068625947,2816231.1836097664,2883824.977289081,2919196.36954907,2929346.168942786,2869837.416758643
397,2834166.8496926865,2812567.6411764743,2883824.977289081,2916736.576707428,2925939.013688913,2869837.416758643
398,2837003.6146508143,2811104.289470026,2883824.977289081,2915616.1386007173,2926803.735578048,2869837.416758643
399,2838488.0735375583,2815012.207667319,2883824.977289081,2918212.562198282,2931171.906517938,2869837.416758643
400,2838651.0835795933,2812877.573279827,2892242.65224036,2916949.424170198,2924840.9812497394,2905544.1558572818
401,2835463.3874095413,2816345.429375296,2892242.65224036,2920254.1657167035,2927421.880505417,2905544.1558572818
402,2836548.0696698497,2818316.9001272675,2892242.65224036,2910253.9954614765,2920584.8834941606,2905544.1558572818
403,2835782.7974079493,2820427.129576511,2892242.65224036,2906408.4492592714,2923804.0961181964,2905544.1558572818
404,2837507.945609274,2820481.8491620375,2892242.65224036,2907453.116469608,2915244.918435796,2905544.1558572818
405,2838141.77453806,2823571.3033039267,2899542.9632788394,2908834.6962661287,2915363.553164744,2885403.996111983
406,2838152.297517305,2823609.323358165,2899542.9632788394,2908011.0790193295,2917905.280861583,2885403.996111983
407,2833954.755144236,2821147.622626976,2899542.9632788394,2916539.263056977,2917961.2620795323,2885403.996111983
408,2834336.4848900856,2821166.2629487314,2899542.9632788394,2912726.045182665,2921274.1449184474,2885403.996111983
409,2834870.5588025134,2822338.2912129993,2899542.9632788394,2911968.653298168,2918820.8978220387,2885403.996111983
410,2835046.998234557,2823969.8282900653,2907129.0708931633,2916485.6829905002,2913398.921178948,2877702.7282595923
411,2836753.6602553064,2823010.9892734666,2907129.0708931633,2910584.28540732,2916321.750304703,2877702.7282595923
412,2836735.9345561313,2822793.4953363542,2907129.0708931633,2905903.6829849603,2920768.481815517,2877702.7282595923
413,2836697.744543841,2826954.9762237817,2907129.0708931633,2902351.5058698077,2915034.4697989486,2877702.7282595923
414,2835015.3841538634,2830695.53849465,2907129.0708931633,2905888.7471210374,2909863.469201392,2877702.7282595923
415,2836711.094234693,2830000.633410549,2916132.6960272966,2905790.1920792256,2912466.3065384733,2884808.6255595786
416,2835977.3946428266,2833430.71327331,2916132.6960272966,2902055.1014673966,2905950.906457994,2884808.6255595786
417,2836660.2510218616,2835101.5192222428,2916132.6960272966,2901131.691518895,2909386.671226685,2884808.6255595786
418,2833837.8895663293,2832354.867749291,2916132.6960272966,2893078.7188827586,2907369.250740063,2884808.6255595786
419,2836360.907040833,2832803.232794568,2916132.6960272966,2886587.5978795197,2906704.758193861,2884808.6255595786
420,2837961.646581343,2834050.760712945,2900567.6105423286,2883843.9631503103,2904991.3030851213,2882573.63300295
421,2841273.814837865,2833031.502611212,2900567.6105423286,2879747.7954553654,2906443.0655884854,2882573.63300295
422,2840004.752673036,2835500.1769978562,2900567.6105423286,2877991.7977288673,2905818.976331224,2882573.63300295
423,2840021.7482948806,2838019.1699439874,2900567.6105423286,2871144.0328646484,2905839.944658135,2882573.63300295
424,2840985.8848851994,2840925.148510917,2900567.6105423286,2873747.240704273,2901021.9406059314,2882573.63300295
425,2838595.673534585,2843215.4587012157,2891680.7420655466,2872998.002976119,2885105.5960479337,2905758.0042574187
426,2841054.1283258493,2841938.05998997,2891680.7420655466,2871493.273859714,2881000.124344603,2905758.0042574187
427,2844636.183120176,2837544.6576945037,2891680.7420655466,2861327.905046173,2887205.1647115815,2905758.0042574187
428,2844003.2750872746,2840321.2660000413,2891680.7420655466,2855700.139548655,2892573.151770508,2905758.0042574187
429,2844937.1328034457,2843398.4249935565,2891680.7420655466,2855641.143132116,2896138.8323056786,2905758.0042574187
430,2847925.9966164655,2842230.958222366,2880540.4307889394,2857071.3359569605,2890746.1159942257,2885275.869020999
431,2849346.5966956127,2846600.9197501093,2880540.4307889394,2858543.336867121,2893939.0579418177,2885275.869020999
432,2851838.016834161,2846635.237022019,2880540.4307889394,2856793.03436342,2902510.020798766,2885275.869020999
433,2847342.7557552494,2849711.7900654348,2880540.4307889394,2855987.803329012,2908577.7831907477,2885275.869020999
434,2851890.3307019,2849916.434886782,2880540.4307889394,2855668.6142905965,2912445.089887208,2885275.869020999
435,2854340.8346016468,2849691.464530471,2885808.43622234,2856751.1522136745,2908459.6128985384,2884831.185873575
436,2854256.6450789026,2850110.343233776,2885808.43622234,2862019.692507748,2916970.6159191583,2884831.185873575
437,2853573.9619881897,2852732.766093824,2885808.43622234,2868222.3433873737,2923122.897178647,2884831.185873575
438,2855211.5138361156,2851282.9960212205,2885808.43622234,2875129.7891671797,2915861.564869311,2884831.185873575
439,2853016.219850762,2853968.2398717403,2885808.43622234,2873711.624022986,2912480.101901826,2884831.185873575
440,2855682.042615039,2853407.6909290473,2912016.686824661,2876816.3558813035,2913820.0379918898,2922313.5089092706
441,2855270.0813131887,2853860.7930433955,2912016.686824661,2887841.6414689794,2905264.3377305935,2922313.5089092706
442,2855475.5846308866,2855405.649312386,2912016.686824661,2890300.676067156,2905120.63121885,2922313.5089092706
443,2856621.1036226284,2852924.665780498,2912016.686824661,2887962.1972992956,2905734.492788525,2922313.5089092706
444,2860075.6595510966,2853824.405786699,2912016.686824661,2880409.9815787147,2908441.0306473584,2922313.5089092706
445,2858425.308654738,2855786.438099477,2911826.0287724463,2878131.7802748475,2916558.6356173884,2892789.90934942
446,2859855.897479302,2855791.152910967,2911826.0287724463,2883043.1830785996,2916866.136462342,2892789.90934942
447,2860796.0632570954,2852509.217594319,2911826.0287724463,2885196.102615996,2915006.796563815,2892789.90934942
448,2863088.9806361375,2851179.146981048,2911826.0287724463,2887495.248941932,2908906.3003079034,2892789.90934942
449,2865071.9107771195,2849509.397576563,2911826.0287724463,2885762.6083234064,2914032.6407076945,2892789.90934942
450,2869164.5801724214,2852093.1070236997,2898441.2249545185,2882489.4835917535,2919221.4526514513,2904622.9098809445
451,2871805.255012212,2853296.573609199,2898441.2249545185,2886213.6808925783,2922053.8353608483,2904622.9098809445
452,2872993.210375619,2854692.068173037,2898441.2249545185,2889182.150534476,2913211.9401541804,2904622.9098809445
453,2872690.572797217,2856791.0444878167,2898441.2249545185,2890989.3847781587,2914379.1870390577,2904622.9098809445
454,2871569.5951162186,2857058.803644166,2898441.2249545185,2891200.8345789653,2915010.1595893153,2904622.9098809445
455,2873959.0335147902,2855669.3985087546,2906833.9322036295,2883086.1236339808,2908812.972574849,2899242.383489093
456,2874081.400639732,2853630.900364108,2906833.9322036295,2882867.579145974,2917267.4874250772,2899242.383489093
457,2875397.5017452445,2854871.3098595124,2906833.9322036295,2881378.0633889176,2915105.9063507146,2899242.383489093
458,2875249.0669924812,2852420.1184092066,2906833.9322036295,2880377.6270413627,2914470.6402579313,2899242.383489093
459,2875317.1193994214,2850353.0587314796,2906833.9322036295,2876104.6674228185,2920451.4711057832,2899242.383489093
460,2874803.2928837687,2849217.2106742845,2902437.034377661,2869664.1214295626,2926829.692058681,2913554.918001568
461,2873389.1731723705,2847847.2127812803,2902437.034377661,2869480.812269005,2921980.9025912606,2913554.918001568
462,2874914.539466405,2844684.0205143197,2902437.034377661,2872631.076513772,2917039.202604129,2913554.918001568
463,2875819.228240334,2842217.773140234,2902437.034377661,2874326.880578854,2915366.5995608834,2913554.918001568
464,2871968.3320118682,2842621.308210524,2902437.034377661,2877323.577236584,2908100.266844821,2913554.918001568
465,2871481.4745470937,2842559.850486899,2902617.9998482643,2867924.9130077627,2904335.667213126,2914001.2669423674
466,2872168.8945383728,2847062.256202733,2902617.9998482643,2866098.0188448704,2907589.0131861386,2914001.2669423674
467,2872573.4383029537,2845445.0420087106,2902617.9998482643,2855551.703131647,2905204.658523025,2914001.2669423674
468,2869753.5909895017,2841002.1083478765,2902617.9998482643,2854131.7995226495,2908143.438110642,2914001.2669423674
469,2870510.755491123,2839930.369652988,2902617.9998482643,2848827.6694553946,2912604.744236398,2914001.2669423674
470,2871518.3673531157,2840348.7704198607,2895760.9861677904,2850369.085347717,2907697.0099962642,2849961.441274444
471,2869967.836958144,2839695.7017290834,2895760.9861677904,2846272.164153385,2903619.926171332,2849961.441274444
472,2868067.2831484447,2836985.967290343,2895760.9861677904,2850182.0175328255,2914352.339562728,2849961.441274444
473,2867320.90393943,2839129.208062945,2895760.9861677904,2848921.8060362963,2909794.895755314,2849961.441274444
474,2866522.548179605,2840969.6673468687,2895760.9861677904,2850877.8018117207,2904669.884462211,2849961.441274444
475,2865707.9050191008,2843930.265977875,2886448.3706547534,2851048.810421372,2901984.7420283677,2885310.657049971
476,2867211.715531213,2845109.549043202,2886448.3706547534,2851886.5515929926,2899284.3682470582,2885310.657049971
477,2863798.4167777044,2845005.941926556,2886448.3706547534,2854857.868102663,2900182.6790566826,2885310.657049971
478,2869570.3831346068,2847448.8640018576,2886448.3706547534,2853014.99962111,2895061.662567356,2885310.657049971
479,2868575.60022317,2847851.36157489,2886448.3706547534,2857816.152023259,2896872.1423489833,2885310.657049971
480,2869798.91147433,2847865.4026571787,2873512.819036889,2857678.4542770814,2901593.447719218,2881341.418759432
481,2869923.463734761,2847609.781211878,2873512.819036889,2864629.135151007,2894755.809293658,2881341.418759432
482,2876292.098721748,2853302.5748147853,2873512.819036889,2865609.281334105,2897126.4921754845,2881341.418759432
483,2878314.9528299193,2849996.792979915,2873512.819036889,2869964.080994977,2893053.2071307106,2881341.418759432
484,2884213.680849892,2849744.939609427,2873512.819036889,2862930.0012693726,2896325.534077558,2881341.418759432
485,2887479.3031560476,2849061.9587382847,2887001.061758445,2869080.473237478,2895231.1286946656,2881388.8089935347
486,2886030.4512816784,2848110.5576753384,2887001.061758445,2872203.4922545976,2894283.1849596365,2881388.8089935347
487,2889621.4244667757,2845943.191773255,2887001.061758445,2873483.0615281975,2893296.2012806246,2881388.8089935347
488,2887055.1551751737,2845838.770010621,2887001.061758445,2872723.880839083,2892745.8919453276,2881388.8089935347
489,2890161.335866315,2846667.0198047888,2887001.061758445,2878225.06339428,2893957.383673071,2881388.8089935347
490,2888032.952198426,2848754.6366453776,2894539.3297365345,2880429.0084032747,2895574.0652874317,2876554.101691064
491,2888583.4417505437,2848125.519887253,2894539.3297365345,2885793.117265876,2900169.498832858,2876554.101691064
492,2886429.447606375,2848917.249476254,2894539.3297365345,2887999.562926046,2898339.588570327,2876554.101691064
493,2888183.0849186354,2849566.6258761142,2894539.3297365345,2894472.0476825256,2893772.6587830945,2876554.101691064
494,2890879.720618524,2847357.8570202,2894539.3297365345,2891435.954263374,2888654.600009633,2876554.101691064
495,2890831.8267465094,2849336.0287238415,2903305.9110845486,2893712.4700673744,2883682.4417280434,2907143.7725121994
496,2894093.200845818,2847908.115571434,2903305.9110845486,2895392.3616587305,2883447.3958602166,2907143.7725121994
497,2893959.951822037,2851443.699393181,2903305.9110845486,2898170.110678949,2874942.2381911227,2907143.7725121994
498,2892290.881443844,2850733.2211622554,2903305.9110845486,2895600.7930088346,2874129.4016689328,2907143.7725121994
499,2889880.2210491654,2854203.019278195,2903305.9110845486,2890108.516300982,2877492.383341322,2907143.7725121994


==> images/TV_image/TV_error_q_005_TV_image.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock
0,1.589661887621676,1.6580040931090183,1.9574035959572924,1.996122196013726,1.5807573670417039,1.8977117918386113
1,1.2391129620863923,1.1124199397034542,1.9574035959572924,1.7201657931455634,0.355123744566856,1.8977117918386113
2,1.0651129620863924,0.9504199397034542,1.9574035959572924,1.3820653089283912,0.33304680463183545,1.8977117918386113
3,0.9291129620863925,0.8374859052580379,1.9574035959572924,1.0700899065888523,0.28428943759013126,1.8977117918386113
4,0.8332226851984508,0.7634859052580381,1.9574035959572924,0.7560653089283911,0.2760133705843657,1.8977117918386113
5,0.8172226851984506,0.725485905258038,0.31545673439409033,0.5773185974602417,0.27191815222317295,0.14485620100143679
6,0.7492226851984507,0.651485905258038,0.31545673439409033,0.4559132325546814,0.24634514313705624,0.14485620100143679
7,0.6732226851984509,0.5854859052580381,0.31545673439409033,0.35296018300269094,0.321918152223173,0.14485620100143679
8,0.624888722781613,0.5699274571505102,0.31545673439409033,0.27264521446532197,0.2844018038870577,0.14485620100143679
9,0.6008887227816131,0.5239274571505103,0.31545673439409033,0.25673078945767813,0.25322840650188577,0.14485620100143679
10,0.5908887227816131,0.46992745715051026,0.07122018356116734,0.22489593872496375,0.21453286757104012,1.0474514921346851
11,0.5648887227816131,0.4639274571505102,0.07122018356116734,0.21239445007293883,0.26497462492699503,1.0474514921346851
12,0.538888722781613,0.43792745715051024,0.07122018356116734,0.24082643085511357,0.2398318322727861,1.0474514921346851
13,0.516888722781613,0.4102117326850413,0.07122018356116734,0.2500607818506553,0.20578839985842518,1.0474514921346851
14,0.5069489545638597,0.38378855882338947,0.07122018356116734,0.20298848976375938,0.2345907353599152,1.0474514921346851
15,0.502888722781613,0.3520728343579205,0.1078197614987844,0.2393424235178923,0.17970924102240854,0.2388642408333608
16,0.4409489545638596,0.30750301826431614,0.1078197614987844,0.2924594242074047,0.1819375845959368,0.2388642408333608
17,0.43494895456385957,0.2890798444026643,0.1078197614987844,0.2731638381578152,0.17773404452990593,0.2388642408333608
18,0.45694895456385964,0.2750798444026643,0.1078197614987844,0.24316383815781517,0.19367822887429664,0.2388642408333608
19,0.4309489545638596,0.2610798444026643,0.1078197614987844,0.2690180891087667,0.22312962441384604,0.2388642408333608
20,0.4004070573733502,0.2693641199371954,0.11937808358484714,0.23027959510993118,0.2613524121100399,0.5455173510570775
21,0.43494895456385957,0.2713641199371954,0.11937808358484714,0.28074224315507545,0.23216353887747454,0.5455173510570775
22,0.44694895456385964,0.2440728343579205,0.11937808358484714,0.2723184461204703,0.2019954523848119,0.5455173510570775
23,0.42810070312256077,0.23675788536210068,0.11937808358484714,0.229079650457777,0.1765907353599152,0.5455173510570775
24,0.4041007031225608,0.21750301826431612,0.11937808358484714,0.2219773224311539,0.19072654653083804,0.5455173510570775
25,0.40010070312256085,0.23950301826431616,0.19018305181668255,0.2427080195517287,0.1625328675710401,0.15675073782766563
26,0.4029489545638596,0.23792228784548086,0.19018305181668255,0.17498848976375936,0.16373404452990592,0.15675073782766563
27,0.38010070312256083,0.20392228784548086,0.19018305181668255,0.18123781338862002,0.14998822238949294,0.15675073782766563
28,0.3561007031225608,0.19708717166988038,0.19018305181668255,0.1927968315101063,0.1744018038870577,0.15675073782766563
29,0.3781007031225608,0.22508717166988038,0.19018305181668255,0.19116383815781518,0.21270300619696858,0.15675073782766563
30,0.3441007031225608,0.21908717166988034,0.12168965829697369,0.1588708067409112,0.20470300619696857,0.36651981154818714
31,0.33810070312256074,0.21108717166988034,0.12168965829697369,0.1430681967603797,0.14622282085960886,0.36651981154818714
32,0.3341007031225608,0.19108717166988037,0.12168965829697369,0.16774157975529946,0.12075882185257786,0.36651981154818714
33,0.3453213426305911,0.22908717166988035,0.12168965829697369,0.23535549641146813,0.1490351885995246,0.36651981154818714
34,0.34416959407188985,0.1883420387676649,0.12168965829697369,0.25386912359700226,0.14675882185257788,0.36651981154818714
35,0.33816959407188996,0.2122031404405441,0.14681371449261024,0.2333799209355672,0.16289818319637228,0.11952849183195208
36,0.3433213426305911,0.19220314044054412,0.14681371449261024,0.21006078185065524,0.1556586881509323,0.11952849183195208
37,0.36332134263059107,0.19094827334275957,0.14681371449261024,0.23834101290401988,0.13073119380048417,0.11952849183195208
38,0.3533213426305911,0.19494827334275955,0.14681371449261024,0.21116383815781514,0.15805126804042124,0.11952849183195208
39,0.33996230583687614,0.1869482733427596,0.14681371449261024,0.21832494220308868,0.17670300619696858,0.11952849183195208
40,0.3221007031225608,0.1669756628126192,0.12152705064749522,0.19916383815781513,0.20805126804042123,0.1807062996177008
41,0.33094895456385964,0.1729482733427596,0.12152705064749522,0.1681347570814602,0.17884859156475405,0.1807062996177008
42,0.3149489545638596,0.16494827334275955,0.12152705064749522,0.20701808910876662,0.1423056900356848,0.1807062996177008
43,0.3101007031225608,0.15494827334275954,0.12152705064749522,0.20682643085511354,0.12610029842952075,0.1807062996177008
44,0.2681007031225608,0.1769756628126192,0.12152705064749522,0.19516383815781513,0.14021935453308385,0.1807062996177008
45,0.27410070312256074,0.1569756628126192,0.1149652786915271,0.19735549641146818,0.1448722267726802,0.10338764340194029
46,0.24410070312256077,0.1097044352656881,0.1149652786915271,0.23232494220308866,0.17804258946313756,0.10338764340194029
47,0.2629489545638596,0.1321652926333725,0.1149652786915271,0.1823249422030887,0.11238994288729583,0.10338764340194029
48,0.27694895456385954,0.12097566281261918,0.1149652786915271,0.1589600456114219,0.12844763375720605,0.10338764340194029
49,0.2601007031225608,0.1181652926333725,0.1149652786915271,0.15634101290401986,0.12642777353307078,0.10338764340194029
50,0.2721007031225608,0.11297156970360075,0.09435752013683381,0.15398753490038714,0.15538293195703157,0.06604013028136735
51,0.24610070312256074,0.13266399780822852,0.09435752013683381,0.1730681967603797,0.14116772615120962,0.06604013028136735
52,0.2309489545638596,0.13681299837389221,0.09435752013683381,0.16474085586275736,0.09565816308160403,0.06604013028136735
53,0.23094895456385958,0.15353383072090465,0.09435752013683381,0.1956615082768106,0.10798155293598785,0.06604013028136735
54,0.2109489545638596,0.13466399780822852,0.09435752013683381,0.18492244771133115,0.13263391082826037,0.06604013028136735
55,0.2120404713403142,0.15739150940705499,0.13018030765781802,0.13682643085511356,0.09295460066530067,0.05139644038591258
56,0.21410070312256074,0.15953383072090468,0.13018030765781802,0.14489967780538177,0.13251846509207682,0.05139644038591258
57,0.21610070312256074,0.14451480544493478,0.13018030765781802,0.17525985501403277,0.11675882185257788,0.05139644038591258
58,0.20810070312256077,0.1596569877634847,0.13018030765781802,0.20049009147037428,0.12190213102256858,0.05139644038591258
59,0.22210070312256075,0.18830419096049328,0.13018030765781802,0.18386229415794442,0.13604448277391148,0.05139644038591258
60,0.22410070312256075,0.1693949323937839,0.10816991369640815,0.19192654011802066,0.10363500020971654,0.07259620662348298
61,0.19694895456385952,0.18294827334275954,0.10816991369640815,0.19895709432640013,0.10175556309333436,0.07259620662348298
62,0.1599623058368762,0.14616529263337252,0.10816991369640815,0.17614360847685945,0.1063432157688835,0.07259620662348298
63,0.16518294534490652,0.14792288435558099,0.10816991369640815,0.1735958307062509,0.1515161888942821,0.07259620662348298
64,0.17276438926369456,0.14792288435558096,0.10816991369640815,0.1916277331505183,0.14275882185257788,0.07259620662348298
65,0.15396230583687617,0.16034215393674564,0.0969528363748899,0.14808042793167048,0.1497610980503726,0.07415174197843362
66,0.1396276968813805,0.14658456221453725,0.0969528363748899,0.12261367857327313,0.13670300619696857,0.07415174197843362
67,0.1521007031225608,0.12570443526568809,0.0969528363748899,0.15120568967072412,0.15481128645125267,0.07415174197843362
68,0.13732134263059112,0.14812370484685283,0.0969528363748899,0.1671966744688438,0.12089326654990057,0.07415174197843362
69,0.14562769688138053,0.1391725821483361,0.0969528363748899,0.14017967022255917,0.10497937294391536,0.07415174197843362
70,0.13810070312256076,0.13724155940471547,0.0995034108193886,0.11504487911011035,0.0918463153669593,0.07608393631999082
71,0.1525077064502138,0.11858818557279063,0.0995034108193886,0.1206662116307109,0.12249572128003063,0.07608393631999082
72,0.13243881550088465,0.12458456221453723,0.0995034108193886,0.13697365303618664,0.10676179791877438,0.07608393631999082
73,0.15243881550088464,0.11258456221453723,0.0995034108193886,0.15353408177154537,0.10905729729730385,0.07608393631999082
74,0.14728706694218352,0.1004164202254076,0.0995034108193886,0.15543844037410995,0.1280822801885331,0.07608393631999082
75,0.11843881550088468,0.12697116514696416,0.056643800796202085,0.13001618197159429,0.11105750286586116,0.08544327307133603
76,0.14043881550088466,0.12171287510971185,0.056643800796202085,0.1364370297602375,0.09085728790720404,0.08544327307133603
77,0.1273213426305911,0.13255531855252836,0.056643800796202085,0.16300501621519076,0.10227293358383674,0.08544327307133603
78,0.13198376083832522,0.11630028668000617,0.056643800796202085,0.17587224322658604,0.09946022115363722,0.08544327307133603
79,0.12726463212860212,0.10271816110334675,0.056643800796202085,0.1457744160663281,0.07422282085960885,0.08544327307133603
80,0.1343821049988957,0.0929438993115074,0.10090700677668102,0.1541929628260613,0.14422282085960886,0.054315714933745624
81,0.11016959407188995,0.10521807260749555,0.10090700677668102,0.15090937481775532,0.14367822887429663,0.054315714933745624
82,0.11250355648872772,0.11852872283936114,0.10090700677668102,0.1723706122490271,0.17938252392720994,0.054315714933745624
83,0.1422063891877265,0.10629498724169492,0.10090700677668102,0.20297850722882332,0.1285907353599152,0.054315714933745624
84,0.12810070312256078,0.09985177343683259,0.10090700677668102,0.21690937481775532,0.14343833958281918,0.054315714933745624
85,0.1332646321286021,0.1256649097706113,0.05940581555291392,0.2172467821204569,0.1457732607193476,0.054558987180887336
86,0.13318294534490654,0.10124201683119319,0.05940581555291392,0.1771245861067307,0.1261105500225555,0.054558987180887336
87,0.13518294534490652,0.09566128641235794,0.05940581555291392,0.17932241806362123,0.11086710210686196,0.054558987180887336
88,0.14670415748144802,0.10993688926676362,0.05940581555291392,0.1564535562116689,0.16593505489787908,0.054558987180887336
89,0.14122839962782568,0.10722817484603846,0.05940581555291392,0.16254919760910433,0.1413524121100399,0.054558987180887336
90,0.13985800743255994,0.08539446264301884,0.10819382468270389,0.1643738492150485,0.12653491970430591,0.05637409796030676
91,0.12991823921480655,0.09139446264301887,0.10819382468270389,0.18028642454898902,0.10880199732092305,0.05637409796030676
92,0.11094735493221732,0.09058409246377219,0.10819382468270389,0.1309940754654208,0.11976109805037262,0.05637409796030676
93,0.12461339251537958,0.08536707317315928,0.10819382468270389,0.1265195982640971,0.0913532892247339,0.05637409796030676
94,0.13021856963506667,0.09239242136943779,0.10819382468270389,0.13353408177154535,0.10107249371302596,0.05637409796030676
95,0.134244736489923,0.10158359713696705,0.1023564323321823,0.16750268633418616,0.10758678753371886,0.06413006681251004
96,0.14655668201339056,0.1390137810433627,0.1023564323321823,0.11559500998057677,0.11210029842952078,0.06413006681251004
97,0.14332472859384776,0.09374574212997408,0.1023564323321823,0.12270816626525732,0.10558069133416208,0.06413006681251004
98,0.12739648504862416,0.08416158872440982,0.1023564323321823,0.098789026967329,0.09221446931480438,0.06413006681251004
99,0.12326463212860213,0.11097345834661793,0.1023564323321823,0.10926659200795315,0.10221256926657414,0.06413006681251004
100,0.11874296839309736,0.09976903849081528,0.08881306928763985,0.10074085586275737,0.08112426014924545,0.10379911551734444
101,0.11735879352123796,0.09976903849081531,0.08881306928763985,0.12264937583710434,0.11738293195703153,0.10379911551734444
102,0.11672035072265392,0.09126940630105282,0.08881306928763985,0.1379201651153767,0.10240427993945284,0.10379911551734444
103,0.10337031819376785,0.12449051870068417,0.08881306928763985,0.14953408177154537,0.11776780899658133,0.10379911551734444
104,0.14591823921480654,0.12474740476535559,0.08881306928763985,0.1485195982640971,0.12289818319637225,0.10379911551734444
105,0.13281623247891394,0.12556916029682075,0.11865983577294123,0.16851660045674172,0.10967822887429664,0.06489683551088613
106,0.10246569680326603,0.12756916029682075,0.11865983577294123,0.15051660045674176,0.12002049075828712,0.06489683551088613
107,0.13676649065610536,0.15837953047606743,0.11865983577294123,0.18007985854677774,0.13795440976918563,0.06489683551088613
108,0.13476649065610535,0.1729792861708726,0.11865983577294123,0.1520475916206418,0.09791710465568423,0.06489683551088613
109,0.11689606653382312,0.1635577749446023,0.11865983577294123,0.13974157975529944,0.1328090220349715,0.06489683551088613
110,0.12415282678721981,0.14855611230922078,0.074458940861793,0.15766150827681052,0.13506052904513777,0.07967652206975245
111,0.14172313142713294,0.14669138727808811,0.074458940861793,0.14450352756316587,0.10057749335933197,0.07967652206975245
112,0.15893218727918945,0.1739084065687011,0.074458940861793,0.16680953942850824,0.10554946867975998,0.07967652206975245
113,0.16877908913846368,0.15190840656870108,0.074458940861793,0.15526326629496784,0.11248154693142151,0.07967652206975245
114,0.14096537551817045,0.14190840656870107,0.074458940861793,0.17919380405504098,0.06362791086879827,0.07967652206975245
115,0.14462726313984653,0.1397731315998337,0.12021418447107768,0.14212114965669542,0.0816157310575093,0.0710792478643242
116,0.1489653755181704,0.15711456113973998,0.12021418447107768,0.15063095406843108,0.055111068361448544,0.0710792478643242
117,0.1278940706623573,0.13497928617087257,0.12021418447107768,0.14450352756316587,0.11483008641848481,0.0710792478643242
118,0.12958120064631107,0.1029792861708726,0.12021418447107768,0.12156404766877121,0.07722866873403546,0.0710792478643242
119,0.14272942792475474,0.09897519306185418,0.12021418447107768,0.11893146241990611,0.11063084603781445,0.0710792478643242
120,0.1590108298010896,0.11569258016270464,0.08825276747083137,0.1588790016684351,0.09792918454303524,0.0660785446570953
121,0.14705824187664965,0.11739300885001634,0.08825276747083137,0.17423936721073247,0.146086530896664,0.0660785446570953
122,0.12294275784772701,0.11739300885001633,0.08825276747083137,0.1390782631654589,0.12882905084138968,0.0660785446570953
123,0.14561521911586628,0.09258263867076967,0.08825276747083137,0.15528576114921305,0.09265474032473597,0.0660785446570953
124,0.11168372359221784,0.11767700346231368,0.08825276747083137,0.13737238941511817,0.07623619344679017,0.0660785446570953
125,0.12921970123210713,0.11525773388114895,0.06436887464881949,0.19508126916065022,0.0854387476126408,0.1314691087395372
126,0.1159203477377269,0.0982300601596387,0.06436887464881949,0.1498104798823779,0.056144314489230865,0.1314691087395372
127,0.11193083769716486,0.09212323509608779,0.06436887464881949,0.1826493758371044,0.07425859548319874,0.1314691087395372
128,0.08673167804317569,0.08846803081347861,0.06436887464881949,0.1594431066824505,0.06930602580812369,0.1314691087395372
129,0.0953435210560908,0.09676614833316438,0.06436887464881949,0.16346434650929026,0.06695471077398493,0.1314691087395372
130,0.10990047442298737,0.11418013192069415,0.0602009610113273,0.1219019599080309,0.08706052904513781,0.06511273893491629
131,0.07516265677997885,0.11542015973115705,0.0602009610113273,0.13261865984903115,0.0812809127130129,0.06511273893491629
132,0.0818802905833749,0.11675331256717145,0.0602009610113273,0.14876440889807968,0.07846186505669425,0.06511273893491629
133,0.11951147632497153,0.12227239716714322,0.0602009610113273,0.10938427503080131,0.10063475141962529,0.06511273893491629
134,0.08954632816653713,0.1222450076972836,0.0602009610113273,0.1648866049118059,0.09986710715091918,0.06511273893491629
135,0.10925748059255967,0.11458113922780828,0.12471103192678615,0.15621128536984466,0.0944139702899689,0.06251571563962915
136,0.10490534528526951,0.11858456221453724,0.12471103192678615,0.16104399731429692,0.1113825239272099,0.06251571563962915
137,0.09457138286843175,0.1341703997919247,0.12471103192678615,0.1490812691606502,0.10435214089111336,0.06251571563962915
138,0.12393988310627511,0.13552213103028388,0.12471103192678615,0.12069518581681889,0.09852022738377601,0.06251571563962915
139,0.09894580835663172,0.12404928611045632,0.12471103192678615,0.13182492900368503,0.10626976699849287,0.06251571563962915
140,0.11967904731165768,0.12244380969526725,0.07034291530729649,0.14079437479530554,0.12562036108542157,0.042544325952313486
141,0.10087598169981796,0.1418107789882197,0.07034291530729649,0.15004770895707945,0.1258463153669593,0.042544325952313486
142,0.08304969085470151,0.1458107789882197,0.07034291530729649,0.13254537907607483,0.14132340428953793,0.042544325952313486
143,0.07208192035280714,0.1253949323937839,0.07034291530729649,0.10565600476294326,0.14880923431798687,0.042544325952313486
144,0.09328135090822781,0.1321652926333725,0.07034291530729649,0.09485848920725581,0.16497727309099047,0.042544325952313486
145,0.08115306372342361,0.11136754292392427,0.126234790403005,0.0968020998609048,0.15107421860810213,0.09355213977879959
146,0.09569732857856686,0.1372322679550569,0.126234790403005,0.12452108190455421,0.12812758373328734,0.09355213977879959
147,0.05928159199962148,0.09356837071042812,0.126234790403005,0.10982045266448517,0.10757209521318897,0.09355213977879959
148,0.06264801809231342,0.12888488362707612,0.126234790403005,0.134980685220982,0.08449572128003062,0.09355213977879959
149,0.1110386910111402,0.10428247654808587,0.126234790403005,0.13258523442093573,0.07274618166531376,0.09355213977879959
150,0.09270472859430247,0.09104216089663172,0.1203564323321823,0.12699423047974634,0.08918277761451276,0.07568866681569988
151,0.08723317806405757,0.09135354497878867,0.1203564323321823,0.10772481126704972,0.1096541193025998,0.07568866681569988
152,0.0873243160940943,0.09493769838435287,0.1203564323321823,0.09718970933677887,0.0954558043903403,0.07568866681569988
153,0.10890704338959864,0.12605740713436475,0.1203564323321823,0.11000887395211682,0.07762649667553903,0.07568866681569988
154,0.11912749199889183,0.13019268210323215,0.1203564323321823,0.11418745931219401,0.08508802271285287,0.07568866681569988
155,0.145242723519598,0.1253949323937839,0.13457733443441244,0.10824164405130043,0.08036637506826455,0.0569268574796013
156,0.12875023984652526,0.09875085001151765,0.13457733443441244,0.11104686772809974,0.0981537494384899,0.0569268574796013
157,0.10988435632968196,0.12880475750808462,0.13457733443441244,0.12391572958005202,0.08425485386573028,0.0569268574796013
158,0.11356849902114394,0.09939493239378391,0.13457733443441244,0.12202204219396287,0.08215686371964914,0.0569268574796013
159,0.09646356476636439,0.11702779827883264,0.13457733443441244,0.12960715471878412,0.08649039426490723,0.0569268574796013
160,0.09115264608968804,0.10379630432627202,0.1274936834470788,0.1120088739521168,0.09495418570465669,0.07886540675804167
161,0.10323281889114455,0.14324155940471542,0.1274936834470788,0.10561342315207055,0.09906698161103829,0.07886540675804167
162,0.09342637672427925,0.09939493239378389,0.1274936834470788,0.10346434650929026,0.08365328496073202,0.07886540675804167
163,0.08305824187664965,0.09900600136095278,0.1274936834470788,0.09615462300116537,0.10951537715613648,0.07886540675804167
164,0.09808393583789066,0.07630419096049329,0.1274936834470788,0.11760971771470971,0.09951316719452735,0.07886540675804167
165,0.10401242220351671,0.08844586425894091,0.09674186498525608,0.149385462308694,0.09580012805895011,0.0949853069210316
166,0.10836363994417951,0.09247325372880055,0.09674186498525608,0.11211705386056867,0.11052577109428463,0.0949853069210316
167,0.10974960095073269,0.11632016005411848,0.09674186498525608,0.14204759162064187,0.10075016494719136,0.0949853069210316
168,0.09006989439934814,0.09223521787441376,0.09674186498525608,0.15727677349027502,0.08398076006428201,0.0949853069210316
169,0.1309413234647342,0.10674352274430157,0.09674186498525608,0.12176219144136873,0.11765328496073205,0.0949853069210316
170,0.1139690548474436,0.10660852869766793,0.1049541190733124,0.12230961746666065,0.0886411478253242,0.07316850843254341
171,0.1486718315226847,0.09603001766450517,0.1049541190733124,0.15313670652869227,0.13230591065538216,0.07316850843254341
172,0.10978091573895041,0.1361689159916259,0.1049541190733124,0.10573714421997486,0.13024080586944323,0.07316850843254341
173,0.14047119515673512,0.1415338307209047,0.1049541190733124,0.1051400121001645,0.0948518105504706,0.07316850843254341
174,0.13420774451426737,0.11108326738939323,0.1049541190733124,0.11720568967072413,0.09053491970430591,0.07316850843254341
175,0.10201217938311422,0.12148806230861023,0.09953951304528766,0.09373714421997485,0.08419155123104546,0.04788871313707574
176,0.09800802942162806,0.1307508500115176,0.09953951304528766,0.09187104153919076,0.08579458316820165,0.04788871313707574
177,0.10840637358219851,0.14261557504265027,0.09953951304528766,0.10830181292388336,0.0905034494128153,0.04788871313707574
178,0.116346141799952,0.12246657447698654,0.09953951304528766,0.09878902696732897,0.11786710715091919,0.04788871313707574
179,0.11407241116536077,0.10275085001151762,0.09953951304528766,0.1004029436234977,0.13352981784771134,0.04788871313707574
180,0.11295283698965708,0.14075085001151763,0.0801604574822874,0.06815446303624317,0.09543049405940629,0.057363509140487656
181,0.12242658550284001,0.1353804577318362,0.0801604574822874,0.09664937583710438,0.09113754530272994,0.057363509140487656
182,0.12656913275001075,0.10923785549575277,0.0801604574822874,0.10991873557524331,0.0954112786685849,0.057363509140487656
183,0.1445691327500108,0.0952378554957528,0.0801604574822874,0.10522798892336543,0.09464730065004355,0.057363509140487656
184,0.09656913275001074,0.1112378554957528,0.0801604574822874,0.10922711743458871,0.09192918454303523,0.057363509140487656
185,0.08896332694909506,0.12274352274430159,0.05892766013019028,0.08877129882850229,0.11114943364804658,0.07938896030110068
186,0.1009030951668485,0.07415611117400722,0.05892766013019028,0.09033320836124253,0.11851759693844408,0.07938896030110068
187,0.064749244026891,0.07874569230955245,0.05892766013019028,0.08272613371912192,0.08419215304436459,0.07938896030110068
188,0.09874924402689098,0.09190840656870107,0.05892766013019028,0.08898728807636408,0.0559231821169735,0.07938896030110068
189,0.1025961458861652,0.06556427760140969,0.05892766013019028,0.11946434650929023,0.05289531868316638,0.07938896030110068


==> images/TV_image/TV_error_q_05_TV_image.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock
0,1.6530573526354924,1.735251995892576,1.9784153923959016,1.9997838342059346,1.6643668809550018,1.9913760354469257
1,1.1230573526354923,1.2487035354163378,1.9784153923959016,1.9272165765511984,0.7537072747608267,1.9913760354469257
2,0.9899021148202344,1.106703535416338,1.9784153923959016,1.7517910280612465,0.715474087548924,1.9913760354469257
3,0.9539021148202345,0.9935151168706904,1.9784153923959016,1.5918905284998355,0.707474087548924,1.9913760354469257
4,0.8919021148202346,0.9535151168706906,1.9784153923959016,1.4138919228222122,0.7254740875489241,1.9913760354469257
5,0.8119021148202346,0.9015151168706905,1.052146645949637,1.2178919228222123,0.7474422913863219,1.172347339594141
6,0.7399021148202345,0.8315151168706905,1.052146645949637,1.0206589512781958,0.6803961296594998,1.172347339594141
7,0.7039021148202345,0.8135151168706907,1.052146645949637,0.8838918239648538,0.6450754104313199,1.172347339594141
8,0.6359021148202346,0.7712621340244095,1.052146645949637,0.8146607206863139,0.6274661513754636,1.172347339594141
9,0.5947446298643807,0.7592621340244096,1.052146645949637,0.7146839112406691,0.6394740875489241,1.172347339594141
10,0.5839021148202346,0.7712621340244096,0.9881466459496369,0.6299732968932941,0.5830749388260696,0.5091284901039121
11,0.5659021148202346,0.7392621340244095,0.9881466459496369,0.5889619439988066,0.5993177889403574,0.5091284901039121
12,0.5167446298643807,0.7158700589404762,0.9881466459496369,0.5446788334709469,0.5413495851029597,0.5091284901039121
13,0.5067446298643807,0.6698700589404761,0.9881466459496369,0.5486657984560359,0.5037380399715874,0.5091284901039121
14,0.49417223350115946,0.6812621340244095,0.9881466459496369,0.5533885620851182,0.5054740875489241,0.5091284901039121
15,0.47674462986438076,0.6438700589404761,0.6979373255247692,0.5529619439988067,0.44373803997158734,0.47296936205126683
16,0.4601722335011595,0.6138700589404762,0.6979373255247692,0.4633922455324637,0.39452063210546406,0.47296936205126683
17,0.4621722335011595,0.6458700589404761,0.6979373255247692,0.4875240689193234,0.3883377049010239,0.47296936205126683
18,0.4341722335011595,0.6159528819154021,0.6979373255247692,0.41694422301581896,0.385354058924044,0.47296936205126683
19,0.4261722335011595,0.6059528819154021,0.6979373255247692,0.4427471725271178,0.2818625424175517,0.47296936205126683
20,0.3961722335011595,0.5939528819154022,0.5381466459496367,0.488683911240669,0.3303659391259799,0.7971060197953705
21,0.3881722335011595,0.5708652527716159,0.5381466459496367,0.44010406533716456,0.3204904415719442,0.7971060197953705
22,0.3916114532751782,0.572865252771616,0.5381466459496367,0.4307471725271178,0.3098625424175517,0.7971060197953705
23,0.39161145327517816,0.5888652527716159,0.5381466459496367,0.422683911240669,0.283474087548924,0.7971060197953705
24,0.396507082799892,0.5919528819154021,0.5381466459496367,0.42894522553655023,0.2558625424175517,0.7971060197953705
25,0.3865881286032494,0.5948652527716161,0.39190372711586846,0.4007420947573957,0.28433770490102384,0.2713705774838377
26,0.3725881286032494,0.5768652527716159,0.39190372711586846,0.4327420947573958,0.282520632105464,0.2713705774838377
27,0.36194630257391064,0.5768652527716159,0.39190372711586846,0.4127420947573957,0.26852063210546406,0.2713705774838377
28,0.39814148939597094,0.6108652527716161,0.39190372711586846,0.3635002712295816,0.2518625424175517,0.2713705774838377
29,0.37678331542530974,0.580865252771616,0.39190372711586846,0.4021705362470459,0.2644904415719442,0.2713705774838377
30,0.4071024115550006,0.578574131216131,0.36014664594963675,0.376665798456036,0.25985585000338973,0.6491120779105747
31,0.38986471781262444,0.5551225916923688,0.36014664594963675,0.38294522553655025,0.22287713947153065,0.6491120779105747
32,0.3455456216829337,0.5694137132478538,0.36014664594963675,0.378683911240669,0.23535405892404399,0.6491120779105747
33,0.38678331542530975,0.5374137132478538,0.36014664594963675,0.3287471725271178,0.2780418049757995,0.6491120779105747
34,0.3791024115550006,0.5428652527716159,0.36014664594963675,0.37674717252711776,0.2559492500323962,0.6491120779105747
35,0.368141489395971,0.5928652527716161,0.37873571117819227,0.3807471725271178,0.24502545095277942,0.1210521118907437
36,0.3651024115550005,0.568865252771616,0.37873571117819227,0.3420408040507158,0.23386254241755172,0.1210521118907437
37,0.37110241155500057,0.5665741312161309,0.37873571117819227,0.37774023471338886,0.26430743835501935,0.1210521118907437
38,0.3560450589195081,0.5685741312161309,0.37873571117819227,0.42350694237793884,0.2463074383550194,0.1210521118907437
39,0.34108413676047855,0.6125741312161308,0.37873571117819227,0.4016047278791838,0.21846045037794704,0.1210521118907437
40,0.36614148939597096,0.5864983987740144,0.27586215405176534,0.33420663970598363,0.2633014413045577,0.5618473866511243
41,0.376141489395971,0.5887895203294995,0.27586215405176534,0.3651422760252513,0.2041021600770973,0.5618473866511243
42,0.39414148939597093,0.5925741312161309,0.27586215405176534,0.3537221219287558,0.1766967680663653,0.5618473866511243
43,0.384141489395971,0.5865741312161309,0.27586215405176534,0.3380408040507158,0.2155968330258472,0.5618473866511243
44,0.37414148939597097,0.5668652527716159,0.27586215405176534,0.3397402347133889,0.18875966664592542,0.5618473866511243
45,0.3951024115550006,0.572865252771616,0.28873571117819224,0.3149000770347345,0.17464335161664535,0.11746103865658554
46,0.3861414893959709,0.5688652527716159,0.28873571117819224,0.3417402347133889,0.18861318704886734,0.11746103865658554
47,0.40214148939597094,0.5748652527716159,0.28873571117819224,0.35296333832118326,0.1616754322247324,0.11746103865658554
48,0.3991024115550005,0.560574131216131,0.28873571117819224,0.37696333832118323,0.2019547800819465,0.11746103865658554
49,0.4031024115550006,0.558865252771616,0.28873571117819224,0.32296333832118324,0.2096754322247324,0.11746103865658554
50,0.40614148939597094,0.552574131216131,0.2598621540517654,0.33530720803744524,0.23043025984442717,0.4840674598015302
51,0.39910241155500054,0.562574131216131,0.2598621540517654,0.30494522553655024,0.2704006034805839,0.4840674598015302
52,0.4091024115550006,0.5448652527716159,0.2598621540517654,0.3148074118417136,0.25246045037794707,0.4840674598015302
53,0.382141489395971,0.5414137132478538,0.2598621540517654,0.294683911240669,0.22598528789447492,0.4840674598015302
54,0.39310241155500053,0.556865252771616,0.2598621540517654,0.3333936398548403,0.22592544099711181,0.4840674598015302
55,0.40510241155500054,0.5719528819154022,0.31761923521799706,0.3329000770347345,0.2124904415719442,0.11087759078636719
56,0.4051024115550006,0.538865252771616,0.31761923521799706,0.35094522553655016,0.21896560405541635,0.11087759078636719
57,0.42186471781262447,0.560574131216131,0.31761923521799706,0.34474717252711773,0.21322955647807962,0.11087759078636719
58,0.416825639971654,0.546574131216131,0.31761923521799706,0.34160980564890586,0.1872894033754427,0.11087759078636719
59,0.432825639971654,0.566574131216131,0.31761923521799706,0.31474717252711776,0.20296384708637516,0.11087759078636719
60,0.420825639971654,0.5567895203294995,0.2984512192803209,0.3298034959998376,0.17367496061948212,0.2945338198667695
61,0.428807365177132,0.558574131216131,0.2984512192803209,0.3513072080374452,0.15798257088123763,0.2945338198667695
62,0.4197682873361616,0.5691225916923688,0.2984512192803209,0.3143087894949542,0.17738424945756387,0.2945338198667695
63,0.4140450589195081,0.556574131216131,0.2984512192803209,0.32066410084749203,0.16481873134785932,0.2945338198667695
64,0.42576828733616157,0.548865252771616,0.2984512192803209,0.33856862220687856,0.17947680440096714,0.2945338198667695
65,0.424825639971654,0.5674137132478538,0.2792407873463548,0.33558733020577214,0.18989493226824253,0.12218938699270805
66,0.45082563997165404,0.552865252771616,0.2792407873463548,0.35622475249061664,0.20894147682478245,0.12218938699270805
67,0.4337682873361616,0.5588652527716159,0.2792407873463548,0.32783762817413964,0.20039788646734671,0.12218938699270805
68,0.428825639971654,0.5651225916923688,0.2792407873463548,0.3796847976103654,0.21108885773627428,0.12218938699270805
69,0.4320450589195081,0.5453379808057373,0.2792407873463548,0.32896333832118324,0.18040060348058395,0.12218938699270805
70,0.4351024115550005,0.5387895203294994,0.2098621540517654,0.3396847976103654,0.19039876131006503,0.2746963082040681
71,0.408825639971654,0.5511225916923688,0.2098621540517654,0.3476847976103654,0.19795050810098178,0.2746963082040681
72,0.424825639971654,0.548574131216131,0.2098621540517654,0.3136847976103654,0.21070058347899764,0.2746963082040681
73,0.4337682873361616,0.5431225916923688,0.2098621540517654,0.32696333832118324,0.1930883495323395,0.2746963082040681
74,0.4477682873361616,0.5415231771457965,0.2098621540517654,0.32696333832118324,0.18643025984442715,0.2746963082040681
75,0.42376828733616156,0.5489747166695587,0.2658155944915658,0.3207471725271178,0.21371312208938545,0.183694970342152
76,0.44769755781055587,0.5714137132478538,0.2658155944915658,0.31762153632391665,0.1803358627305049,0.183694970342152
77,0.4617682873361616,0.5814137132478537,0.2658155944915658,0.30014736571609957,0.17677539323099234,0.183694970342152
78,0.4717682873361616,0.5514137132478538,0.2658155944915658,0.2781614912041679,0.21194925003239623,0.183694970342152
79,0.4530944678839005,0.5554137132478538,0.2658155944915658,0.2687471725271178,0.20365385831110666,0.183694970342152
80,0.4357682873361616,0.5418142987012816,0.22524078734635478,0.28496333832118326,0.23296560405541633,0.2227538930171755
81,0.4340450589195081,0.5498142987012815,0.22524078734635478,0.30222475249061664,0.2394768044009672,0.2227538930171755
82,0.43818753143595707,0.5538142987012815,0.22524078734635478,0.28304169042041216,0.23469589322364698,0.2227538930171755
83,0.44804505891950813,0.5278142987012816,0.22524078734635478,0.29652495528901973,0.1888785782452223,0.2227538930171755
84,0.4397682873361616,0.5298142987012815,0.22524078734635478,0.31033126493808794,0.19565354011575725,0.2227538930171755
85,0.4280450589195081,0.5192658382250438,0.2678197380554755,0.28696333832118326,0.20427062333308463,0.19486811942810783
86,0.4240450589195081,0.5289747166695586,0.2678197380554755,0.3265249552890197,0.19207199550931936,0.19486811942810783
87,0.4177682873361616,0.4935231771457965,0.2678197380554755,0.27968479761036535,0.20135405892404395,0.19486811942810783
88,0.4310316820293948,0.5265741312161308,0.2678197380554755,0.2785249552890197,0.1870254509527794,0.19486811942810783
89,0.39997432939390243,0.5165741312161309,0.2678197380554755,0.2749666984589526,0.16558236907739426,0.19486811942810783
90,0.4099743293939024,0.5031542429689528,0.2724046597201213,0.27832023113123,0.15594925003239624,0.24015431488883252
91,0.412825639971654,0.5335231771457964,0.2724046597201213,0.3011081613302935,0.1919492500323962,0.24015431488883252
92,0.42176828733616156,0.5595231771457965,0.2724046597201213,0.2616215363239166,0.19633770490102387,0.24015431488883252
93,0.4279743293939024,0.5235231771457965,0.2724046597201213,0.2808255246263467,0.2009090869740917,0.24015431488883252
94,0.4330316820293948,0.5435231771457966,0.2724046597201213,0.27730720803744513,0.16275439399460748,0.24015431488883252
95,0.414825639971654,0.5295231771457964,0.24073571117819226,0.2998125015325619,0.20398528789447484,0.21338274141971336
96,0.4230316820293948,0.5435231771457965,0.24073571117819226,0.28704169042041217,0.1664904415719442,0.21338274141971336
97,0.43797432939390235,0.5309747166695586,0.24073571117819226,0.26432023113123004,0.19971422064997468,0.21338274141971336
98,0.43797432939390235,0.5205741312161309,0.24073571117819226,0.28504169042041216,0.17310720659392215,0.21338274141971336
99,0.42503168202939484,0.5149747166695586,0.24073571117819226,0.2950416904204122,0.19616234180461434,0.21338274141971336
100,0.4317682873361615,0.5408652527716159,0.23614664594963677,0.2956847976103654,0.19484200540615243,0.23229043623957746
101,0.42576828733616157,0.5452658382250437,0.23614664594963677,0.25696333832118323,0.17586254241755173,0.23229043623957746
102,0.436825639971654,0.520865252771616,0.23614664594963677,0.26674717252711777,0.2058625424175517,0.23229043623957746
103,0.414825639971654,0.5054137132478538,0.23614664594963677,0.24768479761036538,0.22523211227735446,0.23229043623957746
104,0.40969755781055583,0.514865252771616,0.23614664594963677,0.24896333832118323,0.21644125747037832,0.23229043623957746
105,0.41103168202939483,0.524865252771616,0.2718621540517654,0.23600285609704458,0.21463750428808656,0.191694970342152
106,0.40103168202939476,0.5394137132478538,0.2718621540517654,0.25274717252711776,0.1859492500323962,0.191694970342152
107,0.4170316820293948,0.504865252771616,0.2718621540517654,0.2390910422433797,0.14594925003239617,0.191694970342152
108,0.4070316820293948,0.5274137132478538,0.2718621540517654,0.26576956376159455,0.13394925003239622,0.191694970342152
109,0.43807075987036526,0.506865252771616,0.2718621540517654,0.26530340389339496,0.14210267551860234,0.191694970342152
110,0.43103168202939485,0.5271225916923687,0.22846414973759022,0.2745819446042128,0.14782474758643188,0.1868066895155676
111,0.4277682873361616,0.5205741312161309,0.22846414973759022,0.29400858669655117,0.16191745386979392,0.1868066895155676
112,0.40882563997165394,0.5211225916923687,0.22846414973759022,0.2778034959998376,0.15496399842633388,0.1868066895155676
113,0.400825639971654,0.5165741312161309,0.22846414973759022,0.295064910169271,0.18448883594286175,0.1868066895155676
114,0.42176828733616156,0.5231225916923687,0.22846414973759022,0.3038034959998375,0.14487729081148942,0.1868066895155676
115,0.41776828733616156,0.5231225916923687,0.27613472127995986,0.2827471725271178,0.2086909577785262,0.21547489719174606
116,0.4357682873361616,0.5051225916923687,0.27613472127995986,0.2947471725271178,0.17358189747214398,0.21547489719174606
117,0.41976828733616156,0.4993379808057373,0.27613472127995986,0.29225696984478133,0.16227865683389447,0.21547489719174606
118,0.4217682873361616,0.4691225916923688,0.27613472127995986,0.29174023471338884,0.16547408754892406,0.21547489719174606
119,0.40776828733616155,0.4647895203294995,0.27613472127995986,0.28574023471338883,0.17186254241755172,0.21547489719174606
120,0.43004505891950806,0.4613379808057373,0.23898361042924193,0.2801614912041679,0.19482971233900595,0.20409654595898868
121,0.40404505891950815,0.4893379808057373,0.23898361042924193,0.28700164888282226,0.21156664249232737,0.20409654595898868
122,0.41310241155500055,0.4785741312161309,0.23898361042924193,0.2915183840142147,0.20096560405541636,0.20409654595898868
123,0.4437682873361616,0.47312259169236875,0.23898361042924193,0.2501150991440224,0.16655028846930725,0.20409654595898868
124,0.42976828733616157,0.4625741312161309,0.23898361042924193,0.2546268479816334,0.20855028846930723,0.20409654595898868
125,0.4377682873361616,0.4545741312161309,0.2604512192803209,0.2661473657160996,0.16863750428808655,0.2449091262569299
126,0.4293574856898486,0.45712259169236874,0.2604512192803209,0.26896333832118324,0.2001623418046144,0.2449091262569299
127,0.4593574856898487,0.4431225916923688,0.2604512192803209,0.2742247524906166,0.19347408754892403,0.2449091262569299
128,0.42204505891950816,0.4584983987740143,0.2604512192803209,0.28704169042041217,0.19255028846930722,0.2449091262569299
129,0.41776828733616156,0.4625741312161309,0.2604512192803209,0.2858818480990665,0.215474087548924,0.2449091262569299
130,0.408825639971654,0.47912259169236876,0.2747357111781923,0.24538556013667412,0.1954740875489241,0.2147538930171755
131,0.4097682873361616,0.45541371324785385,0.2747357111781923,0.23452495528901973,0.2099492500323962,0.2147538930171755
132,0.42176828733616156,0.46486525277161594,0.2747357111781923,0.2725249552890197,0.21810267551860232,0.2147538930171755
133,0.4257682873361616,0.44886525277161593,0.2747357111781923,0.24729008149606072,0.19886523132235254,0.2147538930171755
134,0.41896811248810295,0.45686525277161594,0.2747357111781923,0.27178636945845314,0.22994925003239622,0.2147538930171755
135,0.41418753143595705,0.46141371324785385,0.2681466459496368,0.2791432622684999,0.21994925003239624,0.2084665438112711
136,0.41896811248810295,0.4614137132478538,0.2681466459496368,0.27378636945845314,0.21296560405541634,0.2084665438112711
137,0.4018400303270048,0.43941371324785383,0.2681466459496368,0.2459857295556601,0.20511902954162245,0.2084665438112711
138,0.4258400303270048,0.45086525277161593,0.2681466459496368,0.25370361862335333,0.18594925003239618,0.2084665438112711
139,0.4379107598526105,0.42486525277161596,0.2681466459496368,0.2749931931410291,0.2119492500323962,0.2084665438112711
140,0.43880736517713204,0.4068652527716159,0.2664046597201213,0.26842507791253545,0.20394925003239622,0.19032381874468984
141,0.4479107598526105,0.4065741312161309,0.2664046597201213,0.2651714226167423,0.1879492500323962,0.19032381874468984
142,0.42776828733616157,0.40486525277161595,0.2664046597201213,0.24535974890709134,0.20170727476082662,0.19032381874468984
143,0.4257682873361615,0.4374137132478538,0.2664046597201213,0.26704169042041215,0.19994925003239622,0.19032381874468984
144,0.4300450589195081,0.454865252771616,0.2664046597201213,0.27380349599983755,0.20986254241755173,0.19032381874468984
145,0.4257682873361615,0.4314137132478538,0.2968684037457734,0.30188184809906654,0.230764551105392,0.23494099831362064
146,0.42176828733616156,0.4474137132478538,0.2968684037457734,0.29019990658574574,0.23676455110539202,0.23494099831362064
147,0.41776828733616156,0.47086525277161595,0.2968684037457734,0.2963087894949542,0.24747408754892408,0.23494099831362064
148,0.4320450589195081,0.46286525277161594,0.2968684037457734,0.3018034959998376,0.26994925003239617,0.23494099831362064
149,0.43176828733616157,0.46086525277161594,0.2968684037457734,0.27180349599983755,0.2534740875489241,0.23494099831362064
150,0.44376828733616147,0.45686525277161605,0.2558621540517653,0.3075873302057721,0.26947408754892405,0.21193424173842654
151,0.41776828733616156,0.46326583822504375,0.2558621540517653,0.2835873302057721,0.22147408754892406,0.21193424173842654
152,0.4357682873361616,0.4448652527716159,0.2558621540517653,0.31537651331345584,0.263474087548924,0.21193424173842654
153,0.42376828733616156,0.4208652527716159,0.2558621540517653,0.30874717252711775,0.24947408754892408,0.21193424173842654
154,0.42376828733616156,0.44526583822504373,0.2558621540517653,0.2961305600192411,0.24147408754892402,0.21193424173842654
155,0.39976828733616154,0.4254137132478538,0.23198212635374188,0.28896333832118326,0.246764551105392,0.2204665438112711
156,0.4377682873361616,0.43541371324785383,0.23198212635374188,0.28696333832118326,0.2570046842064426,0.2204665438112711
157,0.42976828733616157,0.42686525277161597,0.23198212635374188,0.2949633383211832,0.258764551105392,0.2204665438112711
158,0.42376828733616156,0.418865252771616,0.23198212635374188,0.3129633383211833,0.27147408754892405,0.2204665438112711
159,0.43369755781055586,0.422865252771616,0.23198212635374188,0.29032497476220165,0.2518625424175517,0.2204665438112711
160,0.41976828733616156,0.4154137132478538,0.20019320550983644,0.2887471725271178,0.254764551105392,0.21646654381127112
161,0.43176828733616157,0.42326583822504377,0.20019320550983644,0.3107471725271178,0.30194925003239625,0.21646654381127112
162,0.4099743293939024,0.43526583822504383,0.20019320550983644,0.27724394675099645,0.26024846630037457,0.21646654381127112
163,0.4157682873361615,0.43889690404820003,0.20019320550983644,0.25393959481059586,0.25962056714598214,0.21646654381127112
164,0.41976828733616156,0.44126583822504384,0.20019320550983644,0.2767471725271178,0.25547408754892403,0.21646654381127112
165,0.4437682873361616,0.4252658382250437,0.19845121928032086,0.2867471725271178,0.260841101609452,0.22703411844121504
166,0.4437682873361616,0.39889690404820005,0.19845121928032086,0.26010880896813615,0.22311521114289984,0.22703411844121504
167,0.4400450589195082,0.4208652527716159,0.19845121928032086,0.2874686318162999,0.23947408754892402,0.22703411844121504
168,0.42576828733616157,0.42497471666955866,0.19845121928032086,0.29140537052985116,0.2598247475864318,0.22703411844121504
169,0.4339107598526105,0.40719010578292725,0.19845121928032086,0.269027780956931,0.23947408754892408,0.22703411844121504
170,0.4517682873361616,0.4049747166695587,0.2512873469065544,0.2537492402461131,0.24547408754892402,0.2093827414197134
171,0.4597682873361616,0.4098142987012816,0.2512873469065544,0.256683911240669,0.21947408754892403,0.2093827414197134
172,0.42776828733616157,0.4275231771457966,0.2512873469065544,0.24868391124066896,0.23276455110539201,0.2093827414197134
173,0.43197432939390235,0.4224539701384805,0.2512873469065544,0.2594505190316668,0.23476455110539202,0.2093827414197134
174,0.43797432939390235,0.42152317714579657,0.2512873469065544,0.26888196425010147,0.22786254241755172,0.2093827414197134
175,0.4359743293939024,0.43821022083615485,0.2379359021525789,0.24090007703473446,0.2423377049010238,0.26969497034215195
176,0.4530134072348728,0.40912259169236875,0.2379359021525789,0.24772342901653033,0.2196281684574918,0.26969497034215195
177,0.43976828733616163,0.4511225916923688,0.2379359021525789,0.23868391124066896,0.22162816845749178,0.26969497034215195
178,0.41176828733616155,0.4202102208361549,0.2379359021525789,0.23828346452685775,0.2346747130140318,0.26969497034215195
179,0.4220450589195081,0.4114137132478538,0.2379359021525789,0.24778669030297906,0.23538424945756387,0.26969497034215195
180,0.41176828733616155,0.426865252771616,0.21557267565779745,0.23378669030297905,0.23428625814540416,0.19809654595898873
181,0.42776828733616157,0.42686525277161597,0.21557267565779745,0.25778669030297907,0.25219955053055965,0.19809654595898873
182,0.4147283383293593,0.418865252771616,0.21557267565779745,0.28474717252711773,0.2416281684574918,0.19809654595898873
183,0.41576828733616156,0.394865252771616,0.21557267565779745,0.262130560019241,0.22538424945756386,0.19809654595898873
184,0.41176828733616155,0.390865252771616,0.21557267565779745,0.2847471725271178,0.2583377049010238,0.19809654595898873
185,0.41376828733616156,0.402865252771616,0.24265172211779926,0.26530720803744523,0.23138619318592218,0.25015431488883255
186,0.42204505891950816,0.40078242979668993,0.24265172211779926,0.25862684798163343,0.23409572962945424,0.25015431488883255
187,0.4121875314359571,0.404865252771616,0.24265172211779926,0.2587471725271177,0.2481893831334468,0.25015431488883255
188,0.4357682873361616,0.408865252771616,0.24265172211779926,0.2527471725271177,0.2780957296294542,0.25015431488883255
189,0.40976828733616155,0.376865252771616,0.24265172211779926,0.2769000770347345,0.26809572962945427,0.25015431488883255


==> images/TV_image/TV_error_q_095_TV_image.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock
0,1.9996255231698936,1.9999740249185518,1.9999642299400073,1.9999966780691234,1.9999997154037947,1.999996777342229
1,1.9984510716965573,1.9998804375624784,1.9999642299400073,1.9987193358895698,1.9998613971342236,1.999996777342229
2,1.9984510716965573,1.9996207921037599,1.9999642299400073,1.9925461049961193,1.9964641403650951,1.999996777342229
3,1.9959441562451699,1.9996201235239406,1.9999642299400073,1.9728484479786326,1.990464140365095,1.999996777342229
4,1.99594415624517,1.9996201235239406,1.9999642299400073,1.9628484415048835,1.9761799480439275,1.999996777342229
5,1.9919397835762411,1.9996199353872826,1.9718452214078632,1.9488484418138454,1.9638224158059217,0.4835736170170783
6,1.990121186846012,1.9988390751180007,1.9718452214078632,1.9305471871364008,1.945822418222839,0.4835736170170783
7,1.9901199006526757,1.9968390233472322,1.9718452214078632,1.9065471858513348,1.9158224231776577,0.4835736170170783
8,1.9901199006526757,1.9968390233472322,1.9718452214078632,1.8825471859560363,1.9019423676869827,0.4835736170170783
9,1.9861199006526757,1.9968390233472322,1.9718452214078632,1.8645471859497333,1.8699423608673713,0.4835736170170783
10,1.990119900652676,1.9965820023014753,1.9428357123535682,1.8490574972262586,1.8679423677228173,1.8112694370187699
11,1.9821199006526757,1.996582002301475,1.9428357123535682,1.8430574976399225,1.8599423919502869,1.8112694370187699
12,1.9821199006526757,1.994582002301475,1.9428357123535682,1.821057502080024,1.819942475840091,1.8112694370187699
13,1.977503922114557,1.9965820023014753,1.9428357123535682,1.825057495941193,1.8119426765464925,1.8112694370187699
14,1.9735039221145567,1.9965820162411239,1.9428357123535682,1.813057501692316,1.789403006466042,1.8112694370187699
15,1.9715035575268671,1.996582002301475,1.8988357259920783,1.7830574960458945,1.7799437063415,0.707232513832226
16,1.9715035575268673,1.994582054072244,1.8988357259920783,1.7670575184956845,1.7754032910622475,0.707232513832226
17,1.969503557526867,1.9925820125669165,1.8988357259920783,1.7470575032926472,1.7714032910622475,0.707232513832226
18,1.9655035575268673,1.990582002301475,1.8988357259920783,1.747057501692316,1.7514032071724435,0.707232513832226
19,1.9635035575268671,1.9925819986272675,1.8988357259920783,1.7190574975415238,1.7534032910622477,0.707232513832226
20,1.9575035575268673,1.9905819986272675,1.8668357958353283,1.707057503292647,1.747404236967451,1.6752697900101592
21,1.95950345763232,1.9905820125669165,1.8668357958353283,1.6870575021059797,1.7474032910622475,1.6752697900101592
22,1.9482269037471238,1.9885819986272677,1.8668357958353283,1.6712947161846068,1.721403006466042,1.6752697900101592
23,1.95750345763232,1.9863554129031915,1.8668357958353283,1.6810574960458946,1.7154032910622476,1.6752697900101592
24,1.9495034311072668,1.9863554129031917,1.8668357958353283,1.6832947165982706,1.709404236967451,1.6752697900101592
25,1.9462267970117515,1.984355412903192,1.8324991058697595,1.6692947165982703,1.691404236967451,0.9396027643686758
26,1.9422268235368048,1.982355412903192,1.8324991058697595,1.66729471659827,1.6834030064660421,0.9396027643686758
27,1.9442269037471238,1.982355412903192,1.8324991058697595,1.6670575037063107,1.6994063466479719,0.9396027643686758
28,1.94350345763232,1.982355409228984,1.8324991058697595,1.6590575261561007,1.6694063689748149,0.9396027643686758
29,1.9362268303776295,1.9843554092289841,1.8324991058697595,1.6550575261561007,1.6674032842068018,0.9396027643686758
30,1.9342268303776295,1.9843554092289837,1.7884994110331491,1.6352947329879748,1.6614042350668239,1.5884449066862745
31,1.9382268303776296,1.9803554092289841,1.7884994110331491,1.6492947165982703,1.645404230112005,1.5884449066862745
32,1.9322268303776298,1.978355409228984,1.7884994110331491,1.6212947918323142,1.6434032071724434,1.5884449066862745
33,1.9322268038525767,1.9783554092289841,1.7884994110331491,1.6292947165982705,1.6454062869856376,1.5884449066862745
34,1.9362268235368045,1.9763554082806702,1.7884994110331491,1.6212947165982703,1.619403006466042,1.5884449066862745
35,1.9302268235368047,1.9803554082806702,1.746499170936945,1.6252947165982703,1.633403928143775,1.0295273325751633
36,1.9282267970117517,1.9723554082806702,1.746499170936945,1.5992947165982705,1.6374060862792361,1.0295273325751633
37,1.9302268235368047,1.97035540828067,1.746499170936945,1.58729473904806,1.623406086279236,1.0295273325751633
38,1.9302268235368047,1.9683554082806702,1.746499170936945,1.5952948187418585,1.6174032910622476,1.0295273325751633
39,1.9302268286608795,1.9683554082806702,1.746499170936945,1.6012950853175882,1.5874063708754418,1.0295273325751633
40,1.9262268286608795,1.9683554082806702,1.7193058623703321,1.5832950264732488,1.6074032910622476,1.5044449846036867
41,1.9242268286608797,1.968116880857789,1.7193058623703321,1.5692948203421895,1.5494042369674508,1.5044449846036867
42,1.9202268021358266,1.9641168808577891,1.7193058623703321,1.5512947390480603,1.5994063708754418,1.5044449846036867
43,1.9202268286608795,1.9621168808577887,1.7193058623703321,1.5592947390480603,1.5894063708754418,1.5044449846036867
44,1.9222268235368047,1.9601168845319965,1.7193058623703321,1.5472947390480605,1.5834063708754416,1.5044449846036867
45,1.9162267970117515,1.960116880857789,1.6853056222741283,1.5332947978923996,1.5474063708754415,1.1376374658892192
46,1.9202268235368047,1.960355409228984,1.6853056222741283,1.5452947390480603,1.5454063708754417,1.1376374658892192
47,1.9242267970117515,1.960355409228984,1.6853056222741283,1.5252948203421894,1.5513495006276323,1.1376374658892192
48,1.9162268038525765,1.9583554092289839,1.6853056222741283,1.5372948203421894,1.5254140585273719,1.1376374658892192
49,1.9162268038525765,1.956355409228984,1.6853056222741283,1.5412947390480602,1.5333497852238382,1.1376374658892192
50,1.9102268038525765,1.956355409228984,1.6533056222741283,1.5272947390480605,1.5273528650370323,1.4264488835193967
51,1.9102268038525763,1.9563554082806702,1.6533056222741283,1.5152947165982704,1.5213626865969534,1.4264488835193967
52,1.9162267970117517,1.9561168808577891,1.6533056222741283,1.5292947978923996,1.503359606783759,1.4264488835193967
53,1.9082268235368047,1.9541168808577891,1.6533056222741283,1.5212947390480602,1.491349785223838,1.4264488835193967
54,1.9122268021358266,1.9521168818061028,1.6533056222741283,1.5098121621460705,1.5014042369674507,1.4264488835193967
55,1.9042268235368045,1.9501168818061028,1.6113097968051817,1.5052947918323143,1.5013497852238382,1.1854926310546199
56,1.9022267970117515,1.9501168808577891,1.6113097968051817,1.5118121621460707,1.5053488393186347,1.1854926310546199
57,1.9042268021358266,1.948116880857789,1.6113097968051817,1.5092947978923996,1.509349785223838,1.1854926310546199
58,1.9062268034327001,1.946116880857789,1.6113097968051817,1.4992948203421894,1.503407316780645,1.1854926310546199
59,1.9042268021358266,1.9461168808577889,1.6113097968051817,1.5272957297286816,1.5053596067837591,1.1854926310546199
60,1.9002268021358266,1.9441168818061028,1.5413067298242267,1.5152948203421897,1.521349785223838,1.4014787186687274
61,1.9002268021358264,1.9501168808577891,1.5413067298242267,1.495295026473249,1.533352865037032,1.4014787186687274
62,1.9042267970117517,1.948116881806103,1.5413067298242267,1.4872948203421896,1.537352865037032,1.4014787186687274
63,1.9082267970117517,1.952116880857789,1.5413067298242267,1.4878125533151785,1.5033528650370322,1.4014787186687274
64,1.9022267970117515,1.952116880857789,1.5413067298242267,1.5092957297286813,1.4873528650370322,1.4014787186687274
65,1.8922267970117517,1.952116880857789,1.5273067298242267,1.4872947390480604,1.5133626865969532,1.2794926310546197
66,1.8842267970117517,1.9501168808577891,1.5273067298242267,1.4692948203421894,1.4913626865969534,1.2794926310546197
67,1.8882268038525765,1.9441168808577889,1.5273067298242267,1.4872947978923996,1.4833626865969531,1.2794926310546197
68,1.8882267970117517,1.942116880857789,1.5273067298242267,1.4692947390480602,1.4853626865969534,1.2794926310546197
69,1.8842267970117517,1.938116880857789,1.5273067298242267,1.4558121621460707,1.493393353110863,1.2794926310546197
70,1.8962267952950016,1.9361168808577889,1.5453056222741282,1.4532947390480602,1.4913626865969531,1.3494819413264987
71,1.8882267952950014,1.9401168808577889,1.5453056222741282,1.4692948203421894,1.4613626865969531,1.3494819413264987
72,1.8822267970117514,1.9361168808577889,1.5453056222741282,1.4752948203421896,1.4413528650370322,1.3494819413264987
73,1.8802267970117514,1.928116880857789,1.5453056222741282,1.46381226588999,1.4453528650370322,1.3494819413264987
74,1.8822267970117514,1.9401168808577889,1.5453056222741282,1.4378125533151784,1.4713528650370322,1.3494819413264987
75,1.8782267970117514,1.942116880857789,1.5153056222741283,1.4298122658899899,1.4573626865969533,1.3115166428470422
76,1.8822268038525765,1.9441168806180673,1.5153056222741283,1.4258125533151784,1.4753528650370322,1.3115166428470422
77,1.873653106540922,1.9421168806180675,1.5153056222741283,1.4272951077673781,1.4773596067837593,1.3115166428470422
78,1.8742267970117517,1.9341168806180675,1.5153056222741283,1.4192948203421896,1.4493626865969533,1.3115166428470422
79,1.8722267970117517,1.9361168806180673,1.5153056222741283,1.419295107767378,1.4553626865969533,1.3115166428470422
80,1.869653106540922,1.9381168806180673,1.4913164639467151,1.407295107767378,1.4453626865969533,1.3854819413264987
81,1.8722267970117517,1.9401168806180673,1.4913164639467151,1.4258125533151784,1.4613528650370324,1.3854819413264987
82,1.8722267970117517,1.9401168806180675,1.4913164639467151,1.4238125533151784,1.4553528650370322,1.3854819413264987
83,1.8862267970117514,1.9361168815663812,1.4913164639467151,1.4212951077673783,1.4653528650370324,1.3854819413264987
84,1.8762267970117514,1.9301168806180675,1.4913164639467151,1.4178125533151786,1.4413497852238382,1.3854819413264987
85,1.8742267970117514,1.934116880618067,1.4653097968051818,1.4298125533151786,1.4453497852238382,1.3534819413264987
86,1.8702267970117514,1.9341168806180675,1.4653097968051818,1.3938125533151784,1.4373528650370324,1.3534819413264987
87,1.8602267970117516,1.9321168806180673,1.4653097968051818,1.4252950264732487,1.4273528650370322,1.3534819413264987
88,1.865653104824172,1.928116880558708,1.4653097968051818,1.4172948203421896,1.4293497852238382,1.3534819413264987
89,1.8682267952950016,1.9321168805587081,1.4653097968051818,1.4392948203421894,1.4313497852238382,1.3534819413264987
90,1.8556531048241722,1.924116880558708,1.4641673729912705,1.4412951077673781,1.4393528650370322,1.3374819413264987
91,1.857653106540922,1.930116880558708,1.4641673729912705,1.4272951077673781,1.449359606783759,1.3374819413264987
92,1.8596531048241722,1.9301168805587081,1.4641673729912705,1.4212960984479992,1.4473497852238382,1.3374819413264987
93,1.8576531065409219,1.9341168806036682,1.4641673729912705,1.4252951077673781,1.4453596067837593,1.3374819413264987
94,1.863653104824172,1.92611688084339,1.4641673729912705,1.4238125533151784,1.4713528650370322,1.3374819413264987
95,1.857653104824172,1.93211688084339,1.427309796805182,1.4332951077673781,1.4493804517377478,1.3195273325751635
96,1.859653104824172,1.9301168806036684,1.427309796805182,1.4298125533151784,1.4454073167806452,1.3195273325751635
97,1.8516531048241722,1.9261168806036681,1.427309796805182,1.4238122658899899,1.4513528650370322,1.3195273325751635
98,1.8476531048241722,1.9281168808543667,1.427309796805182,1.4238125533151784,1.4513528650370324,1.3195273325751635
99,1.8536531044042959,1.926116880854367,1.427309796805182,1.4158125533151784,1.447362686596953,1.3195273325751635
100,1.8516531048241722,1.91811688084339,1.458177974567653,1.4058125533151786,1.4373626865969533,1.3516027643686759
101,1.849653104824172,1.9146285068885385,1.458177974567653,1.4098125533151784,1.4413626865969533,1.3516027643686759
102,1.8556531048241722,1.92611688079843,1.458177974567653,1.4178125533151786,1.4233528650370322,1.3516027643686759
103,1.853653104824172,1.9201168807984297,1.458177974567653,1.4238135439957995,1.4273626865969533,1.3516027643686759
104,1.8602267952950016,1.9161168806180673,1.458177974567653,1.4478135439957995,1.4113528650370322,1.3516027643686759
105,1.8556531048241722,1.9161168806180673,1.4221810415486085,1.4418135439957998,1.4213528650370324,1.33349263105462
106,1.8556531044042957,1.9081168806180675,1.4221810415486085,1.4338125533151787,1.4333528650370322,1.33349263105462
107,1.8582267952950016,1.9101168808577886,1.4221810415486085,1.4378125533151784,1.4293528650370324,1.33349263105462
108,1.853653104824172,1.9101168806180675,1.4221810415486085,1.4178135439957995,1.4373528650370324,1.33349263105462
109,1.8482267952950016,1.9041168807984297,1.4221810415486085,1.4098125533151786,1.4313528650370322,1.33349263105462
110,1.8422267952950016,1.9001168806180675,1.4301810415486083,1.4318125533151784,1.4433528650370322,1.3354926310546198
111,1.8402267952950015,1.8981168806180675,1.4301810415486083,1.3918125533151784,1.433383531550942,1.3354926310546198
112,1.8396531048241722,1.9026285069478979,1.4301810415486083,1.3938135439957997,1.4433497852238382,1.3354926310546198
113,1.8376531065409223,1.904628506708176,1.4301810415486083,1.4198135439957995,1.467348839318635,1.3354926310546198
114,1.8382267952950015,1.9006285069478979,1.4301810415486083,1.4092960984479992,1.4453497852238382,1.3354926310546198
115,1.8362267970117516,1.8966285069478979,1.424170439972226,1.4138125533151786,1.4513519191318291,1.3574926310546198
116,1.837653106540922,1.894628506708176,1.424170439972226,1.4218135439957993,1.4513497852238382,1.3574926310546198
117,1.8402267970117514,1.89262850765649,1.424170439972226,1.4198135439957995,1.4533497852238382,1.3574926310546198
118,1.8536531048241722,1.8906285066488169,1.424170439972226,1.4098135439957997,1.4493528650370324,1.3574926310546198
119,1.8496531065409223,1.8826285067081765,1.424170439972226,1.4138135439957995,1.4453528650370324,1.3574926310546198
120,1.845653104824172,1.8846285067081763,1.4581704399722257,1.4118135439957995,1.4393596067837593,1.3434926310546198
121,1.843653106121046,1.8846285067081763,1.4581704399722257,1.4158135439957995,1.4713528650370322,1.3434926310546198
122,1.8422267952950016,1.8821168807984296,1.4581704399722257,1.4418135439957993,1.4633528650370322,1.3434926310546198
123,1.852226796591875,1.8806285067081763,1.4581704399722257,1.4118135439957997,1.4713528650370322,1.3434926310546198
124,1.8476531061210457,1.8866285067081763,1.4581704399722257,1.4278125533151784,1.4693497852238382,1.3434926310546198
125,1.8436531044042956,1.8766285068885384,1.4233067298242266,1.4158135439957995,1.4553528650370322,1.3214819413264987
126,1.8356531061210457,1.878628506708176,1.4233067298242266,1.4078135439957995,1.4633596067837593,1.3214819413264987
127,1.8416531061210457,1.8826285067081763,1.4233067298242266,1.4272960984479992,1.4513596067837593,1.3214819413264987
128,1.8356531044042956,1.886628506708176,1.4233067298242266,1.4258125533151786,1.4773528650370324,1.3214819413264987
129,1.8356531044042959,1.8826285066488169,1.4233067298242266,1.431296098447999,1.4473528650370322,1.3214819413264987
130,1.8336531047239653,1.8786285066488169,1.461309796805182,1.4312960984479992,1.4613528650370324,1.3675273325751633
131,1.8396531047239653,1.8786285103230247,1.461309796805182,1.4318158752460555,1.4713528650370322,1.3675273325751633
132,1.831653104723965,1.870628506708176,1.461309796805182,1.4278125533151784,1.4753497852238382,1.3675273325751633
133,1.8376531044042959,1.868628506708176,1.461309796805182,1.4172958110228104,1.4473528650370322,1.3675273325751633
134,1.835653106020839,1.868628520647825,1.461309796805182,1.4298125533151786,1.4553528650370322,1.3675273325751633
135,1.8322267948751252,1.8726285067081763,1.3941704399722257,1.4118125533151784,1.4313497852238382,1.3315166428470422
136,1.833653104304089,1.8726285069478976,1.3941704399722257,1.4118125533151784,1.4153596067837593,1.3315166428470422
137,1.843653104304089,1.8686285067081763,1.3941704399722257,1.4258125533151786,1.4073596067837593,1.3315166428470422
138,1.8416531044042959,1.8566285069478976,1.3941704399722257,1.413295107767378,1.4213497852238381,1.3315166428470422
139,1.8496531044042959,1.8526285069478978,1.3941704399722257,1.4178125533151786,1.417359606783759,1.3315166428470422
140,1.8476531044042956,1.8526285067081762,1.4061704399722257,1.4238125533151784,1.4153497852238384,1.3554926310546198
141,1.8416531044042959,1.8666285069478978,1.4061704399722257,1.433813256570611,1.4193528650370322,1.3554926310546198
142,1.8416531048241722,1.8526285069478978,1.4061704399722257,1.4398155878208667,1.425359606783759,1.3554926310546198
143,1.8356531048241722,1.8626285078962117,1.4061704399722257,1.4298158752460552,1.4193519191318291,1.3554926310546198
144,1.8336531044042959,1.8526285069478978,1.4061704399722257,1.4438125533151784,1.4353528650370322,1.3554926310546198
145,1.8296531044042958,1.8506285069478978,1.4221704399722257,1.441296098447999,1.4093528650370324,1.3535241099173922
146,1.8316531048241722,1.8626285106221054,1.4221704399722257,1.433298429698255,1.4113528650370322,1.3535241099173922
147,1.8276531048241722,1.862628506947898,1.4221704399722257,1.4392984296982552,1.4133528650370324,1.3535241099173922
148,1.8156531048241722,1.8526285078962117,1.4221704399722257,1.4258158752460555,1.4013528650370324,1.3535241099173922
149,1.8162267952950018,1.8466285069478978,1.4221704399722257,1.4252960984479992,1.3953835315509422,1.3535241099173922
150,1.8102267952950015,1.8506285069478978,1.3801810415486084,1.4178125533151786,1.4093626865969533,1.3515273325751633
151,1.8156531048241722,1.8586285106221054,1.3801810415486084,1.423813256570611,1.4073626865969535,1.3515273325751633
152,1.8156531048241722,1.8486285113306977,1.3801810415486084,1.4412951077673781,1.4273626865969533,1.3515273325751633
153,1.8142267948751252,1.8526285106221057,1.3801810415486084,1.465296098447999,1.4093528650370324,1.3515273325751633
154,1.8102267948751252,1.8566285106221054,1.3801810415486084,1.457296098447999,1.3933528650370324,1.3515273325751633
155,1.8196531044042956,1.8466285113306977,1.4201810415486085,1.4458135439957995,1.4033528650370324,1.3835273325751634
156,1.8136531044042958,1.8586285113306975,1.4201810415486085,1.4358135439957995,1.4053528650370324,1.3835273325751634
157,1.8176531044042958,1.8526285106221054,1.4201810415486085,1.4478125533151784,1.3933528650370324,1.3835273325751634
158,1.8136531044042958,1.8486285069478976,1.4201810415486085,1.455813256570611,1.3953528650370324,1.3835273325751634
159,1.8116531048241722,1.8446285106221054,1.4201810415486085,1.4598125533151785,1.4133528650370324,1.3835273325751634
160,1.8136531048241722,1.8326285106221054,1.4141701998760219,1.43781226588999,1.4193528650370324,1.3695273325751633
161,1.8136531048241722,1.8406285113306977,1.4141701998760219,1.4278125533151784,1.4093497852238381,1.3695273325751633
162,1.8156531048241722,1.8306285113306975,1.4141701998760219,1.4358125533151784,1.42336174069175,1.3695273325751633
163,1.8096531044042958,1.8286285106221056,1.4141701998760219,1.4298122658899899,1.40736174069175,1.3695273325751633
164,1.8062267948751254,1.8266285069478978,1.4141701998760219,1.4258125533151784,1.4133617406917502,1.3695273325751633
165,1.8036531048241722,1.8206285078962114,1.3741810415486082,1.4078125533151784,1.4193617406917503,1.3395241099173922
166,1.8076531048241722,1.8206285115704195,1.3741810415486082,1.4278135439957995,1.4093617406917502,1.3395241099173922
167,1.8022267952950015,1.8086285115704193,1.3741810415486082,1.4078135439957995,1.4373519191318294,1.3395241099173922
168,1.8056531048241722,1.8186285115704195,1.3741810415486082,1.4138135439957997,1.4213528650370324,1.3395241099173922
169,1.8036531044042956,1.8066285115704195,1.3741810415486082,1.4158135439957995,1.4093497852238381,1.3395241099173922
170,1.7976531044042958,1.8186285115704195,1.3801673729912705,1.4138135439957995,1.4133497852238381,1.373516642847042
171,1.8056531044042958,1.8146285115704193,1.3801673729912705,1.4078135439957995,1.4193497852238381,1.373516642847042
172,1.8062267948751252,1.8246285115704193,1.3801673729912705,1.4118135439957995,1.4133497852238381,1.373516642847042
173,1.8116531044042958,1.8226285115704193,1.3801673729912705,1.4058168659266765,1.3953497852238383,1.373516642847042
174,1.8056531044042958,1.8126285078962114,1.3801673729912705,1.3978135439957997,1.3993519191318293,1.373516642847042
175,1.8156531044042956,1.8106285218358604,1.3941810415486082,1.3972960984479994,1.4053528650370322,1.3394926310546198
176,1.8136531048241722,1.8186285078962114,1.3941810415486082,1.3932960984479994,1.3833497852238381,1.3394926310546198
177,1.8116531044042956,1.8206285106221054,1.3941810415486082,1.3898135439957995,1.3893497852238383,1.3394926310546198
178,1.8156531044042956,1.8126285078962117,1.3941810415486082,1.3832960984479992,1.3813497852238383,1.3394926310546198
179,1.8096531044042958,1.8106285115704193,1.3941810415486082,1.3878135439957995,1.3693519191318293,1.3394926310546198
180,1.8156531061210455,1.8146285115704193,1.3601673729912704,1.3818168659266765,1.3693497852238383,1.35749263105462
181,1.8056531061210457,1.8106285078962117,1.3601673729912704,1.3858135439957995,1.3933497852238381,1.35749263105462
182,1.8116531061210455,1.8106285078962119,1.3601673729912704,1.3878135439957995,1.399351919131829,1.35749263105462
183,1.8096531044042956,1.8106285218358606,1.3601673729912704,1.4038125533151784,1.3953497852238383,1.35749263105462
184,1.8116531044042956,1.8006285115704193,1.3601673729912704,1.3858135439957995,1.3813528650370324,1.35749263105462
185,1.8056531048241722,1.8086285115704193,1.3721673729912705,1.3898135439957995,1.4113528650370322,1.3514926310546198
186,1.8036531044042956,1.7966285115704193,1.3721673729912705,1.3938135439957997,1.3893528650370324,1.3514926310546198
187,1.797653104824172,1.7946285115704195,1.3721673729912705,1.3878125533151784,1.4033528650370322,1.3514926310546198
188,1.7896531048241722,1.7926285115704192,1.3721673729912705,1.3938135439957997,1.4073528650370322,1.3514926310546198
189,1.7916531048241722,1.7986285115704195,1.3721673729912705,1.4138135439957997,1.4093626865969533,1.3514926310546198


==> images/TV_image/pot_vals_TV_image.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock
0,94142.00000000167,94142.00000000167,94142.00000000167,94142.00000000167,94142.00000000167,94142.00000000167
1,93273.10966771076,93251.95515298264,94142.00000000167,87288.13203007478,87598.46458364271,94142.00000000167
2,92452.6689888336,92350.16470337486,94142.00000000167,82526.38770818927,82631.51410959661,94142.00000000167
3,91636.72486962329,91551.32369492998,94142.00000000167,78941.25974388467,78834.97339752951,94142.00000000167
4,90794.60978732345,90735.75846464989,94142.00000000167,76223.26900994226,76220.40538713569,94142.00000000167
5,90041.2620270993,89946.21059428685,76606.57646742775,74143.07531836902,74030.32151278511,101192.3413863627
6,89286.01905486995,89127.03194525608,76606.57646742775,72810.96598351261,72483.15394895176,101192.3413863627
7,88491.802355977,88391.85864800672,76606.57646742775,71442.62709139462,71422.03638075465,101192.3413863627
8,87777.21407312999,87783.6313765657,76606.57646742775,70505.77896578528,70507.45750256866,101192.3413863627
9,87055.76961387876,87119.71618142429,76606.57646742775,69900.10313246383,69801.77775702883,101192.3413863627
10,86477.96626904908,86491.4274453554,68903.56868800276,69427.60822274435,69136.07816982665,77976.07431213802
11,85805.36569720983,85855.43552360366,68903.56868800276,68925.4489879842,68802.34934592982,77976.07431213802
12,85208.82626661839,85253.2690890845,68903.56868800276,68816.31141715983,68714.19872297526,77976.07431213802
13,84619.43861206122,84627.7194460346,68903.56868800276,68493.7593723255,68552.53019301199,77976.07431213802
14,84055.29874002744,84148.45961260056,68903.56868800276,68409.92650679662,68361.05845496838,77976.07431213802
15,83512.32647206802,83665.30230189957,65384.071997358464,68343.44320725699,68431.13559020644,84241.57443675754
16,82913.06647812824,83080.36834664355,65384.071997358464,68217.9106635327,68236.40561851529,84241.57443675754
17,82451.29514695691,82553.75200120735,65384.071997358464,68290.02442456776,68296.25751175017,84241.57443675754
18,81916.69588203702,82023.45942784508,65384.071997358464,68442.56581917792,68214.30883755523,84241.57443675754
19,81378.30305230069,81531.36586339134,65384.071997358464,68358.22805652508,68327.93509834191,84241.57443675754
20,80833.39633467958,81068.86924166768,63877.781159767845,68374.95363839544,68316.92073713105,72548.12335931553
21,80304.69714697896,80561.0389361933,63877.781159767845,68415.46546722975,68314.05428246422,72548.12335931553
22,79877.92052755233,80118.01477026944,63877.781159767845,67652.18398948094,68129.80871023009,72548.12335931553
23,79445.39974585817,79690.27221456582,63877.781159767845,67520.4792946782,67905.39303663987,72548.12335931553
24,79034.06434552919,79288.68866935425,63877.781159767845,67552.56962795445,67785.62965878069,72548.12335931553
25,78655.5212492035,78871.89630273911,63091.259562381776,67568.9149369697,67671.69037595508,76099.4863575729
26,78245.32210343776,78496.74254177368,63091.259562381776,67483.44697856541,67757.97427458329,76099.4863575729
27,77851.2056290385,78083.91915032656,63091.259562381776,67374.63899106646,67600.3461553926,76099.4863575729
28,77477.49136552826,77710.91284653693,63091.259562381776,67227.89735620338,67534.75135278638,76099.4863575729
29,77083.53351849873,77299.86066896617,63091.259562381776,67295.35761236363,67502.9543047397,76099.4863575729
30,76680.55315283258,76994.11897607484,62760.684972693154,67455.84329340662,67563.79879444311,69683.56118169021
31,76292.72375449548,76681.51643662863,62760.684972693154,67556.07982714454,67653.6696159371,69683.56118169021
32,75946.25148464003,76296.57933196193,62760.684972693154,67726.90963895932,67725.64231394205,69683.56118169021
33,75581.70995039187,75978.77204018219,62760.684972693154,67736.35120503488,67767.35631481523,69683.56118169021
34,75290.97634701306,75642.76484510956,62760.684972693154,67819.21730565964,67729.07008397864,69683.56118169021
35,74932.94507925918,75293.15355240845,62815.904553186134,67869.44121223403,67943.27029973458,72565.31909302116
36,74660.74388037372,74862.06955912437,62815.904553186134,67779.9295942514,67884.7848206028,72565.31909302116
37,74374.45440045044,74610.27619371218,62815.904553186134,67982.57544599299,68020.9693572814,72565.31909302116
38,74116.99775412929,74342.49467286152,62815.904553186134,67957.04527831198,67895.41978919615,72565.31909302116
39,73832.1069398095,74093.87336454703,62815.904553186134,67995.0212536676,67909.16399860453,72565.31909302116
40,73539.42533253977,73875.30150588711,62862.756425918386,68106.19705482211,67982.62315675133,68259.75756987376
41,73245.79939183814,73562.15764916356,62862.756425918386,68009.84725683036,68032.26709476238,68259.75756987376
42,73007.64468545519,73293.74043727112,62862.756425918386,67916.84193347882,67989.16562886411,68259.75756987376
43,72750.82003623364,73031.8609604831,62862.756425918386,67522.30842889001,67647.26280753767,68259.75756987376
44,72513.77328780355,72755.82328810525,62862.756425918386,67384.29112962366,67344.87670110163,68259.75756987376
45,72264.10258648424,72504.35703950076,62809.526528581206,67479.48115205308,67322.71805502143,69622.4858687225
46,72010.18423309666,72268.11498355692,62809.526528581206,67305.22696566564,67368.09478963843,69622.4858687225
47,71762.28261496818,72052.84101653384,62809.526528581206,67345.20340484778,67314.23575694118,69622.4858687225
48,71511.08320026608,71853.15379398597,62809.526528581206,67235.90671901421,67387.75457062262,69622.4858687225
49,71318.06778976196,71628.9472211838,62809.526528581206,67393.16971477526,67498.55466641436,69622.4858687225
50,71092.49053552086,71378.76417679767,63142.28977621303,67407.30709089656,67487.16427770467,66845.76766188939
51,70875.44118933115,71139.03407127895,63142.28977621303,67404.1238767957,67519.52702204465,66845.76766188939
52,70697.18680304404,70959.86933181476,63142.28977621303,67327.84948314574,67604.20950239524,66845.76766188939
53,70536.94430485374,70709.01243592665,63142.28977621303,67437.7169819866,67592.68762615675,66845.76766188939
54,70388.14487797776,70515.74447393478,63142.28977621303,67541.5911207624,67453.86933954156,66845.76766188939
55,70211.66058916682,70383.5849090451,63184.72795195074,67610.4781789153,67529.5218651958,68262.37274636108
56,70091.20206917875,70140.50039266492,63184.72795195074,67760.02210622768,67520.60209786089,68262.37274636108
57,69959.08845833514,69918.49272821858,63184.72795195074,67553.93448589805,67512.20030883196,68262.37274636108
58,69797.71138170137,69804.93289904615,63184.72795195074,67544.04655892639,67502.27325586401,68262.37274636108
59,69587.05552921804,69621.83246144523,63184.72795195074,67482.29588499818,67603.53577538706,68262.37274636108
60,69387.21286259817,69448.35539106689,63377.37046166369,67605.32647086473,67625.1094841219,66480.4640654436
61,69236.58064325122,69302.33731911292,63377.37046166369,67603.23317453514,67641.02391444381,66480.4640654436
62,69124.89678447733,69182.45994082277,63377.37046166369,67496.75417081495,67614.37240111222,66480.4640654436
63,69038.10154035623,69035.6922601983,63377.37046166369,67534.46478191884,67728.17567290028,66480.4640654436
64,68907.13510294989,68938.05859375095,63377.37046166369,67258.76143243983,67468.447085531,66480.4640654436
65,68771.41612068271,68788.68878135117,63169.718696712414,67071.56351783861,67523.523359558,66955.63011141555
66,68589.19770723373,68662.16008163888,63169.718696712414,67010.50857120211,67283.62117834509,66955.63011141555
67,68439.68239455594,68495.36845424237,63169.718696712414,67110.15220158041,67207.36591158928,66955.63011141555
68,68359.61890440695,68418.65673581792,63169.718696712414,67023.71352239244,67300.92567394266,66955.63011141555
69,68176.57219396337,68201.58786252624,63169.718696712414,67124.468851092,67290.35772203036,66955.63011141555
70,68073.22899412784,68060.67549805259,63504.94784225219,66976.0214281442,67227.86129309832,65828.15596369244
71,67957.2039770926,67866.51291615097,63504.94784225219,67166.08176693143,67256.29338891472,65828.15596369244
72,67784.22197266584,67677.32745673272,63504.94784225219,67068.68129381773,67247.49442995265,65828.15596369244
73,67702.93362903834,67509.41255856227,63504.94784225219,67064.81957487746,67284.03845001152,65828.15596369244
74,67628.37753892808,67426.20373278423,63504.94784225219,67059.9241712589,67196.77817317136,65828.15596369244
75,67493.90382918087,67267.55318674391,63746.816683678524,67217.38176913597,67368.25207392426,66286.63654612169
76,67421.84056660789,67138.26278148098,63746.816683678524,67093.1077625296,67283.59085492896,66286.63654612169
77,67283.36664604905,67041.26625701177,63746.816683678524,67010.34766889265,67372.77108300953,66286.63654612169
78,67162.51718025852,67026.5442092612,63746.816683678524,67083.98274996146,67502.80838610358,66286.63654612169
79,67077.50830407694,66892.54025018589,63746.816683678524,67063.95030573849,67479.63634874362,66286.63654612169
80,66943.2468390736,66803.40805496881,64063.99727869271,67121.39260180303,67351.5973325821,65920.43950078763
81,66851.84861219817,66770.63743597924,64063.99727869271,67009.64368131336,67281.72407017477,65920.43950078763
82,66766.41407767686,66659.3724776532,64063.99727869271,66921.83713981893,67233.24204549677,65920.43950078763
83,66620.54434451197,66513.9303829448,64063.99727869271,66932.57157702924,67170.67390527313,65920.43950078763
84,66547.51075695976,66375.78660018311,64063.99727869271,67108.10076821836,67254.38125438865,65920.43950078763
85,66517.80659966686,66275.02207590122,63883.971782803805,66954.97558143003,67244.26170840056,65644.32584680244
86,66400.68238915621,66185.38104237875,63883.971782803805,66915.57444082416,67141.15815755805,65644.32584680244
87,66318.7773175712,66124.32620873372,63883.971782803805,66795.84915768445,67103.22857616903,65644.32584680244
88,66245.52336520284,66047.05475135616,63883.971782803805,66870.92922391072,67059.29633730961,65644.32584680244
89,66174.46180092542,65925.3888908063,63883.971782803805,66869.91148124139,66924.81287334397,65644.32584680244
90,66103.49621952865,65868.57898971683,64109.385838552465,66819.38892568779,66912.71240354827,65134.399383143274
91,66040.6989147245,65740.24748894149,64109.385838552465,66728.11620532733,66916.09975044141,65134.399383143274
92,65935.32123547638,65631.49287841482,64109.385838552465,66732.84698022463,66949.26807924615,65134.399383143274
93,65853.46394461938,65540.53933882466,64109.385838552465,66872.93997033496,66946.24172848016,65134.399383143274
94,65813.83077104659,65530.565464220206,64109.385838552465,66778.57484430302,66841.00961232782,65134.399383143274
95,65707.92229077104,65470.520367447054,64239.25186713662,66846.63101242791,66824.87466244075,64907.76657935347
96,65628.96724002772,65444.65749929965,64239.25186713662,66943.57577248868,66836.80243850467,64907.76657935347
97,65513.83360137783,65416.51407120389,64239.25186713662,66911.43525774163,66990.3430664083,64907.76657935347
98,65529.89666358105,65379.44830767362,64239.25186713662,66886.61308714264,66944.51931053145,64907.76657935347
99,65405.338282823344,65384.51712630491,64239.25186713662,67028.3886768767,66974.82223204404,64907.76657935347
100,65313.547582008185,65361.28904975916,64375.497578059745,67110.4333513579,66888.48005497527,64664.96186408615
101,65233.3712035763,65276.16399559351,64375.497578059745,67099.4019860478,66801.47268764573,64664.96186408615
102,65134.937343607,65168.884087213984,64375.497578059745,67099.07578270328,66856.22773397683,64664.96186408615
103,65164.75553160178,65123.88220763981,64375.497578059745,67103.44231510298,66920.66787080429,64664.96186408615
104,65107.232857699506,65044.93142504669,64375.497578059745,67068.25303820765,66949.6306337839,64664.96186408615
105,65117.703842179544,65020.36848726873,64343.71649910833,67135.62599626617,66912.22139492477,64551.847799334
106,65088.45478517578,65005.25645333203,64343.71649910833,66894.07323974199,66846.84178307993,64551.847799334
107,64965.23166550105,64934.694423855464,64343.71649910833,66852.58198553468,66842.30121260832,64551.847799334
108,64865.22561765743,64918.03002219203,64343.71649910833,66854.15923668563,66691.788071277,64551.847799334
109,64878.92015396475,64917.850398004426,64343.71649910833,66730.21318318961,66836.87657262213,64551.847799334
110,64885.2538967789,64871.29778981596,64462.13983840341,66696.04452099543,66752.84854795666,64633.69245809065
111,64795.400140077574,64864.40586336721,64462.13983840341,66666.38612177351,66794.69648010735,64633.69245809065
112,64719.72884457935,64780.937873117015,64462.13983840341,66664.27927361519,66722.14906726581,64633.69245809065
113,64705.478116345505,64745.983531291844,64462.13983840341,66683.19167504781,66691.07111655377,64633.69245809065
114,64749.56163162945,64651.04898981297,64462.13983840341,66612.95327619894,66667.905059807,64633.69245809065
115,64715.77706873554,64654.14764438456,64535.593961450504,66610.50054081189,66669.6524157607,64329.38334246937
116,64748.85224823312,64528.69850135475,64535.593961450504,66557.52692028621,66628.08208609433,64329.38334246937
117,64667.54026062458,64503.81309618484,64535.593961450504,66570.33474745031,66494.8949863105,64329.38334246937
118,64541.881630502714,64393.39174379462,64535.593961450504,66595.4344303086,66588.85021043634,64329.38334246937
119,64548.31259717954,64424.86053137569,64535.593961450504,66655.12741831088,66666.54678854806,64329.38334246937
120,64483.912917749505,64440.983387100176,64420.97052762315,66730.76174101423,66747.32526431355,64366.24581474706
121,64424.862197314054,64401.653247443,64420.97052762315,66710.24909506243,66638.1916532534,64366.24581474706
122,64405.96172069249,64349.2535115833,64420.97052762315,66819.0096074037,66607.58387282607,64366.24581474706
123,64346.91822886613,64347.528782970934,64420.97052762315,66901.2794277166,66507.65901960293,64366.24581474706
124,64345.21447070867,64289.0817807579,64420.97052762315,66814.95581580118,66487.23093368534,64366.24581474706
125,64311.65736426895,64213.53372704175,64500.2166347927,66732.40108438878,66391.89280570396,64496.68619863734
126,64250.985844691655,64141.748781083435,64500.2166347927,66687.39987897675,66442.51619513944,64496.68619863734
127,64199.026409282626,64115.84440649583,64500.2166347927,66781.57240457521,66361.18274489712,64496.68619863734
128,64160.150705479035,64066.73723414977,64500.2166347927,66819.71795426469,66353.4136516393,64496.68619863734
129,64142.529707835376,64073.18853198388,64500.2166347927,66865.18115344309,66330.76074386608,64496.68619863734
130,64170.044404881264,64059.462180568815,64501.89728963369,66856.149396538,66354.59462410687,64395.38017196713
131,64143.17043863451,64007.18071268943,64501.89728963369,66762.7551133943,66286.98998955433,64395.38017196713
132,64137.33134639616,63938.9702652901,64501.89728963369,66748.6830543183,66208.33581845555,64395.38017196713
133,64081.09998989546,63963.69618264636,64501.89728963369,66591.88004842539,66194.31387860027,64395.38017196713
134,64017.408113513826,63923.41773199697,64501.89728963369,66683.63725018477,66237.18207631176,64395.38017196713
135,64001.72141088032,63909.75787838074,64678.89992218014,66648.73261438038,66295.08697883475,64417.91960030547
136,64016.84310072607,63883.41594930293,64678.89992218014,66681.36131331744,66185.03099024737,64417.91960030547
137,64107.45264257004,63920.38669054801,64678.89992218014,66702.37126318931,66164.71736792669,64417.91960030547
138,64079.76619524145,63929.51870564274,64678.89992218014,66690.84063687475,66270.90314222485,64417.91960030547
139,63932.856431063236,63945.55208027044,64678.89992218014,66574.50909604464,66390.0280818731,64417.91960030547
140,63896.21799438706,63881.95167332806,64658.809957268626,66445.32378665292,66340.73955316572,64103.7391041771
141,63900.14602775876,63972.36310915949,64658.809957268626,66477.68188757001,66352.25200587728,64103.7391041771
142,63928.12569606246,63954.37265813066,64658.809957268626,66393.67755405005,66410.0063147053,64103.7391041771
143,63919.12173448215,63899.19500874537,64658.809957268626,66356.4654312997,66485.3488969792,64103.7391041771
144,63909.402535864036,63955.36842001042,64658.809957268626,66452.37356915153,66447.03571155517,64103.7391041771
145,63884.68847567051,63929.686466661355,64777.93562867194,66454.28538600224,66426.12688316152,64067.701519149974
146,63940.06763671106,63982.03469178711,64777.93562867194,66478.61732610237,66472.7055530185,64067.701519149974
147,63953.30361254388,64013.390572155164,64777.93562867194,66491.56919961277,66494.7495748466,64067.701519149974
148,63917.054663752875,63928.95750158126,64777.93562867194,66452.996584746,66365.16942041306,64067.701519149974
149,63915.919637739215,63968.7120287304,64777.93562867194,66493.5392498982,66342.59765567521,64067.701519149974
150,63948.54779060012,63929.272418573455,64683.85763031293,66509.58404348466,66306.25838180653,64094.944766857065
151,63958.07088865438,63938.71157588473,64683.85763031293,66422.20821590917,66299.4605743334,64094.944766857065
152,63928.054715383005,63953.80585930597,64683.85763031293,66371.55096540062,66290.633238306,64094.944766857065
153,63878.33780403719,63913.352727413294,64683.85763031293,66344.5553185695,66309.78905981153,64094.944766857065
154,63910.29129277264,63881.64577965651,64683.85763031293,66364.4244453949,66244.02830239608,64094.944766857065
155,63830.25742771225,63804.25248101282,64598.41743074939,66289.9543466088,66221.73609621591,64285.26550760682
156,63832.43417845309,63847.6900157536,64598.41743074939,66402.01708805186,66298.28912134324,64285.26550760682
157,63777.91001860553,63774.42153772894,64598.41743074939,66400.13204625285,66301.72129448102,64285.26550760682
158,63785.68356176115,63784.384306923486,64598.41743074939,66459.65528937476,66355.76473674379,64285.26550760682
159,63741.35463891245,63751.22098719026,64598.41743074939,66426.27487090496,66478.08399551986,64285.26550760682
160,63769.090976524334,63828.04267285278,64672.82427959834,66366.98091763502,66428.45559517076,64343.478399134576
161,63744.62453581272,63794.86084090789,64672.82427959834,66408.62518848972,66409.85300650104,64343.478399134576
162,63726.70944365051,63824.392174801775,64672.82427959834,66375.70449621603,66313.6801650094,64343.478399134576
163,63828.51409143665,63913.53641575153,64672.82427959834,66497.1859564631,66274.43498950996,64343.478399134576
164,63764.97345604164,63939.15781622558,64672.82427959834,66382.55280343951,66218.7316596802,64343.478399134576
165,63843.687738437395,63914.49120825477,64578.50264300755,66425.17686004686,66213.00737362912,64419.28744849545
166,63818.699270421275,63901.31331593053,64578.50264300755,66284.47695942144,66246.9387423071,64419.28744849545
167,63776.24833797288,63877.951575309795,64578.50264300755,66284.07031688732,66231.12189040528,64419.28744849545
168,63754.46830011996,63811.47071535801,64578.50264300755,66316.8056806989,66276.67937822953,64419.28744849545
169,63760.12144342529,63839.7190041118,64578.50264300755,66220.90265467679,66162.78404674274,64419.28744849545
170,63737.64851177197,63813.899341039316,64736.57790213296,66273.76563971117,66160.08243324512,64352.0214688411
171,63674.68083088733,63844.50158416095,64736.57790213296,66284.0918870538,66087.04870881813,64352.0214688411
172,63659.54829003048,63809.54508383827,64736.57790213296,66294.23172684693,66118.8790099189,64352.0214688411
173,63603.25338109611,63857.46961697754,64736.57790213296,66300.71908335405,66160.12143095328,64352.0214688411
174,63584.252007858406,63863.798536427355,64736.57790213296,66348.15139056109,66179.87092159572,64352.0214688411
175,63564.7124465387,63849.66215428375,64625.133353128535,66328.82008370713,66114.52521599444,64515.76238169807
176,63603.1103103154,63927.850607824534,64625.133353128535,66283.22349858723,66087.50252255597,64515.76238169807
177,63606.22558520068,63923.284983277335,64625.133353128535,66330.29542919627,66028.75231791206,64515.76238169807
178,63675.02553855249,63889.853212479895,64625.133353128535,66248.68617902721,66018.57774857711,64515.76238169807
179,63690.5844554809,63890.986884157566,64625.133353128535,66263.67262318498,66014.11997757915,64515.76238169807
180,63717.617697502326,63848.28126853107,64539.371248397045,66260.48540661897,65985.55571354376,64630.177756228375
181,63750.47157078897,63794.34152192017,64539.371248397045,66183.9701941096,66027.96674724744,64630.177756228375
182,63741.87436137357,63814.62603680017,64539.371248397045,66240.74970078522,66006.87597517385,64630.177756228375
183,63710.80437849439,63839.698776140125,64539.371248397045,66292.59825614603,66073.82332152891,64630.177756228375
184,63709.508212059474,63738.02904293025,64539.371248397045,66217.76101400235,66036.72589673667,64630.177756228375
185,63708.8130196472,63717.83434635872,64756.11235523111,66241.27514392059,65995.99110446389,64778.869819247186
186,63707.01606472195,63743.52298962517,64756.11235523111,66175.68772477083,66031.45997656,64778.869819247186
187,63633.79215210669,63775.54215192067,64756.11235523111,66151.50159891107,65963.81989138189,64778.869819247186
188,63566.91171698831,63725.97041283084,64756.11235523111,66133.47336917007,66025.01736915426,64778.869819247186
189,63543.25468024987,63775.058592260015,64756.11235523111,66183.13277922042,66027.89983655376,64778.869819247186


==> images/TV_prior/ald/marginals_05.csv <==
x,y
-10.623700300735916,8.677306545379835
-10.56501810570392,13.815510557964274
-10.506335910671922,13.815510557964274
-10.447653715639927,13.815510557964274
-10.388971520607928,13.815510557964274
-10.33028932557593,13.815510557964274
-10.271607130543934,13.815510557964274
-10.212924935511936,13.815510557964274
-10.15424274047994,13.815510557964274
-10.095560545447942,13.815510557964274
-10.036878350415947,13.815510557964274
-9.978196155383948,13.815510557964274
-9.919513960351953,13.815510557964274
-9.860831765319954,13.815510557964274
-9.802149570287959,13.815510557964274
-9.74346737525596,13.815510557964274
-9.684785180223962,13.815510557964274
-9.626102985191967,8.677306545379835
-9.567420790159968,13.815510557964274
-9.508738595127973,13.815510557964274
-9.450056400095974,13.815510557964274
-9.391374205063979,13.815510557964274
-9.33269201003198,8.677306545379835
-9.274009814999985,13.815510557964274
-9.215327619967987,8.677306545379865
-9.156645424935988,8.677306545379835
-9.097963229903993,13.815510557964274
-9.039281034871994,13.815510557964274
-8.980598839839999,13.815510557964274
-8.921916644808,13.815510557964274
-8.863234449776005,13.815510557964274
-8.804552254744006,13.815510557964274
-8.745870059712011,13.815510557964274
-8.687187864680013,13.815510557964274
-8.628505669648016,13.815510557964274
-8.569823474616019,8.677306545379865
-8.51114127958402,8.677306545379835
-8.452459084552025,13.815510557964274
-8.393776889520026,13.815510557964274
-8.335094694488031,13.815510557964274
-8.276412499456033,13.815510557964274
-8.217730304424038,8.677306545379835
-8.159048109392039,7.578694256711724
-8.100365914360044,13.815510557964274
-8.041683719328045,8.677306545379865
-7.983001524296047,8.677306545379835
-7.92431932926405,13.815510557964274
-7.8656371342320535,13.815510557964274
-7.806954939200057,13.815510557964274
-7.74827274416806,13.815510557964274
-7.689590549136063,13.815510557964274
-7.630908354104066,8.677306545379835
-7.572226159072068,13.815510557964274
-7.513543964040071,13.815510557964274
-7.454861769008074,13.815510557964274
-7.396179573976077,8.67730654537985
-7.33749737894408,8.677306545379835
-7.278815183912083,13.815510557964274
-7.220132988880086,8.677306545379835
-7.161450793848089,7.984159364819889
-7.102768598816092,7.578694256711724
-7.044086403784095,7.578694256711724
-6.985404208752097,8.67730654537985
-6.9267220137201,6.731396396324521
-6.8680398186881035,7.291012184259944
-6.809357623656107,7.984159364819904
-6.750675428624109,7.067868632945734
-6.691993233592112,7.984159364819889
-6.633311038560115,8.677306545379835
-6.574628843528118,7.291012184259944
-6.515946648496121,7.984159364819889
-6.4572644534641235,7.57869425671174
-6.398582258432127,7.067868632945734
-6.33990006340013,7.984159364819889
-6.281217868368133,6.279411272581464
-6.222535673336136,7.578694256711724
-6.163853478304139,7.067868632945749
-6.105171283272141,7.578694256711724
-6.046489088240144,6.597865003699998
-5.987806893208147,7.067868632945734
-5.9291246981761505,6.480081968043615
-5.870442503144153,6.731396396324536
-5.811760308112156,6.88554707615178
-5.753078113080159,6.88554707615178
-5.694395918048162,6.597865003699998
-5.635713723016165,6.731396396324521
-5.577031527984168,6.885547076151795
-5.5183493329521704,7.067868632945734
-5.4596671379201736,6.0382492157645755
-5.400984942888177,6.374721452385789
-5.34230274785618,6.1923998955918345
-5.283620552824182,5.904717823140069
-5.224938357792185,6.1923998955918345
-5.166256162760188,5.844093201323618
-5.107573967728191,6.0382492157645755
-5.048891772696194,5.786934787483685
-4.990209577664197,5.904717823140054
-4.9315273826322,5.969256344277625
-4.872845187600203,5.499252715031889
-4.814162992568206,6.0382492157645755
-4.755480797536208,5.844093201323633
-4.696798602504211,5.180798983913355
-4.638116407472214,5.276109163717679
-4.579434212440217,5.419210007358353
-4.5207520174082205,5.681574271825844
-4.462069822376224,5.345102035204646
-4.403387627344226,5.039720385653449
-4.344705432312229,5.243319340894688
-4.286023237280232,5.211570642580108
-4.227341042248235,5.039720385653449
-4.168658847216237,5.039720385653464
-4.1099766521842405,5.0937876069237245
-4.051294457152244,4.745480912655509
-3.9926122621202467,4.963734478675526
-3.9339300670882498,4.68832249881556
-3.8752478720562524,4.806105534471959
-3.816565677024255,4.457798840203727
-3.757883481992258,4.359818431843524
-3.6992012869602613,4.295279910705953
-3.6405190919282644,4.222959249126327
-3.581836896896267,4.246489746536536
-3.5231547018642697,4.320597718690243
-3.464472506832273,4.177496875049569
-3.405790311800276,4.211398426725251
-3.347108116768279,4.0721363593917435
-3.2884259217362817,4.222959249126342
-3.2297437267042843,3.9323744170165846
-3.1710615316722874,4.052333732095564
-3.1123793366402905,3.8898148025977886
-3.0536971416082936,3.7794667454289232
-2.9950149465762963,3.602132730146023
-2.936332751544299,3.608402343159603
-2.877650556512302,3.571361071479254
-2.818968361480305,3.4955229950877493
-2.7602861664483083,3.577440117555636
-2.701603971416311,3.3991918861493327
-2.6429217763843136,3.378989178831798
-2.5842395813523167,3.243584541825595
-2.52555738632032,3.2479609164253938
-2.466875191288323,3.159853648915127
-2.408192996256326,3.090057886979585
-2.349510801224329,3.042516942210585
-2.2908286061923313,3.0005527431115833
-2.2321464111603335,2.9058654222498186
-2.1734642161283366,2.8721715764633458
-2.1147820210963397,2.758412691106688
-2.056099826064343,2.7266639927921075
-1.997417631032346,2.678369983433152
-1.938735436000349,2.5973733502842444
-1.8800532409683521,2.5792322632135942
-1.8213710459363552,2.4788278288875265
-1.7626888509043583,2.474771028191912
-1.7040066558723606,2.4567163752801258
-1.6453244608403628,2.326420828665095
-1.5866422658083659,2.280376890163688
-1.527960070776369,2.215838369026117
-1.469277875744372,2.120528189221792
-1.4105956807123752,2.13483458487303
-1.3519134856803783,2.011622827597426
-1.2932312906483814,2.0002230841326987
-1.2345490956163845,1.9450958389126283
-1.1758669005843876,1.8507613218232406
-1.1171847055523898,1.7907749028493543
-1.058502510520392,1.8197924828344443
-0.9998203154883951,1.686129658258625
-0.9411381204563982,1.5998084918106028
-0.8824559254244013,1.5211299078992193
-0.8237737303924044,1.5328993650586955
-0.7650915353604075,1.4753902278482074
-0.7064093403284106,1.4359402620575168
-0.6477271452964137,1.3014243971648223
-0.5890449502644168,1.2448227374627154
-0.530362755232419,1.2059434571927676
-0.47168056020042126,1.0991610729603682
-0.41299836516842436,1.1120312634809033
-0.35431617013642747,1.0473308383520452
-0.29563397510443057,1.005014089751079
-0.23695178007243367,0.9318709351054538
-0.17826958504043677,0.846086330775542
-0.11958739000843988,0.8369935620596705
-0.06090519497644298,0.7748191082169797
-0.00222299994444608,0.7103730469749948
0.056459195087551706,0.7507039461984807
0.11514139011954949,0.7774112222401045
0.1738235851515464,0.7885970211978203
0.2325057801835433,0.9232539063440773
0.2911879752155402,0.9604004100814459
0.3498701702475371,1.0242861315756453
0.408552365279534,1.1104780661715037
0.4672345603115309,1.1329744373261466
0.5259167553435278,1.2082226604586
0.5845989503755256,1.30267753016092
0.6432811454075233,1.3070759035727535
0.7019633404395202,1.4460195410522192
0.7606455354715171,1.4167839472899821
0.819327730503514,1.5118130703189885
0.8780099255355109,1.5981221507701666
0.9366921205675078,1.7028276343547892
0.9953743155995047,1.694443793910892
1.0540565106315016,1.7438835196491198
1.1127387056634985,1.8197924828344443
1.1714209006954963,1.9145770384479854
1.230103095727494,1.9570863902445397
1.288785290759491,1.9914455983114754
1.347467485791488,2.0065402245339605
1.4061496808234848,2.0322155758741904
1.4648318758554817,2.1655612157351065
1.5235140708874786,2.1881016140545175
1.5821962659194755,2.2737323474450197
1.6408784609514724,2.241156177010407
1.6995606559834693,2.4101059968384724
1.758242851015467,2.468716519283236
1.8169250460474649,2.613521336692226
1.8756072410794618,2.6065688173773447
1.9342894361114586,2.6808544567608132
1.9929716311434555,2.613521336692226
2.0516538261754524,2.7967735589791345
2.1103360212074493,2.9027549998354263
2.1690182162394462,2.8873463744825814
2.227700411271443,2.9903311890400146
2.28638260630344,2.976862971989148
2.345064801335438,3.1127861380571713
2.4037469963674356,3.0938102365981357
2.4624291913994325,3.1399722783612978
2.5211113864314294,3.270134773919716
2.5797935814634263,3.4515598716666336
2.638475776495423,3.196667622037843
2.69715797152742,3.3542965662414264
2.755840166559417,3.4955229950877493
2.814522361591414,3.4146163564749488
2.873204556623411,3.666671251283579
2.9318867516554086,3.673360239434406
2.9905689466874064,3.5835563445730725
3.0492511417194033,3.7794667454289232
3.1079333367514,3.794504622793464
3.166615531783397,3.949918726667494
3.225297726815394,3.9323744170165846
3.283979921847391,3.941108096985339
3.3426621168793877,4.052333732095564
3.4013443119113846,3.985958663150691
3.4600265069433815,4.1340117631098305
3.5187087019753793,4.599769101474146
3.577390897007377,4.270587298115581
3.636073092039374,4.295279910705953
3.694755287071371,4.373241452175665
3.753437482103368,4.307858692912813
3.8121196771353647,4.616863534833415
3.8708018721673616,4.5997691014741156
3.9294840671993585,4.765283539951689
3.9881662622313554,4.916106429686272
4.046848457263352,4.707014631827713
4.10553065229535,4.963734478675557
4.164212847327348,4.765283539951689
4.222895042359345,4.988427091265899
4.281577237391342,5.150946020763673
4.340259432423339,5.013744899250188
4.3989416274553355,5.0663886327356105
4.457623822487332,5.150946020763673
4.516306017519329,5.310010715393361
4.574988212551326,5.0937876069237245
4.633670407583324,5.969256344277655
4.692352602615322,5.150946020763673
4.751034797647319,5.499252715031889
4.8097169926793155,6.112357187918298
4.868399187711312,5.381469679375505
4.927081382743309,5.541812329450685
4.985763577775306,5.310010715393361
5.044445772807303,5.732867566213394
5.1031279678393,6.0382492157645755
5.161810162871297,6.1923998955918345
5.220492357903295,5.969256344277655
5.2791745529352925,5.844093201323618
5.3378567479672885,6.480081968043585
5.396538942999285,6.192399895591865
5.455221138031282,6.88554707615175
5.513903333063279,6.374721452385819
5.572585528095278,6.112357187918328
5.631267723127275,6.038249215764545
5.689949918159272,6.192399895591865
5.7486321131912685,6.480081968043585
5.807314308223265,6.731396396324551
5.865996503255262,7.578694256711695
5.924678698287259,6.731396396324551
5.983360893319256,7.578694256711695
6.042043088351253,6.597865003700029
6.100725283383252,7.984159364819919
6.159407478415249,7.067868632945704
6.2180896734472455,7.067868632945764
6.276771868479242,7.578694256711695
6.335454063511239,6.88554707615181
6.394136258543236,6.88554707615175
6.452818453575233,6.88554707615181
6.51150064860723,7.067868632945704
6.570182843639227,7.291012184259974
6.628865038671224,7.578694256711695
6.687547233703221,7.5786942567117555
6.746229428735219,7.067868632945764
6.804911623767216,8.677306545379803
6.863593818799213,8.677306545379865
6.92227601383121,7.578694256711695
6.980958208863207,13.815510557964274
7.039640403895204,7.578694256711695
7.098322598927201,7.984159364819919
7.157004793959198,7.984159364819859
7.2156869889911945,8.677306545379865
7.274369184023193,13.815510557964274
7.33305137905519,7.984159364819859
7.391733574087187,8.677306545379865
7.450415769119184,13.815510557964274
7.509097964151181,13.815510557964274
7.567780159183178,8.677306545379803
7.626462354215175,13.815510557964274
7.6851445492471715,8.677306545379803
7.743826744279168,8.677306545379865
7.802508939311165,8.677306545379803
7.861191134343162,13.815510557964274
7.919873329375161,13.815510557964274
7.978555524407158,8.677306545379803
8.037237719439155,13.815510557964274
8.095919914471152,8.677306545379803
8.154602109503148,13.815510557964274
8.213284304535145,7.984159364819859
8.271966499567142,13.815510557964274
8.33064869459914,7.984159364819859
8.389330889631136,13.815510557964274
8.448013084663135,13.815510557964274
8.506695279695132,13.815510557964274
8.565377474727129,8.677306545379865
8.624059669759125,13.815510557964274
8.682741864791122,13.815510557964274
8.74142405982312,8.677306545379803
8.800106254855116,13.815510557964274
8.858788449887113,13.815510557964274
8.91747064491911,13.815510557964274
8.976152839951109,13.815510557964274
9.034835034983105,13.815510557964274
9.093517230015102,13.815510557964274
9.1521994250471,13.815510557964274
9.210881620079096,13.815510557964274
9.269563815111093,13.815510557964274
9.32824601014309,13.815510557964274
9.386928205175087,13.815510557964274
9.445610400207084,13.815510557964274
9.50429259523908,13.815510557964274
9.562974790271078,13.815510557964274
9.621656985303076,13.815510557964274
9.680339180335073,13.815510557964274
9.73902137536707,13.815510557964274
9.797703570399067,13.815510557964274
9.856385765431064,13.815510557964274
9.91506796046306,13.815510557964274
9.973750155495058,13.815510557964274
10.032432350527055,13.815510557964274
10.091114545559051,13.815510557964274
10.14979674059105,13.815510557964274
10.208478935623047,13.815510557964274
10.267161130655044,13.815510557964274
10.32584332568704,13.815510557964274
10.384525520719038,13.815510557964274
10.443207715751035,13.815510557964274
10.501889910783031,13.815510557964274
10.560572105815028,13.815510557964274
10.619254300847025,13.815510557964274
10.677936495879022,13.815510557964274
10.736618690911019,8.677306545379865
10.795300885943018,13.815510557964274
10.853983080975015,13.815510557964274
10.912665276007012,8.677306545379865
10.971347471039008,13.815510557964274
11.030029666071005,13.815510557964274
11.088711861103002,13.815510557964274
11.147394056135,13.815510557964274
11.206076251166996,13.815510557964274
11.264758446198993,13.815510557964274
11.323440641230992,13.815510557964274
11.382122836262988,13.815510557964274
11.440805031294985,13.815510557964274
11.499487226326982,13.815510557964274
11.55816942135898,13.815510557964274
11.616851616390976,13.815510557964274
11.675533811422973,13.815510557964274
11.73421600645497,13.815510557964274
11.792898201486967,13.815510557964274
11.851580396518965,13.815510557964274
11.910262591550962,13.815510557964274
11.96894478658296,13.815510557964274
12.027626981614956,13.815510557964274
12.086309176646953,13.815510557964274
12.14499137167895,13.815510557964274
12.203673566710947,13.815510557964274
12.262355761742944,13.815510557964274
12.32103795677494,8.677306545379896


==> images/TV_prior/ald/marginals_5.csv <==
x,y
-10.020912942992663,8.645727212500653
-9.964054937590003,13.815510557964274
-9.907196932187343,8.645727212500653
-9.850338926784687,13.815510557964274
-9.793480921382027,13.815510557964274
-9.736622915979368,13.815510557964274
-9.679764910576711,13.815510557964274
-9.622906905174052,13.815510557964274
-9.566048899771392,13.815510557964274
-9.509190894368736,8.645727212500653
-9.452332888966076,13.815510557964274
-9.395474883563416,13.815510557964274
-9.33861687816076,13.815510557964274
-9.2817588727581,13.815510557964274
-9.22490086735544,13.815510557964274
-9.168042861952785,13.815510557964274
-9.111184856550125,13.815510557964274
-9.054326851147465,13.815510557964274
-8.997468845744809,8.645727212500653
-8.94061084034215,13.815510557964274
-8.88375283493949,13.815510557964274
-8.826894829536833,13.815510557964274
-8.770036824134174,13.815510557964274
-8.713178818731514,13.815510557964274
-8.656320813328858,13.815510557964274
-8.599462807926198,13.815510557964274
-8.542604802523538,13.815510557964274
-8.485746797120882,13.815510557964274
-8.428888791718222,13.815510557964274
-8.372030786315563,13.815510557964274
-8.315172780912906,13.815510557964274
-8.258314775510247,13.815510557964274
-8.201456770107587,13.815510557964274
-8.14459876470493,13.815510557964274
-8.087740759302271,13.815510557964274
-8.030882753899611,13.815510557964274
-7.974024748496954,8.645727212500653
-7.917166743094295,8.645727212500669
-7.860308737691637,8.645727212500669
-7.803450732288979,13.815510557964274
-7.74659272688632,13.815510557964274
-7.689734721483662,13.815510557964274
-7.632876716081003,13.815510557964274
-7.576018710678344,8.645727212500669
-7.519160705275686,13.815510557964274
-7.462302699873027,13.815510557964274
-7.4054446944703685,8.645727212500669
-7.3485866890677105,13.815510557964274
-7.291728683665052,8.645727212500653
-7.234870678262393,13.815510557964274
-7.178012672859735,13.815510557964274
-7.121154667457076,8.645727212500653
-7.064296662054417,8.645727212500669
-7.007438656651759,13.815510557964274
-6.9505806512491,8.645727212500653
-6.893722645846442,7.952580031940723
-6.836864640443784,7.547114923832559
-6.780006635041125,8.645727212500653
-6.723148629638466,8.645727212500669
-6.666290624235808,7.952580031940723
-6.609432618833149,7.5471149238325435
-6.55257461343049,8.645727212500669
-6.495716608027832,13.815510557964274
-6.4388586026251735,7.952580031940708
-6.382000597222515,7.547114923832559
-6.325142591819857,7.547114923832559
-6.268284586417198,7.5471149238325435
-6.211426581014539,7.952580031940723
-6.154568575611881,7.259432851380778
-6.097710570209222,7.259432851380763
-6.040852564806563,6.853967743272614
-5.9839945594039055,7.952580031940723
-5.927136554001247,7.036289300066553
-5.870278548598588,7.036289300066568
-5.81342054319593,6.699817063445355
-5.756562537793271,7.036289300066553
-5.699704532390612,7.036289300066568
-5.642846526987954,7.036289300066568
-5.585988521585295,7.036289300066553
-5.5291305161826365,7.036289300066568
-5.472272510779979,6.566285670820832
-5.41541450537732,6.566285670820817
-5.358556499974661,6.343142119506623
-5.301698494572003,6.247831939702298
-5.244840489169344,6.566285670820817
-5.187982483766685,6.448502635164449
-5.131124478364027,5.873138490260888
-5.0742664729613685,6.4485026351644334
-5.01740846755871,6.160820562712669
-4.960550462156052,6.343142119506623
-4.903692456753393,5.755355454604488
-4.846834451350734,5.812513868444452
-4.789976445948076,5.873138490260888
-4.733118440545417,6.160820562712653
-4.676260435142758,5.5546847591423525
-4.6194024297401,5.701288233334228
-4.562544424337442,5.755355454604488
-4.505686418934783,5.601204774777246
-4.448828413532125,5.211740008015522
-4.391970408129466,5.349890346496324
-4.335112402726807,5.510232996571519
-4.278254397324149,5.426851387632468
-4.22139639192149,5.349890346496324
-4.1645383865188315,5.149219651034189
-4.1076803811161735,5.426851387632468
-4.050822375713515,5.60120477477723
-3.9939643703108563,4.956847758386733
-3.9371063649081974,5.008141052774283
-3.880248359505539,4.861537578582392
-3.8233903541028806,4.551382650278568
-3.766532348700222,4.656743165936394
-3.7096743432975634,4.5852842019542335
-3.652816337894905,4.4262195073245625
-3.595958332492246,4.774526201592778
-3.5391003270895878,4.301921790646969
-3.4822423216869294,4.3149938722143375
-3.4253843162842705,4.276279360033647
-3.368526310881612,4.157090842768513
-3.3116683054789537,4.1459175421704035
-3.254810300076295,4.123938635451628
-3.1979522946736365,4.010998224271018
-3.141094289270978,4.040557026512578
-3.0842362838683193,4.091850320900128
-3.027378278465661,3.793696948581036
-2.9705202730630025,3.762925289914298
-2.9136622676603436,3.718473527343464
-2.8568042622576852,3.583132179473686
-2.799946256855027,3.6552946257219325
-2.743088251452368,3.5040636559980087
-2.6862302460497096,3.4695774799268237
-2.629372240647051,3.4199805387874673
-2.5725142352443924,3.4527703616104586
-2.515656229841734,3.198989840834343
-2.4587982244390756,3.3178510437110877
-2.4019402190364167,3.225192213228383
-2.3450822136337584,3.2430498306283737
-2.2882242082311,3.128274316035961
-2.231366202828441,3.02170970631333
-2.1745081974257827,2.9254154358932416
-2.1176501920231243,2.773609423025253
-2.0607921866204655,2.7964024325538097
-2.003934181217807,2.754083000674882
-1.9470761758151491,2.664313001246173
-1.8902181704124903,2.565794017405094
-1.8333601650098315,2.579619122396905
-1.7765021596071735,2.474026615089738
-1.7196441542045147,2.3804259997629744
-1.6627861488018558,2.39189840092518
-1.6059281433991979,2.3213682501193422
-1.549070137996539,2.2521364585500527
-1.4922121325938802,2.1489522223147905
-1.4353541271912222,2.1842590361469356
-1.3784961217885634,2.122164906351172
-1.3216381163859046,1.9890006883222615
-1.2647801109832466,1.9623662667343784
-1.2079221055805878,1.8333821183232055
-1.151064100177929,1.8366879064576738
-1.094206094775271,1.7725633782881351
-1.0373480893726121,1.6797030253945715
-0.9804900839699533,1.6573140305010616
-0.9236320785672953,1.5733053119632823
-0.8667740731646365,1.5457000458714247
-0.8099160677619777,1.4664192429966187
-0.7530580623593197,1.4363869558977436
-0.6962000569566609,1.2977833893519972
-0.639342051554002,1.2856232395115013
-0.5824840461513441,1.2120606723344847
-0.5256260407486852,1.1910072631366835
-0.4687680353460264,1.148519989297336
-0.41191002994336845,1.0711687282981728
-0.3550520245407096,0.9879719413658191
-0.29819401913805077,0.9418170028843417
-0.24133601373539282,0.9230496960326499
-0.18447800833273398,0.8704513660138216
-0.12762000293007514,0.7702279200554453
-0.07076199752741719,0.7140831910463429
-0.013903992124758346,0.6667308416465696
0.042954013277900494,0.6881998102698801
0.09981201868055845,0.7551446778441167
0.15667002408321729,0.8018785743482125
0.21352802948587613,0.8788866754151402
0.2703860348885341,0.966013572534281
0.3272440402911929,0.9790370124205989
0.38410204569385176,1.0716822071284533
0.4409600510965097,1.1331096678261425
0.49781805649916855,1.1846616981464013
0.5546760619018274,1.2341709246894899
0.6115340673044853,1.239016482323013
0.6683920727071442,1.3186039202413915
0.725250078109803,1.390842402423315
0.782108083512461,1.4527929912848536
0.8389660889151198,1.5132296608406406
0.8958240943177787,1.6282210695593968
0.9526820997204366,1.645392752225423
1.0095401051230954,1.7300037638693704
1.0663981105257543,1.804111736023061
1.1232561159284122,1.7903184138907253
1.180114121331071,1.836687906457705
1.23697212673373,1.9561279433216867
1.2938301321363879,1.9787704200714467
1.3506881375390467,2.0678658547796376
1.4075461429417055,2.0363779693332726
1.4644041483443635,2.1489522223147905
1.5212621537470223,2.192102213607993
1.5781201591496812,2.301846778374322
1.6349781645523391,2.3880596246180144
1.691836169954998,2.372850205954517
1.7486941753576568,2.508000158414419
1.8055521807603148,2.4657105588480803
1.8624101861629736,2.5726826784002794
1.9192681915656324,2.6976922233200074
1.9761261969682904,2.7651942260999527
2.0329842023709492,2.8436088371236212
2.089842207773608,2.8619020301709157
2.146700213176266,2.986244996741032
2.203558218578925,2.955367758176624
2.2604162239815837,3.0436083916209524
2.3172742293842417,3.0362554173156937
2.3741322347869005,3.0888991508011467
2.4309902401895593,3.327607218656437
2.4878482455922173,3.181895407475043
2.544706250994876,3.2891409378286722
2.601564256397535,3.3625234837626645
2.658422261800193,3.5099287754503914
2.7152802672028518,3.4809412385771705
2.7721382726055106,3.5397817386000727
2.8289962780081686,3.5458607846764547
2.8858542834108274,3.6899001548994237
2.9427122888134862,3.7112532793699615
2.999570294216144,3.778192762045071
3.056428299618803,3.93619701118835
3.113286305021462,3.972898378038747
3.17014431042412,3.9635959853764335
3.2270023158267787,4.030606695659425
3.2838603212294375,4.050607362366064
3.3407183266320954,4.091850320900113
3.3975763320347543,4.328239098964374
3.454434337437413,4.3149938722143215
3.511292342840071,4.602675944666103
3.56815034824273,4.5852842019542654
3.6250083536453888,4.774526201592762
3.6818663590480467,4.620375521765504
3.7387243644507056,4.568189768594965
3.7955823698533644,4.656743165936379
3.8524403752560223,4.982165566371006
3.909298380658681,4.861537578582423
3.96615638606134,4.908057594217285
4.023014391463998,5.149219651034173
4.079872396866657,5.03480929985646
4.136730402269316,4.956847758386717
4.193588407671974,5.510232996571504
4.2504464130746324,5.244529830838529
4.307304418477291,5.349890346496324
4.364162423879949,5.649994938946662
4.421020429282608,5.27843138251421
4.477878434685267,5.2445298308384976
4.534736440087925,5.812513868444437
4.591594445490584,6.160820562712684
4.6484524508932425,5.701288233334212
4.7053104562959005,5.60120477477723
4.762168461698559,6.080777855039147
4.819026467101218,6.160820562712653
4.875884472503876,7.036289300066553
4.932742477906535,6.160820562712684
4.989600483309194,5.812513868444437
5.046458488711852,6.080777855039116
5.103316494114511,6.343142119506639
5.1601744995171694,6.343142119506608
5.217032504919827,6.080777855039116
5.273890510322486,6.853967743272629
5.330748515725145,6.566285670820817
5.387606521127803,6.69981706344534
5.444464526530462,7.5471149238325745
5.501322531933121,6.69981706344534
5.558180537335779,7.036289300066553
5.6150385427384375,7.5471149238325745
5.671896548141096,6.69981706344534
5.728754553543754,6.247831939702283
5.785612558946413,8.645727212500685
5.842470564349072,7.259432851380763
5.89932856975173,6.566285670820817
5.956186575154389,7.5471149238325745
6.013044580557047,7.952580031940677
6.069902585959705,7.036289300066584
6.126760591362364,7.259432851380794
6.183618596765022,6.699817063445309
6.24047660216768,7.952580031940739
6.29733460757034,13.815510557964274
6.354192612972998,13.815510557964274
6.411050618375656,7.5471149238325745
6.467908623778316,8.645727212500685
6.524766629180974,8.645727212500622
6.581624634583632,13.815510557964274
6.638482639986291,7.5471149238325745
6.695340645388949,13.815510557964274
6.752198650791607,7.952580031940739
6.809056656194267,7.952580031940739
6.865914661596925,8.645727212500622
6.922772666999583,7.952580031940739
6.9796306724022426,13.815510557964274
7.0364886778049005,13.815510557964274
7.0933466832075585,13.815510557964274
7.150204688610218,8.645727212500685
7.207062694012876,7.952580031940677
7.263920699415534,8.645727212500685
7.320778704818194,8.645727212500685
7.377636710220852,13.815510557964274
7.43449471562351,13.815510557964274
7.4913527210261694,8.645727212500685
7.548210726428827,13.815510557964274
7.605068731831485,13.815510557964274
7.661926737234145,13.815510557964274
7.718784742636803,13.815510557964274
7.775642748039461,13.815510557964274
7.832500753442121,13.815510557964274
7.889358758844779,13.815510557964274
7.946216764247437,13.815510557964274
8.003074769650096,13.815510557964274
8.059932775052754,7.952580031940677
8.116790780455412,13.815510557964274
8.173648785858072,13.815510557964274
8.23050679126073,13.815510557964274
8.287364796663388,13.815510557964274
8.344222802066048,13.815510557964274
8.401080807468706,13.815510557964274
8.457938812871364,13.815510557964274
8.514796818274023,13.815510557964274
8.571654823676681,13.815510557964274
8.62851282907934,7.952580031940739
8.685370834481999,13.815510557964274
8.742228839884657,13.815510557964274
8.799086845287315,13.815510557964274
8.855944850689975,13.815510557964274
8.912802856092632,13.815510557964274
8.969660861495289,8.645727212500653


==> images/TV_prior/ald/marginals_95.csv <==
x,y
-9.032303984652682,8.629549998334072
-8.97635838340371,13.815510557964274
-8.920412782154738,13.815510557964274
-8.864467180905763,13.815510557964274
-8.80852157965679,13.815510557964274
-8.752575978407815,13.815510557964274
-8.696630377158844,13.815510557964274
-8.640684775909872,13.815510557964274
-8.584739174660896,13.815510557964274
-8.528793573411924,13.815510557964274
-8.472847972162953,8.629549998334072
-8.416902370913977,13.815510557964274
-8.360956769665005,13.815510557964274
-8.30501116841603,13.815510557964274
-8.249065567167058,13.815510557964274
-8.193119965918086,13.815510557964274
-8.13717436466911,13.815510557964274
-8.081228763420139,13.815510557964274
-8.025283162171167,13.815510557964274
-7.969337560922193,13.815510557964274
-7.913391959673219,13.815510557964274
-7.857446358424246,13.815510557964274
-7.801500757175273,13.815510557964274
-7.7455551559263,13.815510557964274
-7.689609554677326,13.815510557964274
-7.6336639534283535,13.815510557964274
-7.57771835217938,13.815510557964274
-7.521772750930407,13.815510557964274
-7.4658271496814335,13.815510557964274
-7.409881548432461,13.815510557964274
-7.353935947183487,13.815510557964274
-7.297990345934514,13.815510557964274
-7.242044744685541,13.815510557964274
-7.186099143436568,13.815510557964274
-7.130153542187594,13.815510557964274
-7.074207940938622,13.815510557964274
-7.018262339689648,13.815510557964274
-6.962316738440675,13.815510557964274
-6.906371137191702,13.815510557964274
-6.850425535942729,8.629549998334072
-6.794479934693755,7.936402817774126
-6.7385343334447825,8.629549998334056
-6.682588732195809,13.815510557964274
-6.626643130946836,13.815510557964274
-6.5706975296978625,13.815510557964274
-6.51475192844889,13.815510557964274
-6.458806327199916,8.629549998334056
-6.402860725950943,7.936402817774126
-6.34691512470197,8.629549998334072
-6.290969523452997,7.93640281777411
-6.235023922204023,8.629549998334056
-6.179078320955051,7.020112085899971
-6.123132719706077,8.629549998334072
-6.067187118457104,7.2432556372141645
-6.011241517208131,13.815510557964274
-5.955295915959158,6.837790529106016
-5.899350314710184,6.550108456654235
-5.8434047134612115,7.530937709665946
-5.787459112212238,8.629549998334056
-5.731513510963265,7.936402817774126
-5.6755679097142915,7.530937709665961
-5.619622308465319,6.837790529106001
-5.563676707216345,7.2432556372141645
-5.507731105967372,7.020112085899971
-5.451785504718399,7.530937709665961
-5.395839903469426,6.326964905340009
-5.339894302220452,7.020112085899955
-5.28394870097148,6.550108456654235
-5.228003099722506,6.683639849278758
-5.172057498473533,6.326964905340009
-5.11611189722456,6.550108456654219
-5.060166295975587,6.326964905340025
-5.004220694726613,6.231654725535701
-4.9482750934776405,6.550108456654219
-4.892329492228667,6.326964905340009
-4.836383890979694,5.85696127609429
-4.7804382897307205,5.921499797231861
-4.724492688481748,6.064600640872519
-4.668547087232774,6.064600640872519
-4.612601485983801,5.921499797231861
-4.556655884734828,5.85696127609429
-4.500710283485855,5.45149616798611
-4.444764682236881,5.739178240437891
-4.388819080987909,5.371453460312589
-4.332873479738935,5.585027560610649
-4.276927878489962,5.685111019167615
-4.220982277240989,5.685111019167615
-4.165036675992016,5.163814095534345
-4.109091074743042,5.262254168347598
-4.0531454734940695,4.822887508563736
-3.9971998722450963,4.80090860184496
-3.941254270996123,5.262254168347598
-3.8853086697471495,5.228352616671915
-3.8293630684981763,4.99196383860767
-3.7734174672492036,4.758348987426165
-3.7174718660002304,4.891880380050703
-3.6615262647512568,4.737729700223444
-3.6055806635022836,4.502415613288964
-3.549635062253311,4.4551627284384185
-3.4936894610043376,4.535205436111971
-3.437743859755364,4.247523363660189
-3.381798258506391,4.210709390537457
-3.325852657257418,4.210709390537457
-3.269907056008445,4.163641879679488
-3.2139614547594713,4.0862552160640675
-3.158015853510498,4.004577185049785
-3.1020702522615253,3.9382021161049114
-3.046124651012552,3.875959807227707
-2.9901790497635785,3.78536291187548
-2.9342334485146053,3.7467480757476848
-2.8782878472656326,3.8588653738683907
-2.8223422460166594,3.687907575724767
-2.7663966447676858,3.7467480757477003
-2.7104510435187126,3.573304192985747
-2.65450544226974,3.4704946991195267
-2.5985598410207666,3.40380332462087
-2.542614239771793,3.351435339103554
-2.48666863852282,3.277691864857989
-2.430723037273847,3.2404782685175544
-2.374777436024874,3.1828126266677614
-2.3188318347759003,3.1572793246625963
-2.262886233526927,2.956226731162563
-2.2069406322779543,2.949377389316988
-2.150995031028981,2.8706482244567906
-2.0950494297800075,2.9059648963816906
-2.0391038285310343,2.8035498909536054
-1.9831582272820616,2.765918822735958
-1.9272126260330884,2.732396130697331
-1.8712670247841148,2.6182828239299094
-1.8153214235351416,2.551907754985021
-1.7593758222861688,2.5588122703315657
-1.7034302210371957,2.418949921309418
-1.647484619788222,2.4069737302627026
-1.5915390185392488,2.2665218947935903
-1.535593417290276,2.1838301789484773
-1.479647816041303,2.157203703833171
-1.4237022147923293,2.1680818219803535
-1.367756613543356,2.0475248594412294
-1.3118110122943833,2.02289981213584
-1.2558654110454102,1.9486953195438563
-1.1999198097964365,1.9129552248130932
-1.1439742085474633,1.8327262800592001
-1.0880286072984906,1.7699350946798533
-1.0320830060495174,1.7379241012818178
-0.9761374048005438,1.6597593284324816
-0.9201918035515702,1.540306843306557
-0.8642462023025974,1.5419762927760663
-0.8083006010536247,1.4859323956299497
-0.752354999804651,1.36692139735983
-0.6964093985556783,1.3156631667005776
-0.6404637973067056,1.3156631667006093
-0.5845181960577319,1.2700823600784503
-0.5285725948087583,1.1730954431578622
-0.47262699355978466,1.0963911908785084
-0.4166813923108119,1.0601382058833282
-0.3607357910618392,0.9741593535079192
-0.30479018981286554,0.9661423334405919
-0.2488445885638928,0.8712165308431288
-0.19289898731492006,0.8289773436634214
-0.13695338606594643,0.8063043076485483
-0.0810077848169728,0.7303965149909738
-0.025062183567999163,0.67623165177364
0.03088341768097358,0.6546730977751637
0.08682901892994632,0.762827713197343
0.14277462017891995,0.811924555280702
0.1987202214278927,0.8434135605509677
0.25466582267686544,0.9180010187049252
0.31061142392583907,0.9429286633894514
0.3665570251748127,1.047830358208763
0.42250262642378633,1.057047013313687
0.4784482276727591,1.114750237845369
0.5343938289217318,1.196474649435491
0.5903394301707054,1.2077742046894244
0.6462850314196782,1.3070395643366457
0.7022306326686509,1.3704338702369705
0.7581762339176246,1.4283791150523928
0.8141218351665982,1.4994514882084935
0.8700674364155718,1.5026591894352632
0.9260130376645446,1.6457600330759048
0.9819586389135173,1.6644696527326648
1.037904240162491,1.7187992103721357
1.0938498414114637,1.7491659161480346
1.1497954426604364,1.8633582836737212
1.20574104390941,1.9524665370869356
1.2616866451583837,1.96769525778876
1.3176322464073573,1.9922919670496142
1.37357784765633,2.1059876921845273
1.4295234489053028,2.1525776354443886
1.4854690501542764,2.1680818219803535
1.5414146514032492,2.224321540303198
1.597360252652222,2.2927242671876304
1.6533058539011956,2.431071281841763
1.7092514551501692,2.356672991787904
1.7651970563991428,2.4918229442478372
1.8211426576481156,2.4351446072293674
1.8770882588970883,2.65574038646481
1.933033860146062,2.6182828239299094
1.9889794613950347,2.665970654715593
2.0449250626440074,2.818409005357371
2.100870663892981,2.8274316229570085
2.1568162651419547,2.896208721436326
2.2127618663909283,2.998338216512706
2.268707467639901,3.092215731315503
2.324653068888874,3.140612272177385
2.3805986701378474,3.096160509606551
2.43654427138682,3.217903946479
2.492489872635793,3.37205462630629
2.5484354738847665,3.425543311257276
2.60438107513374,3.2313872968163184
2.660326676382714,3.482055521520618
2.7162722776316865,3.4762584038362605
2.7722178788806593,3.7392008701123176
2.828163480129633,3.7242752198956417
2.8841090813786057,3.7392008701122856
2.9400546826275784,3.902162179621731
2.996000283876552,3.7932680913825934
3.0519458851255257,3.956721163872165
3.1078914863744993,4.325484905129902
3.163837087623472,4.0548390198306565
3.219782688872445,4.0862552160640675
3.2757282901214184,4.439895256307646
3.331673891370391,4.298816658047708
3.387619492619364,4.29881665804774
3.4435650938683375,4.235100843661632
3.499510695117311,4.163641879679488
3.555456296366285,4.33909055718568
3.6114018976152575,4.604198307598891
3.6673474988642303,4.678306279752644
3.723293100113204,4.737729700223444
3.7792387013621767,4.991963838607654
3.8351843026111494,4.991963838607686
3.891129903860123,5.494055782404922
3.9470755051090967,4.84536036441581
4.00302110635807,5.262254168347598
4.058966707607043,5.33371313232971
4.114912308856016,5.163814095534345
4.170857910104989,5.333713132329742
4.226803511353962,5.103189473717878
4.282749112602935,5.685111019167631
4.3386947138519085,5.796336654277855
4.394640315100882,5.451496167986126
4.450585916349856,5.41067417346587
4.5065315175988285,6.064600640872503
4.562477118847801,5.9904926687188125
4.618422720096775,5.685111019167631
4.674368321345748,5.633817724780048
4.73031392259472,6.064600640872534
4.786259523843694,5.739178240437907
4.842205125092668,6.144643348546071
4.898150726341641,5.85696127609429
4.954096327590614,6.064600640872503
5.010041928839587,5.796336654277855
5.06598753008856,6.231654725535701
5.121933131337533,7.243255637214149
5.177878732586506,6.326964905340025
5.2338243338354795,6.837790529106016
5.289769935084453,6.837790529106016
5.345715536333427,7.020112085899971
5.4016611375823995,7.020112085899939
5.457606738831372,6.837790529106016
5.513552340080346,7.020112085899971
5.569497941329319,7.936402817774094
5.625443542578291,6.837790529106016
5.681389143827265,7.530937709665961
5.737334745076239,7.530937709665961
5.793280346325212,7.530937709665961
5.849225947574185,8.62954999833404
5.905171548823158,7.530937709665961
5.961117150072131,7.936402817774126
6.017062751321104,8.62954999833404
6.073008352570077,7.020112085899971
6.1289539538190505,7.530937709665961
6.184899555068024,8.629549998334072
6.240845156316998,7.936402817774126
6.2967907575659705,7.936402817774094
6.352736358814943,7.530937709665961
6.408681960063917,7.936402817774126
6.46462756131289,13.815510557964274
6.520573162561862,13.815510557964274
6.576518763810836,8.629549998334072
6.63246436505981,8.629549998334072
6.688409966308783,8.629549998334072
6.744355567557756,7.936402817774094
6.800301168806729,8.629549998334072
6.856246770055702,13.815510557964274
6.912192371304675,7.936402817774094
6.968137972553649,13.815510557964274
7.024083573802622,8.62954999833404
7.080029175051594,8.62954999833404
7.135974776300568,13.815510557964274
7.1919203775495415,13.815510557964274
7.247865978798515,13.815510557964274
7.303811580047489,7.936402817774094
7.359757181296461,13.815510557964274
7.415702782545434,13.815510557964274
7.471648383794408,8.62954999833404
7.52759398504338,13.815510557964274
7.583539586292353,13.815510557964274
7.639485187541327,13.815510557964274
7.695430788790299,13.815510557964274
7.7513763900392725,13.815510557964274
7.807321991288246,13.815510557964274
7.86326759253722,13.815510557964274
7.919213193786193,13.815510557964274
7.975158795035165,8.62954999833404
8.031104396284139,8.629549998334102
8.087049997533112,13.815510557964274
8.142995598782086,13.815510557964274
8.19894120003106,13.815510557964274
8.254886801280032,13.815510557964274
8.310832402529005,13.815510557964274
8.366778003777979,13.815510557964274
8.42272360502695,13.815510557964274
8.478669206275924,13.815510557964274
8.534614807524898,13.815510557964274
8.59056040877387,13.815510557964274
8.646506010022843,13.815510557964274
8.702451611271817,13.815510557964274
8.75839721252079,13.815510557964274
8.814342813769764,13.815510557964274
8.870288415018736,13.815510557964274
8.92623401626771,8.629549998334102


==> images/TV_prior/ald/tv_distance.csv <==
0.05,0.5,0.95,Iterations
0.4371013644785169,0.43375076080720676,0.43828309115740144,0
0.10953368223482561,0.13299585750260198,0.13633465875740697,10
0.07100594653286624,0.09082422500436353,0.09271558252198771,20
0.0550945037079157,0.07351543733543023,0.07697154641685272,30
0.04378830883705853,0.06709397425054148,0.0678817497380446,40
0.042491070477154586,0.059228482877283724,0.06540929686692508,50
0.03541519077849621,0.05618420138256264,0.0584939651924279,60
0.03541785553383243,0.05138141823671459,0.05473791800223198,70
0.03165569705176937,0.04900762369273548,0.05055357839845273,80
0.031620713978724124,0.04693986253987897,0.05067085169972363,90
0.028147287217958044,0.04477888064733822,0.04838425165153233,100
0.02805318753183176,0.0429735214766082,0.04394641153456054,110
0.02784047969520853,0.041578775391675864,0.04334000800940732,120
0.028705833923253706,0.04104717772396815,0.042115722705931696,130
0.026253196023728397,0.03780013656263628,0.04211861874217236,140
0.02502995874914643,0.03765601881707082,0.04127661738392594,150
0.02128098048046087,0.036572645566184434,0.040244767913454514,160
0.024188724110244177,0.03355710380821354,0.03854291882866062,170
0.02005332547802031,0.03438470893448585,0.03721828093767638,180
0.022139682059916385,0.03437939491603878,0.03704039013587343,190
0.02181796762642283,0.03195699378941082,0.03591384262520293,200
0.022624448749346777,0.030895129557115437,0.03642425159268452,210
0.020357289586512523,0.0314269566256115,0.03638429261217653,220
0.020935216477559356,0.031577044455942345,0.03367730464482173,230
0.01943809141136589,0.03147876032579386,0.033028031541512584,240
0.01766193317517009,0.02982754745348523,0.033339001759485565,250
0.019143543313724663,0.03169380594574112,0.03372194401931763,260
0.017752809826065103,0.02945821440011929,0.03224184150223954,270
0.019969527453122016,0.0297806033898102,0.032379807898459206,280
0.018667528057101992,0.029695115762934314,0.03217834501854216,290
0.01772989172842083,0.02854574307663022,0.03272996952845131,300
0.019041450471646557,0.025163969162880592,0.0320132043806895,310
0.01833430185843855,0.028178379311871685,0.032023351836067936,320
0.017561942639049838,0.02668835621849166,0.03288612682776261,330
0.014501180217260223,0.028254472248532198,0.031518767966170334,340
0.015781467579150228,0.027768974718625248,0.032124419058450246,350
0.015392082176802716,0.02775666985697793,0.03135753683347678,360
0.014790575505985074,0.026232108744741044,0.030322682388292617,370
0.0163730325701791,0.025147101380941218,0.02999745183309356,380
0.016497091505414375,0.026164944265969457,0.029821722327609726,390
0.015236161759816153,0.024770874488921145,0.03047961369745516,400
0.01714870399930416,0.02691583241272886,0.03149599820476311,410
0.0154157374474839,0.02587134018866575,0.03060599326199225,420
0.014495567762748362,0.02618692968411023,0.028942187642573634,430
0.015508329938807897,0.026850977173628783,0.028467596576526644,440
0.015423678524575655,0.02476676674903884,0.029129765287479015,450
0.015941831931980996,0.026284994033063017,0.028501778830242887,460
0.015936888721737492,0.023237581645396885,0.031054254573772384,470
0.014451233539688286,0.02472411377353302,0.028970261303978062,480
0.01514111482103701,0.025029827730215528,0.03164831897821724,490
0.015218587138145273,0.024040294437614546,0.030274264759062988,500
0.015884110171052398,0.025508158759900538,0.02938287733512676,510
0.013802089798069581,0.023789388575697297,0.02913667064198942,520
0.017247644989602996,0.024124081750589988,0.03009461458516879,530
0.013788195724434937,0.02682837726841559,0.030569622632715673,540
0.014699215529010405,0.0238705297053794,0.030037627933778198,550
0.01517073115112635,0.024176109498250525,0.029459173148042535,560
0.014299915188344448,0.02431325690766164,0.029665591245453888,570
0.014968117579777994,0.02397303576640057,0.031080644494220443,580
0.015780468114700998,0.02560423576563125,0.029051566782309086,590
0.014426755856209969,0.025538041047923694,0.029950089448510152,600
0.016051122998923674,0.02422538954675097,0.02888247876460831,610
0.012483521079475816,0.02471210180658588,0.030936957986631503,620
0.014011322843541993,0.024086797137331552,0.02978714377390524,630
0.013993158894705197,0.025903907211907932,0.03000176569728992,640
0.013635914643267102,0.02287327593727819,0.030283638613815222,650
0.01376119261955203,0.023437380700041015,0.030886817681953102,660
0.0145346969601136,0.024815548404445716,0.03043062078639731,670
0.014542360807829318,0.024323761942256918,0.030224277482569024,680
0.01380655728848141,0.02493629849208616,0.03007875328274152,690
0.014832110492580586,0.0241785902356997,0.029676312623201,700
0.012372157263182384,0.024783942863430546,0.029409286466436535,710
0.015640299293099964,0.02455668968971171,0.03043658631929416,720
0.015719966118712844,0.024103496602908565,0.030921403870480705,730
0.013931325165657371,0.0260907306061703,0.029503758858877925,740
0.014071042665726145,0.025688032598983734,0.031112457827701858,750
0.014713787312415502,0.02513424607090096,0.030735112400503445,760
0.01643913561079644,0.02515940629420859,0.02981821578231445,770
0.015215624225154758,0.025795061323906937,0.03116370276902817,780
0.014262591473189305,0.024319060747711754,0.030015999162294926,790
0.015398375866365967,0.02372510567560473,0.030470531019071056,800
0.013923093366229418,0.0249138693664495,0.030573140568776247,810
0.013919198782454956,0.024822091009745556,0.029633882941409735,820
0.014458292606447308,0.024176079128367778,0.02989284814636793,830
0.015610667329473794,0.024070143004972344,0.02994336681814252,840
0.014365939783656552,0.024423161003530928,0.02974631441500995,850
0.01491587554708062,0.025011408714291652,0.029357229099015097,860
0.015530810662872575,0.02521069815697199,0.029796501581099907,870
0.013368362970648459,0.024710153630737832,0.029398292835509963,880
0.013656956072920483,0.024606459374755547,0.029665291908235265,890
0.01336866751126358,0.02549912933211901,0.030049236445998842,900
0.013541166830503801,0.024747904301576893,0.02944396853374778,910
0.015451207457266032,0.02448651768669895,0.030693159556064664,920
0.014769780663085073,0.025453259469276582,0.029600704195661773,930
0.014607933344919243,0.025227733446019668,0.029583017305965485,940
0.01444086092847955,0.02402804281721103,0.030591722899457826,950
0.016385522313482902,0.024359587958904822,0.030092191165019783,960
0.015604332766938771,0.025693940639965933,0.029807945867413973,970
0.015273856454569076,0.024686102748234993,0.029783945622199805,980
0.0151835398660343,0.024423824070494586,0.029437792352276997,990
0.01634680001442123,0.024109840012335737,0.02949283018460732,1000


==> images/TV_prior/daz-skrock/marginals_05.csv <==
x,y
-12.674464,8.697055060618291
-12.614611,13.815510557964274
-12.554758,13.815510557964274
-12.494905,13.815510557964274
-12.435053,13.815510557964274
-12.375199,13.815510557964274
-12.315347,13.815510557964274
-12.255493,13.815510557964274
-12.195641,13.815510557964274
-12.135788,13.815510557964274
-12.075935,13.815510557964274
-12.016083,13.815510557964274
-11.956229,13.815510557964274
-11.896377,13.815510557964274
-11.836523,13.815510557964274
-11.77667,13.815510557964274
-11.716818,13.815510557964274
-11.656965,13.815510557964274
-11.597112,13.815510557964274
-11.537259,13.815510557964274
-11.477406,8.697070994207094
-11.417553,13.815510557964274
-11.3577,13.815510557964274
-11.297848,13.815510557964274
-11.237994,13.815510557964274
-11.178142,13.815510557964274
-11.118288,13.815510557964274
-11.058435,13.815510557964274
-10.998583,13.815510557964274
-10.93873,13.815510557964274
-10.878878,13.815510557964274
-10.819024,13.815510557964274
-10.759171,13.815510557964274
-10.699318,13.815510557964274
-10.639465,13.815510557964274
-10.579613,13.815510557964274
-10.51976,13.815510557964274
-10.459907,13.815510557964274
-10.400054,13.815510557964274
-10.3402,13.815510557964274
-10.280348,13.815510557964274
-10.220495,13.815510557964274
-10.160643,13.815510557964274
-10.10079,13.815510557964274
-10.040936,13.815510557964274
-9.981083,13.815510557964274
-9.92123,13.815510557964274
-9.861378,8.697055060618291
-9.801525,13.815510557964274
-9.7416725,8.697070994207094
-9.681819,13.815510557964274
-9.621965,8.697070994207094
-9.562113,13.815510557964274
-9.50226,8.697055060618291
-9.442408,13.815510557964274
-9.382555,13.815510557964274
-9.322701,8.003907880058346
-9.262849,13.815510557964274
-9.202995,13.815510557964274
-9.143143,13.815510557964274
-9.08329,13.815510557964274
-9.0234375,13.815510557964274
-8.963585,13.815510557964274
-8.903731,13.815510557964274
-8.843878,13.815510557964274
-8.784025,8.697055060618291
-8.724173,8.697055060618291
-8.66432,13.815510557964274
-8.604467,8.697070994207094
-8.544614,13.815510557964274
-8.48476,13.815510557964274
-8.424908,8.697055060618291
-8.365055,13.815510557964274
-8.3052025,13.815510557964274
-8.24535,8.003907880058346
-8.185497,8.697070994207094
-8.125643,13.815510557964274
-8.06579,8.697055060618291
-8.005938,13.815510557964274
-7.946085,13.815510557964274
-7.886232,13.815510557964274
-7.826379,8.003915846884482
-7.766526,8.697063027444427
-7.706673,13.815510557964274
-7.64682,8.697063027444427
-7.5869675,8.003907880058346
-7.527115,13.815510557964274
-7.4672613,7.310768666324536
-7.4074087,13.815510557964274
-7.347556,8.697063027444427
-7.2877026,7.598450738776317
-7.22785,8.003907880058346
-7.1679974,7.310768666324536
-7.1081443,13.815510557964274
-7.048291,8.697063027444427
-6.9884386,8.697063027444427
-6.9285855,8.003907880058346
-6.8687325,7.598450738776317
-6.80888,8.003915846884482
-6.749027,7.5984427719501815
-6.6891737,8.003915846884482
-6.629321,13.815510557964274
-6.569468,8.697055060618291
-6.509615,7.310768666324536
-6.4497623,7.087617148184191
-6.3899097,6.905303558216372
-6.330056,6.751152878389114
-6.2702036,6.905295591390236
-6.210351,7.087625115010327
-6.1504974,7.598450738776317
-6.090645,6.751144911562978
-6.030792,6.617621485764591
-5.9709387,6.394477934450381
-5.911086,6.394469967624246
-5.8512335,6.617621485764591
-5.7913804,6.132105703156754
-5.7315273,6.132113669982891
-5.6716747,6.394477934450381
-5.6118217,6.212148410830291
-5.5519686,5.652540589721005
-5.492116,6.132113669982891
-5.432263,6.132105703156754
-5.37241,5.652540589721005
-5.312557,6.299159787819921
-5.2527046,6.212156377656426
-5.192851,6.617621485764591
-5.1329985,5.652532622894868
-5.073146,6.058005697829168
-5.0132923,5.652540589721005
-4.9534397,5.519001230270345
-4.893587,6.132113669982891
-4.8337336,5.606020574086111
-4.773881,5.519001230270345
-4.7140284,5.401218194613962
-4.6541753,5.14172293271768
-4.594322,5.263067856133145
-4.5344696,5.519001230270345
-4.4746165,5.4012341282027645
-4.4147635,5.2313191578185645
-4.354911,5.200547499151811
-4.295058,5.086153081562869
-4.2352047,5.401218194613962
-4.175352,4.708071014054017
-4.115499,4.602726431984992
-4.055646,4.708071014054017
-3.9957933,4.654003792783741
-3.9359403,4.636627983660674
-3.8760872,4.434375183576976
-3.8162346,4.434375183576976
-3.756382,4.4775473554421845
-3.696529,4.29035174694284
-3.6366758,4.6366120500718715
-3.5768232,4.231146941963707
-3.5169702,4.3532655723534095
-3.457117,4.0918848746302
-3.3972645,4.219718246140085
-3.3374114,4.208434624474954
-3.2775583,3.9696672419059507
-3.2177057,3.9521229322550413
-3.1578526,3.7483111038289247
-3.0979996,3.86874132331599
-3.038147,3.7625811274875995
-2.978294,3.727257694631093
-2.9184408,3.660102458204662
-2.8585882,3.6218812453844644
-2.7987351,3.579077181790338
-2.738882,3.2988923591005386
-2.6790295,3.326417032490628
-2.6191769,3.2122581271276363
-2.5593238,3.241749878849392
-2.4994707,3.2943776787460117
-2.439618,3.073037554430953
-2.379765,3.091268927911096
-2.319912,3.1060680801074345
-2.2600594,2.954051872808809
-2.2002063,2.9010132434417213
-2.1403532,2.7781612063451444
-2.0805006,2.749020071437645
-2.0206475,2.725809154416631
-1.9607944,2.676031711268765
-1.9009418,2.6012304981860663
-1.8410888,2.598996712040853
-1.7812357,2.4241780540721236
-1.7213831,2.3444256642987247
-1.66153,2.399961674273158
-1.601677,2.2868801786521242
-1.5418243,2.2529238039178505
-1.4819717,2.137439823125049
-1.4221187,2.147420251973283
-1.3622656,2.0676918071808426
-1.302413,2.028826812200888
-1.2425599,1.95655163460087
-1.1827068,1.852239581410028
-1.1228542,1.8238912264057732
-1.0630012,1.7636479684763784
-1.0031481,1.7197737189875437
-0.9432955,1.6178706660086233
-0.8834424,1.5362250875427945
-0.8235893,1.4635996419968524
-0.7637367,1.441463786364626
-0.70388365,1.3510607842938012
-0.6440306,1.3414139576440376
-0.584178,1.303176770510535
-0.5243249,1.224001906174896
-0.46447182,1.1757370804190512
-0.40461922,1.115845234421945
-0.34476662,1.0294289690333007
-0.28491354,0.9797197220217642
-0.22506046,0.9289446820923023
-0.16520786,0.8750110524326721
-0.105354786,0.7726368093195328
-0.04550171,0.7353362446369264
0.014350891,0.722522216488063
0.07420397,0.7604108389816667
0.13405704,0.8399611957157985
0.19390965,0.8746103311289729
0.25376272,0.92853769328106
0.3136158,1.009057894225275
0.3734684,1.066108479727832
0.43332148,1.1453587788557826
0.49317455,1.1553719607361799
0.55302715,1.2104417474783364
0.61288023,1.3865208356726708
0.6727333,1.339498859707938
0.7325859,1.395232718480359
0.792439,1.5185255104433935
0.85229206,1.5471382244861824
0.91214466,1.617028560695701
0.97199726,1.6876461279096542
1.0318503,1.6813585737198642
1.0917034,1.7963243965731184
1.151556,1.8095024889536735
1.2114091,1.9612909799647666
1.2712622,1.9262656367093114
1.3311148,2.051964091112647
1.3909678,2.1067699460104072
1.4508209,2.128977149206315
1.5106735,2.1589152368506213
1.5705266,2.259319344470692
1.6303797,2.3374811919459133
1.6902323,2.3726960982369802
1.7500854,2.3889725526975627
1.8099384,2.52118779051253
1.869791,2.537959672126358
1.9296441,2.6473375389751355
1.9894972,2.6473216053863333
2.0493498,2.6808979009199376
2.1092024,2.879943900655087
2.1690555,2.891936025290605
2.2289085,2.9070948897210376
2.2887611,3.0033229218155912
2.3486142,3.062281391037844
2.4084673,3.121105957471975
2.46832,3.203993617277743
2.528173,3.204009550866545
2.588026,3.2633330570640515
2.6478786,3.4138513318803025
2.7077317,3.3643522009417244
2.7675848,3.3034275142659295
2.8274374,3.509669254777536
2.8872905,3.4875848413656723
2.9471436,3.5671563456952176
3.0069962,3.74122800301703
3.0668492,3.829536543751511
3.1267023,4.014923833494072
3.186555,3.860773153666813
3.2464075,3.9263704361526264
3.30626,4.014923833494072
3.3661137,3.96969910882968
3.4259672,4.278214452821693
3.4858198,4.081934543777032
3.5456724,4.164455567465035
3.605525,4.4065956194699
3.6653776,4.315028425944409
3.7252312,4.586213063368709
3.7850847,4.507400318591865
3.8449373,4.6366120500718715
3.90479,4.553920334226758
3.9646425,4.785032055190145
4.024495,4.5699206755732
4.0843477,4.9834829939139835
4.1442013,5.008207473428084
4.204055,4.846907458908232
4.2639074,5.086137147974067
4.32376,5.329759230631817
4.3836126,5.033493414488644
4.443465,5.1417069991288775
4.503319,4.935886811848458
4.5631723,5.059468900891905
4.623025,5.519001230270345
4.6828775,5.263067856133145
4.74273,5.806683302722126
4.8025827,5.4781792357500905
4.8624363,5.6060444741837046
4.92229,5.438958522596809
4.9821424,5.806683302722126
5.041995,5.7013227870643
5.1018476,7.087617148184191
5.1617002,5.7013227870643
5.221553,5.806683302722126
5.2814064,6.29919165474365
5.34126,6.212148410830291
5.4011126,6.212148410830291
5.460965,6.212148410830291
5.5208178,6.132105703156754
5.5806704,6.299159787819921
5.640524,6.132137570080483
5.7003775,6.617613518938455
5.76023,8.003907880058346
5.8200827,6.617613518938455
5.8799353,6.4998304832820715
5.939788,6.4998304832820715
5.9996414,6.751176778486707
6.059495,7.087617148184191
6.1193476,6.905295591390236
6.1792,6.394469967624246
6.239053,7.087617148184191
6.2989054,7.310760699498401
6.358758,6.212148410830291
6.4186115,6.617645385862184
6.478465,8.003907880058346
6.5383177,7.310760699498401
6.5981703,6.751144911562978
6.658023,7.310760699498401
6.7178755,7.310760699498401
6.777729,6.751176778486707
6.8375826,7.5984427719501815
6.897435,8.697055060618291
6.957288,7.310760699498401
7.0171404,8.003907880058346
7.076993,7.5984427719501815
7.1368465,7.08764901510792
7.1967,8.697055060618291
7.2565527,8.003907880058346
7.3164053,7.5984427719501815
7.376258,13.815510557964274
7.4361105,13.815510557964274
7.495963,7.310760699498401
7.5558167,7.31079256642213
7.61567,8.003907880058346
7.675523,13.815510557964274
7.7353754,8.697055060618291
7.795228,8.003907880058346
7.8550806,8.697055060618291
7.914934,8.69708692754202
7.9747877,8.003907880058346
8.03464,8.697055060618291
8.094493,13.815510557964274
8.1543455,8.697055060618291
8.214198,13.815510557964274
8.274052,8.69708692754202
8.333905,8.697055060618291
8.393758,13.815510557964274
8.45361,8.003907880058346
8.513463,13.815510557964274
8.573316,8.697055060618291
8.633168,8.003907880058346
8.693022,13.815510557964274
8.752875,13.815510557964274
8.812728,8.003907880058346
8.872581,13.815510557964274
8.932433,8.697055060618291
8.992286,13.815510557964274
9.052139,13.815510557964274
9.111993,13.815510557964274
9.171845,13.815510557964274
9.231698,13.815510557964274
9.291551,8.697055060618291
9.351403,13.815510557964274
9.411257,13.815510557964274
9.47111,8.697055060618291
9.530963,8.003907880058346
9.590816,13.815510557964274
9.650668,13.815510557964274
9.710521,13.815510557964274
9.770373,13.815510557964274
9.830227,13.815510557964274
9.89008,13.815510557964274
9.949933,13.815510557964274
10.009786,13.815510557964274
10.069638,13.815510557964274
10.129491,13.815510557964274
10.189344,13.815510557964274
10.249198,13.815510557964274
10.309051,13.815510557964274
10.368903,13.815510557964274
10.428756,13.815510557964274
10.488608,13.815510557964274
10.548462,8.69708692754202
10.608315,13.815510557964274
10.668168,13.815510557964274
10.728021,13.815510557964274
10.787873,13.815510557964274
10.847726,13.815510557964274
10.907578,13.815510557964274
10.967432,13.815510557964274
11.027286,13.815510557964274
11.087138,13.815510557964274
11.146991,13.815510557964274
11.206843,13.815510557964274
11.266696,13.815510557964274
11.32655,13.815510557964274
11.386403,13.815510557964274
11.446256,13.815510557964274
11.506108,13.815510557964274
11.565961,13.815510557964274
11.6258135,13.815510557964274
11.685667,13.815510557964274
11.745521,13.815510557964274
11.805373,13.815510557964274
11.865226,13.815510557964274
11.925078,13.815510557964274
11.984931,13.815510557964274
12.044784,13.815510557964274
12.104637,13.815510557964274
12.164491,13.815510557964274
12.224343,13.815510557964274
12.284195,8.697039126775605


==> images/TV_prior/daz-skrock/marginals_5.csv <==
x,y
-9.971502,7.99637479738946
-9.912098,13.815510557964274
-9.852695,13.815510557964274
-9.793291,13.815510557964274
-9.733889,13.815510557964274
-9.674484,13.815510557964274
-9.615082,13.815510557964274
-9.555677,13.815510557964274
-9.496275,13.815510557964274
-9.4368725,13.815510557964274
-9.377468,13.815510557964274
-9.318066,13.815510557964274
-9.258661,13.815510557964274
-9.199259,8.689521977949404
-9.139854,13.815510557964274
-9.080452,13.815510557964274
-9.021048,13.815510557964274
-8.961645,8.689521977949404
-8.902241,13.815510557964274
-8.842838,13.815510557964274
-8.783434,8.689521977949404
-8.724031,8.689521977949404
-8.664627,13.815510557964274
-8.605225,13.815510557964274
-8.54582,13.815510557964274
-8.486418,8.689521977949404
-8.427013,13.815510557964274
-8.367611,13.815510557964274
-8.308208,13.815510557964274
-8.248804,13.815510557964274
-8.189402,8.689521977949404
-8.129997,7.99637479738946
-8.070595,7.99637479738946
-8.01119,13.815510557964274
-7.9517875,13.815510557964274
-7.892384,7.590909689281295
-7.8329806,13.815510557964274
-7.773577,7.590909689281295
-7.714174,7.99637479738946
-7.6547704,8.689521977949404
-7.595367,13.815510557964274
-7.5359635,7.590909689281295
-7.47656,7.99637479738946
-7.417157,8.6895139508177
-7.3577538,8.689521977949404
-7.2983503,8.689521977949404
-7.238947,7.99637479738946
-7.1795435,7.99637479738946
-7.12014,6.7436038017623865
-7.060737,7.590909689281295
-7.0013337,7.080084065515305
-6.9419303,13.815510557964274
-6.882527,8.689521977949404
-6.8231235,8.689521977949404
-6.76372,7.590909689281295
-6.7043166,6.610080436269569
-6.644913,7.590909689281295
-6.58551,7.303227616829514
-6.5261064,7.590909689281295
-6.466703,7.99637479738946
-6.4072995,7.590909689281295
-6.3478966,7.59090166214959
-6.288493,7.303227616829514
-6.2290897,6.743611828894092
-6.1696863,6.610080436269569
-6.110283,6.610080436269569
-6.0508795,7.9963667702577546
-5.991476,6.492305427680456
-5.9320726,6.610072409137864
-5.8726697,6.492297400613186
-5.8132663,7.303227616829514
-5.753863,7.590909689281295
-5.6944594,6.204615328161405
-5.635056,6.492297400613186
-5.5756526,6.386936884955359
-5.516249,6.743611828894092
-5.4568458,6.124572620487868
-5.397443,6.386928857823654
-5.3380394,5.856308633893189
-5.278636,6.492297400613186
-5.2192326,5.856308633893189
-5.159829,5.9169332557096235
-5.1004257,5.693789704395414
-5.0410223,5.693789704395414
-4.981619,5.393685111945076
-4.9222155,5.598479524591089
-4.862812,5.288316569155544
-4.803409,5.745082998782965
-4.7440057,5.000642523835468
-4.6846023,5.4314254399279225
-4.625199,5.000642523835468
-4.5657954,5.255534773464259
-4.506392,5.51146814760146
-4.4469886,5.07860406530518
-4.387585,5.223786075149678
-4.3281817,4.951852359666037
-4.268779,4.88285146104738
-4.2093754,4.951852359666037
-4.149972,4.86088058146031
-4.0905685,4.719230064397283
-4.031165,4.86088058146031
-3.9717617,4.975949911245097
-3.9123583,4.595177415727305
-3.8529549,4.5463872515578725
-3.7935514,4.578648113776094
-3.7341483,4.295064796145261
-3.674745,4.399062536801014
-3.6153417,4.258705179106092
-3.5559382,4.045131078808033
-3.4965348,4.358788637663074
-3.4371314,4.146227195679401
-3.377728,4.054792989719769
-3.3183246,4.094402127814815
-3.2589211,4.0645491646651335
-3.199518,3.885492906084443
-3.1401148,4.016693143487498
-3.0807114,3.8937314323526637
-3.021308,3.7991728497276513
-2.9619045,3.733694920348144
-2.902501,3.608117612964942
-2.8430977,3.4965651270591946
-2.7836943,3.513372245375576
-2.7242908,3.300450248132904
-2.6648877,3.381246253416495
-2.6054845,3.318883949821742
-2.546081,3.273421575744985
-2.4866776,3.076393871561335
-2.4272742,3.1288403469338775
-2.3678708,2.9594221949758306
-2.3084674,2.936949339123772
-2.249064,2.9790949605745354
-2.1896605,2.881379487968961
-2.1302574,2.8488722934443014
-2.0708542,2.857639500665888
-2.0114505,2.7182681652262133
-1.9520469,2.690585416002722
-1.8926435,2.7055856972622148
-1.8332405,2.5539410325398206
-1.7738376,2.4280302936283626
-1.7144341,2.358020128055714
-1.6550307,2.279347095983238
-1.5956273,2.306015343065399
-1.5362239,2.1957681380977188
-1.4768205,2.1088828406644557
-1.417417,2.122849548146164
-1.3580136,2.0379501043596777
-1.2986102,1.9573112714821987
-1.2392068,1.9050649153117616
-1.1798034,1.8815870342494787
-1.1204,1.8081106743068698
-1.0609965,1.697425550533517
-1.0015931,1.6774066836430253
-0.9421897,1.6428747001006492
-0.8827863,1.57312783385594
-0.82338285,1.53803651404467
-0.7639799,1.4596671454703087
-0.70457697,1.415042419175534
-0.64517355,1.3300543396937838
-0.58577013,1.2938003693473599
-0.5263667,1.2558554377832363
-0.4669633,1.1779973295585393
-0.40755987,1.0866215157446495
-0.34815645,1.0585753970589458
-0.28875303,0.9829090639852085
-0.22934961,0.8844549336909157
-0.1699462,0.8515730619241213
-0.110542774,0.7822383685230572
-0.051139355,0.7457392854907794
0.008264065,0.7043780467507849
0.067667484,0.7358521992996072
0.1270709,0.802688978994348
0.18647432,0.9004815762919282
0.24587774,0.9432213157179657
0.3052807,1.00196715741993
0.36468363,1.06003206155541
0.42408705,1.0966516901045869
0.48349047,1.162266058575621
0.5428939,1.2170212332118469
0.6022973,1.3036708998241961
0.6617007,1.367672264161049
0.72110415,1.4474396186924432
0.78050756,1.4965877567336057
0.839911,1.5763798692423172
0.8993144,1.5829158402221029
0.9587178,1.6702253242343605
1.0181212,1.6711201788802044
1.0775247,1.7492995088297665
1.1369281,1.8205075272836984
1.1963315,1.910737080264228
1.2557349,2.064129609941449
1.3151383,2.0405374279246287
1.3745418,2.026389281958602
1.4339447,2.064113555613603
1.4933476,2.289264532640584
1.5527511,2.1586443502235197
1.6121545,2.3179101307175483
1.6715579,2.3299481092770273
1.7309613,2.4242207652116954
1.7903647,2.513654707843644
1.8497682,2.5325429923638496
1.9091716,2.602747251037098
1.968575,2.623413887845657
2.0279784,2.6564357561506036
2.0873818,2.7923681103126645
2.1467853,2.800644019616524
2.2061887,2.8965083695652614
2.265592,2.9433187874092517
2.3249955,3.0800501827644453
2.384399,3.0727508802828334
2.4438024,3.1760932317844226
2.5032053,3.2299204094774003
2.5626082,3.361645809159824
2.6220117,3.3912046114013683
2.681415,3.268986978677119
2.7408185,3.411407318718888
2.800222,3.5957717771426427
2.8596253,3.5896555501252063
2.9190288,3.6460968610301583
2.9784322,3.7842471995109754
3.0378356,3.8773376225769876
3.097239,3.8453348914908134
3.1566424,3.8374917140297877
3.2160459,3.93593178684304
3.2754493,3.9799917766370707
3.3348527,4.200885608217265
3.394256,4.156922484796149
3.4536595,4.246870721459088
3.513063,4.035561627791882
3.572466,4.282786676357306
3.6318688,4.212185163471198
3.6912723,4.345716556095721
3.7506757,4.646470710114855
3.810079,4.611984534043685
3.8694825,4.738278259367978
3.928886,4.562387592904313
3.9882894,4.372033864413095
4.047693,4.4848293585584385
4.107096,4.86088058146031
4.1664996,5.07860406530518
4.225903,4.928321862255842
4.2853065,5.07860406530518
4.34471,4.719230064397283
4.4041133,5.025960331819759
4.4635167,5.470646153081204
4.52292,5.1631614533332435
4.5823236,5.598479524591089
4.6417265,5.357301413446355
4.7011294,5.554027762020255
4.760533,5.193014416482924
4.8199363,5.7991502200532405
4.8793397,5.28832459628725
4.938743,5.856308633893189
4.9981465,5.598479524591089
5.05755,5.644999540225982
5.1169534,5.598479524591089
5.176357,5.644999540225982
5.23576,6.050464648334146
5.2951636,6.124572620487868
5.354567,6.386936884955359
5.4139705,6.492297400613186
5.473374,6.386936884955359
5.5327773,6.291626705151034
5.5921807,6.204615328161405
5.651584,6.050464648334146
5.7109876,6.386936884955359
5.7703905,6.49228134628534
5.8297935,6.89776250872135
5.889197,6.89776250872135
5.9486003,7.99637479738946
6.008004,6.492313454683294
6.0674076,7.996358743061614
6.126811,7.303243670899623
6.1862144,7.3032115625016685
6.245618,7.590925743351404
6.3050213,6.897746454393504
6.3644238,6.49228134628534
6.423827,6.8977785627914585
6.4832306,7.590893634953449
6.542634,7.590925743351404
6.6020374,7.590893634953449
6.661441,7.590925743351404
6.7208443,13.815510557964274
6.7802477,8.689538032019513
6.839651,7.3032115625016685
6.8990545,7.9963908514595685
6.958458,7.590893634953449
7.0178614,7.9963908514595685
7.077265,7.996358743061614
7.136668,6.8977785627914585
7.1960716,7.590893634953449
7.255475,7.9963908514595685
7.3148785,13.815510557964274
7.374281,13.815510557964274
7.4336843,7.9963908514595685
7.493088,8.689505923621558
7.552491,13.815510557964274
7.6118946,8.689505923621558
7.671298,8.689538032019513
7.7307014,13.815510557964274
7.790105,7.9963908514595685
7.8495083,13.815510557964274
7.9089117,7.9963908514595685
7.968315,7.590893634953449
8.027719,8.689538032019513
8.087122,8.689505923621558
8.146525,13.815510557964274
8.205929,8.689505923621558
8.265332,7.9963908514595685
8.324736,7.996358743061614
8.384139,13.815510557964274
8.4435425,13.815510557964274
8.502945,8.689505923621558
8.562348,7.9963908514595685
8.621752,13.815510557964274
8.681155,13.815510557964274
8.740559,7.996358743061614
8.799962,7.590925743351404
8.859365,8.689505923621558
8.918769,13.815510557964274
8.978172,8.689505923621558
9.037576,13.815510557964274
9.096979,8.689505923621558
9.156383,13.815510557964274
9.215786,13.815510557964274
9.275189,13.815510557964274
9.334593,8.689505923621558
9.393996,7.9963908514595685
9.4534,13.815510557964274
9.512803,13.815510557964274
9.5722065,13.815510557964274
9.631609,13.815510557964274
9.691012,8.689538032019513
9.750416,13.815510557964274
9.809819,8.689538032019513
9.869223,8.689505923621558
9.928626,13.815510557964274
9.9880295,13.815510557964274
10.047433,13.815510557964274
10.106836,13.815510557964274
10.16624,13.815510557964274
10.225643,13.815510557964274
10.285047,13.815510557964274
10.34445,13.815510557964274
10.403853,13.815510557964274
10.463257,13.815510557964274
10.52266,13.815510557964274
10.582064,13.815510557964274
10.641466,13.815510557964274
10.70087,13.815510557964274
10.760273,13.815510557964274
10.819676,13.815510557964274
10.87908,13.815510557964274
10.938483,13.815510557964274
10.997887,13.815510557964274
11.05729,13.815510557964274
11.1166935,13.815510557964274
11.176097,13.815510557964274
11.2355,13.815510557964274
11.294904,13.815510557964274
11.354307,13.815510557964274
11.413711,13.815510557964274
11.473114,13.815510557964274
11.532517,13.815510557964274
11.591921,13.815510557964274
11.651324,8.689538032019513
11.710728,13.815510557964274
11.77013,13.815510557964274
11.829534,13.815510557964274
11.888937,13.815510557964274
11.94834,13.815510557964274
12.007744,13.815510557964274
12.067147,13.815510557964274
12.126551,13.815510557964274
12.185954,13.815510557964274
12.2453575,8.689505923621558


==> images/TV_prior/daz-skrock/marginals_95.csv <==
x,y
-11.730982,8.686821228779456
-11.67174,13.815510557964274
-11.612497,13.815510557964274
-11.553254,13.815510557964274
-11.494011,13.815510557964274
-11.434769,13.815510557964274
-11.375526,13.815510557964274
-11.316282,8.686821228779456
-11.25704,13.815510557964274
-11.197798,13.815510557964274
-11.138555,13.815510557964274
-11.079311,13.815510557964274
-11.020069,13.815510557964274
-10.960827,13.815510557964274
-10.901584,13.815510557964274
-10.84234,13.815510557964274
-10.783098,13.815510557964274
-10.723856,13.815510557964274
-10.664612,13.815510557964274
-10.60537,13.815510557964274
-10.546127,13.815510557964274
-10.486884,13.815510557964274
-10.427641,13.815510557964274
-10.368399,13.815510557964274
-10.309156,13.815510557964274
-10.249912,13.815510557964274
-10.19067,8.686805131033946
-10.131428,13.815510557964274
-10.072185,13.815510557964274
-10.012941,13.815510557964274
-9.953699,8.686805131033946
-9.894457,13.815510557964274
-9.835213,13.815510557964274
-9.77597,7.993657950474001
-9.716728,13.815510557964274
-9.657485,13.815510557964274
-9.598242,13.815510557964274
-9.539,13.815510557964274
-9.479757,13.815510557964274
-9.420513,13.815510557964274
-9.361271,13.815510557964274
-9.302029,13.815510557964274
-9.242786,13.815510557964274
-9.183542,13.815510557964274
-9.1243,13.815510557964274
-9.065058,13.815510557964274
-9.005814,7.993674048219511
-8.946571,13.815510557964274
-8.887329,13.815510557964274
-8.828087,13.815510557964274
-8.768843,13.815510557964274
-8.7096,13.815510557964274
-8.650358,7.993674048219511
-8.591114,13.815510557964274
-8.531872,13.815510557964274
-8.47263,13.815510557964274
-8.413387,13.815510557964274
-8.354143,8.686821228779456
-8.294901,13.815510557964274
-8.235659,7.588208940111347
-8.176415,8.686805131033946
-8.117172,13.815510557964274
-8.05793,8.686805131033946
-7.9986873,8.686821228779456
-7.9394445,7.993665999379148
-7.8802013,13.815510557964274
-7.8209586,13.815510557964274
-7.761716,13.815510557964274
-7.702473,8.686821228779456
-7.6432304,8.686813179939094
-7.583987,8.686813179939094
-7.524745,13.815510557964274
-7.465502,7.993665999379148
-7.4062595,7.300518818819203
-7.3470163,7.077375267504993
-7.2877736,8.686821228779456
-7.228531,7.588200891270984
-7.1692877,7.077375267504993
-7.1100454,7.588200891270984
-7.050802,7.993665999379148
-6.99156,7.588200891270984
-6.932317,8.686813179939094
-6.8730745,7.993665999379148
-6.8138313,7.077375267504993
-6.7545886,6.895061759551401
-6.695346,7.588200891270984
-6.6361027,7.588200891270984
-6.5768604,7.588200891270984
-6.517617,6.201906530151093
-6.458375,6.74090303088378
-6.399132,7.300518818819203
-6.339889,6.895061759551401
-6.2806463,6.489588602602874
-6.221403,7.300518818819203
-6.162161,7.077375267504993
-6.1029177,6.895053710711038
-6.0436754,7.300518818819203
-5.984432,5.978762978836883
-5.92519,6.895053710711038
-5.865947,6.6073716382592576
-5.806704,6.740911079724143
-5.7474613,5.978762978836883
-5.688218,6.74090303088378
-5.628976,6.201906530151093
-5.5697327,6.201906530151093
-5.5104904,5.978762978836883
-5.451247,6.489588602602874
-5.3920045,5.914232506539675
-5.332762,5.6910809063851024
-5.2735186,5.64229074221567
-5.2142763,5.467937355070893
-5.155033,5.978762978836883
-5.095791,5.428716641917611
-5.0365477,5.467937355070893
-4.9773054,5.914224457699312
-4.918062,5.64229074221567
-4.8588195,5.467945403911256
-4.7995768,5.595770726580778
-4.7403336,5.742374200772653
-4.6810913,5.551318964009944
-4.621848,5.023251533809447
-4.562606,5.190305618472613
-4.5033627,5.049227020212707
-4.44412,5.390984362775128
-4.384877,5.428716641917611
-4.325634,4.949143561655725
-4.2663918,4.997933725825157
-4.2071486,5.160452655322932
-4.1479063,4.626370169392674
-4.088663,4.794992881828467
-4.029421,4.452706675341834
-3.970178,4.754987547214768
-3.910935,4.543686502387924
-3.851692,4.679479994706623
-3.7924492,4.467305474762987
-3.7332067,4.626362120487526
-3.673964,4.46731352360335
-3.6147208,4.198184859047317
-3.555478,4.232457834780438
-3.4962354,4.369333115243147
-3.4369926,4.267964523237348
-3.37775,4.165032651730416
-3.3185072,3.959417312321605
-3.2592645,3.907697735667927
-3.2000213,4.004690001655237
-3.1407785,3.7523311979032536
-3.0815358,3.819286778323874
-3.022293,3.8192706805783634
-2.9630504,3.7239765985195494
-2.9038076,3.562841151630687
-2.844565,3.7032146070711205
-2.7853217,3.275175176924417
-2.726079,3.4773189781925247
-2.6668363,3.4036175000414683
-2.6075935,3.2751590791789056
-2.5483508,3.284143846907177
-2.489108,3.189636905740744
-2.4298654,3.169368332314749
-2.3706226,3.1937436876933973
-2.31138,3.0592001150888195
-2.2521367,2.9470283166002225
-2.192894,2.986361557643259
-2.1336513,2.8317493065770294
-2.0744085,2.663357538072913
-2.0151658,2.7492850236970305
-1.9559231,2.6068719359383556
-1.8966804,2.5404919711105594
-1.8374376,2.5447677254465892
-1.7781949,2.5006126048789628
-1.7189517,2.446545383608687
-1.659709,2.3499793998875047
-1.6004663,2.2865637834706356
-1.5412235,2.2717081718623504
-1.4819808,2.1960976942769497
-1.4227381,2.111729290434325
-1.3634953,2.0521878709177708
-1.3042521,2.031380878411809
-1.2450094,1.8989601487243661
-1.1857667,1.8462746994907697
-1.126524,1.8580930593922615
-1.0672812,1.7039584773105143
-1.0080385,1.6819231413210858
-0.9487958,1.61101236480107
-0.8895526,1.5967443930033651
-0.83030987,1.4811699546235817
-0.77106714,1.4908840023038876
-0.7118244,1.4361696191352655
-0.6525817,1.3590406903578256
-0.59333897,1.2704266518410179
-0.53409624,1.2160274545843948
-0.47485352,1.1298545590210463
-0.4156108,1.083421889038787
-0.3563676,1.046698056084093
-0.29712486,1.008016132834792
-0.23788214,0.931054058676459
-0.17863941,0.8524128281235092
-0.11939669,0.7958645126405377
-0.06015396,0.7487164041369933
-0.0009112358,0.696244347035534
0.05833149,0.7469335546720631
0.117574215,0.8086658922761327
0.17681742,0.8716141665903688
0.23606014,0.9413695207595647
0.29530287,0.9597267439996149
0.3545456,1.0034014499801194
0.41378832,1.106121476554894
0.47303104,1.2245901912657566
0.53227377,1.2379051262352558
0.591517,1.3034530817870733
0.6507597,1.3305252544831971
0.7100024,1.409573502147973
0.76924515,1.4737734711990764
0.8284879,1.5151644060109422
0.8877306,1.5736630223268577
0.9469733,1.6076368341697886
1.0062165,1.7123423177544115
1.0654593,1.7820543610721074
1.124702,1.8293071662340663
1.1839447,1.901217486026016
1.2431874,1.9714378424447758
1.3024302,2.0021934033660185
1.3616729,2.039132855216127
1.4209156,2.0896594291472943
1.4801583,2.2006604398353677
1.5394015,2.216021724996855
1.5986443,2.3237770274934806
1.657887,2.327247360107079
1.7171297,2.4120431097920068
1.7763724,2.4504516385757524
1.8356152,2.5577549209734003
1.8948579,2.5599520446652715
1.9541006,2.6206970409301977
2.0133433,2.670664069081103
2.0725865,2.843276811748097
2.1318293,2.8877124765734195
2.191072,2.9122696832350483
2.2503147,3.003225363695264
2.3095574,2.9964617744553963
2.3688002,3.141627686554383
2.428043,3.261871211298054
2.487286,3.210357676847946
2.5465288,3.2487258221107504
2.6057715,3.3023261659903675
2.6650143,3.3161671029062827
2.724257,3.466465403701132
2.7834997,3.4450581159743034
2.8427424,3.6054168637949937
2.9019856,3.6498686263658278
2.9612284,3.562841151630687
3.020471,3.6896089550153417
3.0797138,3.6828588250884864
3.1389565,3.9863408629870403
3.1981993,3.874620775661528
3.257442,3.959433410067116
3.3166847,4.165016553984906
3.3759274,4.143526446509453
3.4351707,4.061848415495185
3.4944134,4.071684614192686
3.553656,4.330112402089865
3.6128988,4.317357278566924
3.6721416,4.304794594105575
3.7313843,4.41013901201789
3.790627,4.46731352360335
3.8498697,4.559670745988854
3.9091125,4.716529315227334
3.9683557,4.626378218233038
4.0275984,4.643753863199396
4.086841,4.902631594861195
4.146084,4.592460568811845
4.2053266,5.049235069053071
4.2645693,5.103286192577835
4.3238115,5.28560774937179
4.3830547,5.391000460261505
4.442298,5.131457069544532
4.50154,5.642282693310523
4.5607834,5.508783495917889
4.6200266,5.2528179265488
4.679269,5.59576267767563
4.738511,5.023243484904299
4.7977543,5.160476801649673
4.8569975,5.508751300686
4.9162397,5.742366151867505
4.975483,5.642314888542412
5.034726,6.201898481245945
5.0939684,5.390968265029617
5.1532106,5.390968265029617
5.212454,6.201930676477835
5.271697,5.742366151867505
5.3309393,6.60736358935411
5.3901825,6.384252233271789
5.4494257,5.85359178697773
5.508668,5.9787549299317355
5.56791,6.60736358935411
5.6271534,6.201930676477835
5.6863966,6.288909858235575
5.745639,7.300510769914055
5.804882,6.489612748929615
5.8641253,6.895045661805891
5.9233675,6.740894981978633
5.9826097,6.740894981978633
6.041853,7.077399413831734
6.101096,7.993657950474001
6.1603384,7.588192842365836
6.2195816,6.89507785703778
6.278825,7.0773672185998455
6.338067,7.993657950474001
6.3973093,6.740894981978633
6.4565525,6.740927177210521
6.5157957,6.3842200380399
6.575038,7.0773672185998455
6.63428,6.895045661805891
6.6935234,7.993690145705889
6.7527666,8.686805131033946
6.812009,8.686805131033946
6.871252,7.300542965145944
6.9304953,7.993657950474001
6.9897375,7.588192842365836
7.0489798,7.0773672185998455
7.108223,7.993690145705889
7.167466,8.686805131033946
7.2267084,7.588192842365836
7.2859516,7.588225037597725
7.345195,7.588192842365836
7.404437,8.686805131033946
7.4636793,7.993657950474001
7.5229225,13.815510557964274
7.5821657,7.588192842365836
7.641408,7.993657950474001
7.700651,13.815510557964274
7.7598944,7.300510769914055
7.8191366,8.686805131033946
7.878379,13.815510557964274
7.937622,8.686837326265834
7.9968653,8.686805131033946
8.0561075,7.993657950474001
8.11535,8.686805131033946
8.174593,8.686837326265834
8.233836,13.815510557964274
8.293078,13.815510557964274
8.352322,8.686837326265834
8.411565,8.686805131033946
8.470807,8.686805131033946
8.530049,13.815510557964274
8.589293,13.815510557964274
8.648536,8.686805131033946
8.707778,13.815510557964274
8.767021,13.815510557964274
8.826264,7.993657950474001
8.885507,13.815510557964274
8.944749,13.815510557964274
9.003992,13.815510557964274
9.063235,13.815510557964274
9.122478,13.815510557964274
9.181721,13.815510557964274
9.240964,13.815510557964274
9.300206,13.815510557964274
9.359448,7.588192842365836
9.418692,13.815510557964274
9.477935,13.815510557964274
9.537177,13.815510557964274
9.59642,13.815510557964274
9.6556635,13.815510557964274
9.714906,13.815510557964274
9.774148,13.815510557964274
9.833391,7.993690145705889
9.892634,13.815510557964274
9.951877,13.815510557964274
10.01112,13.815510557964274
10.070363,13.815510557964274
10.129605,13.815510557964274
10.188848,13.815510557964274
10.248091,13.815510557964274
10.307334,13.815510557964274
10.366576,13.815510557964274
10.425818,13.815510557964274
10.485062,13.815510557964274
10.544305,13.815510557964274
10.603547,13.815510557964274
10.66279,13.815510557964274
10.7220335,13.815510557964274
10.781276,13.815510557964274
10.840518,13.815510557964274
10.899761,13.815510557964274
10.959004,8.686805131033946
11.018248,8.686821228779456


==> images/TV_prior/daz-skrock/marginals_gt.csv <==
x,y
-12.674464,13.367612
-12.614611,13.307758
-12.554758,13.247906
-12.494905,13.188053
-12.435053,13.128201
-12.375199,13.068346
-12.315347,13.008493
-12.255493,12.948641
-12.195641,12.888788
-12.135788,12.828936
-12.075935,12.769083
-12.016083,12.70923
-11.956229,12.649377
-11.896377,12.589524
-11.836523,12.529671
-11.77667,12.469818
-11.716818,12.4099655
-11.656965,12.350113
-11.597112,12.290259
-11.537259,12.230406
-11.477406,12.170553
-11.417553,12.110701
-11.3577,12.050847
-11.297848,11.990995
-11.237994,11.931142
-11.178142,11.871288
-11.118288,11.811436
-11.058435,11.751583
-10.998583,11.69173
-10.93873,11.631878
-10.878878,11.572025
-10.819024,11.512171
-10.759171,11.452318
-10.699318,11.392466
-10.639465,11.332613
-10.579613,11.27276
-10.51976,11.212908
-10.459907,11.153054
-10.400054,11.093202
-10.3402,11.033347
-10.280348,10.9734955
-10.220495,10.913643
-10.160643,10.853789
-10.10079,10.793938
-10.040936,10.734084
-9.981083,10.674231
-9.92123,10.614378
-9.861378,10.554525
-9.801525,10.494673
-9.7416725,10.434819
-9.681819,10.374967
-9.621965,10.315112
-9.562113,10.25526
-9.50226,10.195407
-9.442408,10.135555
-9.382555,10.075702
-9.322701,10.015848
-9.262849,9.9559965
-9.202995,9.896143
-9.143143,9.83629
-9.08329,9.776438
-9.0234375,9.716584
-8.963585,9.656733
-8.903731,9.596878
-8.843878,9.537025
-8.784025,9.477172
-8.724173,9.417319
-8.66432,9.357468
-8.604467,9.297615
-8.544614,9.2377615
-8.48476,9.177907
-8.424908,9.118055
-8.365055,9.058202
-8.3052025,8.998349
-8.24535,8.938498
-8.185497,8.878645
-8.125643,8.8187895
-8.06579,8.758938
-8.005938,8.699085
-7.946085,8.639233
-7.886232,8.579379
-7.826379,8.5195265
-7.766526,8.459673
-7.706673,8.39982
-7.64682,8.339967
-7.5869675,8.280115
-7.527115,8.220262
-7.4672613,8.160408
-7.4074087,8.100556
-7.347556,8.040704
-7.2877026,7.9808497
-7.22785,7.920997
-7.1679974,7.8611445
-7.1081443,7.8012915
-7.048291,7.7414384
-6.9884386,7.681586
-6.9285855,7.6217327
-6.8687325,7.5618796
-6.80888,7.502027
-6.749027,7.442174
-6.6891737,7.382321
-6.629321,7.3224683
-6.569468,7.262615
-6.509615,7.202762
-6.4497623,7.1429095
-6.3899097,7.083057
-6.330056,7.0232034
-6.2702036,6.963351
-6.210351,6.903498
-6.1504974,6.8436446
-6.090645,6.783792
-6.030792,6.7239394
-5.9709387,6.664086
-5.911086,6.6042333
-5.8512335,6.5443807
-5.7913804,6.4845276
-5.7315273,6.4246745
-5.6716747,6.364822
-5.6118217,6.304969
-5.5519686,6.2451158
-5.492116,6.185263
-5.432263,6.12541
-5.37241,6.065557
-5.312557,6.0057044
-5.2527046,5.945852
-5.192851,5.8859982
-5.1329985,5.8261456
-5.073146,5.766293
-5.0132923,5.7064395
-4.9534397,5.646587
-4.893587,5.5867343
-4.8337336,5.5268807
-4.773881,5.467028
-4.7140284,5.4071755
-4.6541753,5.3473225
-4.594322,5.2874694
-4.5344696,5.227617
-4.4746165,5.1677637
-4.4147635,5.1079106
-4.354911,5.048058
-4.295058,4.988205
-4.2352047,4.928352
-4.175352,4.8684993
-4.115499,4.808646
-4.055646,4.748793
-3.9957933,4.6889405
-3.9359403,4.6290874
-3.8760872,4.5692344
-3.8162346,4.509382
-3.756382,4.449529
-3.696529,4.389676
-3.6366758,4.329823
-3.5768232,4.2699704
-3.5169702,4.2101173
-3.457117,4.1502643
-3.3972645,4.0904117
-3.3374114,4.0305586
-3.2775583,3.9707055
-3.2177057,3.910853
-3.1578526,3.8509998
-3.0979996,3.7911468
-3.038147,3.7312942
-2.978294,3.671441
-2.9184408,3.611588
-2.8585882,3.5517354
-2.7987351,3.4918823
-2.738882,3.4320292
-2.6790295,3.3721766
-2.6191769,3.312324
-2.5593238,3.252471
-2.4994707,3.192618
-2.439618,3.1327653
-2.379765,3.0729122
-2.319912,3.0130591
-2.2600594,2.9532065
-2.2002063,2.8933535
-2.1403532,2.8335004
-2.0805006,2.7736478
-2.0206475,2.7137947
-1.9607944,2.6539416
-1.9009418,2.594089
-1.8410888,2.534236
-1.7812357,2.4743829
-1.7213831,2.4145303
-1.66153,2.3546772
-1.601677,2.2948241
-1.5418243,2.2349715
-1.4819717,2.175119
-1.4221187,2.1152658
-1.3622656,2.0554128
-1.302413,1.9955602
-1.2425599,1.9357072
-1.1827068,1.875854
-1.1228542,1.8160014
-1.0630012,1.7561482
-1.0031481,1.6962953
-0.9432955,1.6364427
-0.8834424,1.5765896
-0.8235893,1.5167364
-0.7637367,1.456884
-0.70388365,1.3970308
-0.6440306,1.3371778
-0.584178,1.2773252
-0.5243249,1.2174721
-0.46447182,1.157619
-0.40461922,1.0977664
-0.34476662,1.0379139
-0.28491354,0.9780608
-0.22506046,0.9182076
-0.16520786,0.85835505
-0.105354786,0.79850197
-0.04550171,0.73864883
0.014350891,0.7074981
0.07420397,0.76735115
0.13405704,0.82720417
0.19390965,0.88705695
0.25376272,0.9469099
0.3136158,1.006763
0.3734684,1.0666156
0.43332148,1.1264687
0.49317455,1.1863217
0.55302715,1.2461743
0.61288023,1.3060274
0.6727333,1.3658805
0.7325859,1.4257331
0.792439,1.4855862
0.85229206,1.5454394
0.91214466,1.6052918
0.97199726,1.6651444
1.0318503,1.7249976
1.0917034,1.7848506
1.151556,1.8447032
1.2114091,1.9045563
1.2712622,1.9644094
1.3311148,2.024262
1.3909678,2.084115
1.4508209,2.143968
1.5106735,2.2038207
1.5705266,2.2636738
1.6303797,2.3235269
1.6902323,2.3833795
1.7500854,2.4432325
1.8099384,2.5030856
1.869791,2.5629382
1.9296441,2.6227913
1.9894972,2.6826444
2.0493498,2.742497
2.1092024,2.8023496
2.1690555,2.8622026
2.2289085,2.9220557
2.2887611,2.9819083
2.3486142,3.0417614
2.4084673,3.1016145
2.46832,3.161467
2.528173,3.2213202
2.588026,3.2811732
2.6478786,3.3410258
2.7077317,3.400879
2.7675848,3.460732
2.8274374,3.5205846
2.8872905,3.5804377
2.9471436,3.6402907
3.0069962,3.7001433
3.0668492,3.7599964
3.1267023,3.8198495
3.186555,3.879702
3.2464075,3.9395547
3.30626,3.9994073
3.3661137,4.059261
3.4259672,4.1191144
3.4858198,4.178967
3.5456724,4.2388196
3.605525,4.298672
3.6653776,4.358525
3.7252312,4.4183784
3.7850847,4.478232
3.8449373,4.5380845
3.90479,4.597937
3.9646425,4.6577897
4.024495,4.7176423
4.0843477,4.777495
4.1442013,4.8373485
4.204055,4.897202
4.2639074,4.9570546
4.32376,5.016907
4.3836126,5.07676
4.443465,5.1366124
4.503319,5.196466
4.5631723,5.2563195
4.623025,5.316172
4.6828775,5.3760247
4.74273,5.4358773
4.8025827,5.49573
4.8624363,5.5555835
4.92229,5.615437
4.9821424,5.6752896
5.041995,5.735142
5.1018476,5.794995
5.1617002,5.8548474
5.221553,5.9147
5.2814064,5.9745536
5.34126,6.034407
5.4011126,6.0942597
5.460965,6.1541123
5.5208178,6.213965
5.5806704,6.2738175
5.640524,6.333671
5.7003775,6.3935246
5.76023,6.4533772
5.8200827,6.51323
5.8799353,6.5730824
5.939788,6.632935
5.9996414,6.6927886
6.059495,6.752642
6.1193476,6.8124948
6.1792,6.8723474
6.239053,6.9322
6.2989054,6.9920526
6.358758,7.051905
6.4186115,7.1117587
6.478465,7.1716123
6.5383177,7.231465
6.5981703,7.2913175
6.658023,7.35117
6.7178755,7.4110227
6.777729,7.470876
6.8375826,7.53073
6.897435,7.5905824
6.957288,7.650435
7.0171404,7.7102876
7.076993,7.77014
7.1368465,7.8299937
7.1967,7.8898473
7.2565527,7.9497
7.3164053,8.009553
7.376258,8.069406
7.4361105,8.129258
7.495963,8.189111
7.5558167,8.248964
7.61567,8.308818
7.675523,8.3686695
7.7353754,8.428522
7.795228,8.488375
7.8550806,8.548228
7.914934,8.608081
7.9747877,8.667934
8.03464,8.727788
8.094493,8.787641
8.1543455,8.847493
8.214198,8.907345
8.274052,8.967198
8.333905,9.027053
8.393758,9.0869055
8.45361,9.146757
8.513463,9.206611
8.573316,9.266463
8.633168,9.326316
8.693022,9.3861685
8.752875,9.446023
8.812728,9.505876
8.872581,9.565728
8.932433,9.625581
8.992286,9.685432
9.052139,9.745287
9.111993,9.8051405
9.171845,9.864993
9.231698,9.924846
9.291551,9.984698
9.351403,10.04455
9.411257,10.104404
9.47111,10.164258
9.530963,10.22411
9.590816,10.283962
9.650668,10.343816
9.710521,10.403668
9.770373,10.46352
9.830227,10.523374
9.89008,10.583228
9.949933,10.643081
10.009786,10.702933
10.069638,10.762785
10.129491,10.822638
10.189344,10.882492
10.249198,10.942346
10.309051,11.002198
10.368903,11.062051
10.428756,11.121903
10.488608,11.181756
10.548462,11.241609
10.608315,11.301463
10.668168,11.361316
10.728021,11.421168
10.787873,11.48102
10.847726,11.540874
10.907578,11.600725
10.967432,11.66058
11.027286,11.720433
11.087138,11.780286
11.146991,11.8401375
11.206843,11.899991
11.266696,11.959844
11.32655,12.019697
11.386403,12.079551
11.446256,12.139403
11.506108,12.199256
11.565961,12.259109
11.6258135,12.31896
11.685667,12.378814
11.745521,12.438668
11.805373,12.498521
11.865226,12.558373
11.925078,12.618226
11.984931,12.678079
12.044784,12.737931
12.104637,12.797785
12.164491,12.857638
12.224343,12.917491
12.284195,12.977343


==> images/TV_prior/daz-skrock/tv_distance.csv <==
0.05,0.5,0.95,Iterations
0.4409827407770548,0.4382831013600148,0.4417740796968802,0
0.11466427435720597,0.12897859829654967,0.1438603653673485,10
0.05073809445569251,0.0566600791898244,0.0667583166642389,20
0.0297425785426672,0.03152541354659247,0.03477503185638929,30
0.01987585993336268,0.021660054319056845,0.02695718781831948,40
0.017817149745430534,0.02200502870153775,0.023436255905600258,50
0.020339715916275748,0.018508022880234353,0.023161906554616876,60
0.017089720554799397,0.01883485082840891,0.022213642672536425,70
0.01476265212586851,0.019567984696381394,0.023434534647911037,80
0.01987461127685332,0.018253163565129772,0.023530299281974358,90
0.018834844446760767,0.018824854270471057,0.023438365445675364,100
0.020290153284330315,0.021484283302751057,0.023697094037729318,110
0.022596886498396977,0.02214665104670656,0.023162867580605196,120
0.020803389476199242,0.023832390941815045,0.025305392846979993,130
0.019832509614285915,0.020140741341717013,0.02506559101634271,140
0.02429490599772368,0.022536695758083494,0.02728811751887534,150
0.023907044346168752,0.0251049730727976,0.027802402935468776,160
0.023687254843590057,0.022337467849797787,0.026511141823919664,170
0.022157325671340537,0.023368760391333756,0.02455069832290167,180
0.025749968657829136,0.023083756032713166,0.025444274853791242,190
0.02214030242013615,0.022461703163580423,0.02407130540303702,200
0.023739780566811742,0.022851169280991034,0.02620596137335606,210
0.022036782424623112,0.02426531394625387,0.026237871162012878,220
0.02086932533222763,0.022561143599609798,0.023415124291925816,230
0.022999349869222523,0.02095605068082361,0.021781602344897726,240
0.020412013950148803,0.021622711106861238,0.022714697557315342,250
0.021776069280300545,0.021116659514658943,0.02217347444083101,260
0.022058672563938946,0.019682829553158622,0.021168243960383505,270
0.0184903780283743,0.02140761240257484,0.023586079460669228,280
0.019725830893102356,0.021835643352260528,0.018009233810817628,290
0.021267044721880256,0.01922366042882208,0.018899882931755933,300
0.020076639573589315,0.01979937341510935,0.017116425953630943,310
0.020039597989662934,0.01840905788589416,0.018210847076122774,320
0.01916756011466036,0.018751438812816153,0.017779774856585967,330
0.019117112656897667,0.019802579210554266,0.01878710013619536,340
0.01815553649352651,0.0186305851236562,0.019247297710625236,350
0.016555223412690914,0.020319841651358847,0.016557288642053164,360
0.016854080701574178,0.017945735062980715,0.01717495384397041,370
0.017195603719390763,0.017296766630233874,0.017788940896389785,380
0.01812128197811039,0.018851618421951065,0.016260641860170663,390
0.016189149634528215,0.016896121699463383,0.017016605220833682,400
0.017266578203586312,0.016833487693887317,0.016712876816991826,410
0.015845224544273267,0.017050621687026028,0.018041524688948797,420
0.016290614967880895,0.017418241899646247,0.01567397569809283,430
0.017130698086003617,0.017584243331607814,0.015278681174899118,440
0.015157491573420227,0.016282823358362886,0.015348857941564901,450
0.01550402630012623,0.016008639070912063,0.016542634477600036,460
0.01865224114686999,0.016008238764678627,0.015311781605995814,470
0.016829075648911195,0.015523875465201824,0.016677480202071028,480
0.015798360044076313,0.014794736940932914,0.016101158909578375,490
0.015676624881708186,0.01492097026257725,0.016412162408823882,500
0.01589852695307222,0.014610991114914644,0.015398222341238096,510
0.015603967651436,0.01734913161820199,0.017437107078402417,520
0.01502620529284589,0.016381275439971175,0.016330174993334022,530
0.015835063461830987,0.01582213799284368,0.01349416873621231,540
0.014334437919561509,0.014930482050753237,0.015413517220190307,550
0.014089133731690781,0.015777326679793396,0.015398180792386357,560
0.01625609782763495,0.015299558419719226,0.016084008779787336,570
0.014309216402804734,0.01488479432810939,0.014957201144222923,580
0.013681189546812201,0.015532407413980601,0.015868818605648732,590
0.014737414869216661,0.015519010175178764,0.01462434877380616,600
0.015601651907273448,0.017349345241868167,0.013446169727171315,610
0.015312582244151236,0.012759319758172707,0.013530907211644919,620
0.014282207342344814,0.013124238104772108,0.01586358718267354,630
0.015056401437690374,0.01622418488842109,0.015151584303256286,640
0.014173233365303576,0.0143988807633227,0.014631743382091163,650
0.014050195097844411,0.015845647937429326,0.015185524517724794,660
0.013852666349353386,0.014025751502308031,0.013321753154651773,670
0.014725209546152843,0.015620560926229819,0.01544211023801683,680
0.01468955445809551,0.014300545321894838,0.013113913522528138,690
0.013339482799183636,0.015526109971402781,0.01362119345731861,700
0.01532011224845435,0.015162223620845156,0.01647505997971357,710
0.015783604404824434,0.014291085175718952,0.01359670715980943,720
0.012499890954036802,0.015433977465438533,0.016411176697627854,730
0.015018306401928593,0.014035354077228692,0.015685850158159233,740
0.014957744635945572,0.013581858016517324,0.014294291292034652,750
0.016116684749263144,0.014609105211274516,0.01490461940841022,760
0.014031762877364646,0.013371517628186478,0.015585000899524994,770
0.015128717965930981,0.015101956253137821,0.014197954434470708,780
0.013476363669088012,0.01571392726806887,0.013362218899212266,790
0.01532933670037456,0.014467532927069655,0.012612103327713772,800
0.01444513325773835,0.012845414332739469,0.013917861720945241,810
0.014497855324303447,0.015050001128342374,0.013899049721916464,820
0.013345506760890049,0.01632929906073148,0.014441870067613634,830
0.014463446496712435,0.015069573313976655,0.013192911375545761,840
0.015055616249800157,0.012884787784259237,0.01590119269592932,850
0.015329442957742783,0.014501611560020986,0.013825248677761845,860
0.013480515366639812,0.013830407284896377,0.014631872759132835,870
0.01440084868772791,0.014127629099876606,0.016110373208709193,880
0.01520910763814325,0.014434298222268386,0.013157072114263858,890
0.015175217847101762,0.014933834946327114,0.014592127925355369,900
0.013851372922545412,0.016376758555029187,0.016156866784794367,910
0.012844459957582335,0.01508112304502305,0.014771191939798332,920
0.014703513297596053,0.014920209113137059,0.01410729925482061,930
0.013876362403192002,0.01437081160976984,0.014461961130107595,940
0.013576876912966147,0.014301744258485577,0.014848643713368954,950
0.014581082456746604,0.014853368947373422,0.014846663783502866,960
0.013128236892189579,0.013770661815693055,0.014874770198408448,970
0.0154508419205088,0.01474035682166145,0.013790192323365348,980
0.012843994674039304,0.015001234082491148,0.014620628479041158,990
0.013912944307016813,0.016387817158324772,0.01459875157494024,1000


==> images/TV_prior/daz/marginals_05.csv <==
x,y
-10.543367877050423,8.675747567491527
-10.484777094989004,13.815510557964274
-10.426186312927586,13.815510557964274
-10.367595530866167,13.815510557964274
-10.309004748804748,13.815510557964274
-10.250413966743329,13.815510557964274
-10.19182318468191,13.815510557964274
-10.133232402620491,13.815510557964274
-10.074641620559072,13.815510557964274
-10.016050838497653,13.815510557964274
-9.957460056436235,13.815510557964274
-9.898869274374816,13.815510557964274
-9.840278492313397,13.815510557964274
-9.781687710251978,13.815510557964274
-9.723096928190559,13.815510557964274
-9.664506146129142,13.815510557964274
-9.605915364067723,8.675747567491527
-9.547324582006304,13.815510557964274
-9.488733799944885,13.815510557964274
-9.430143017883466,13.815510557964274
-9.371552235822048,13.815510557964274
-9.312961453760629,13.815510557964274
-9.25437067169921,7.9826003869315825
-9.195779889637791,13.815510557964274
-9.137189107576372,8.675747567491527
-9.078598325514953,13.815510557964274
-9.020007543453534,13.815510557964274
-8.961416761392115,13.815510557964274
-8.902825979330697,13.815510557964274
-8.844235197269278,13.815510557964274
-8.785644415207859,13.815510557964274
-8.72705363314644,13.815510557964274
-8.668462851085021,13.815510557964274
-8.609872069023602,13.815510557964274
-8.551281286962183,8.675747567491527
-8.492690504900764,13.815510557964274
-8.434099722839346,8.675747567491527
-8.375508940777927,13.815510557964274
-8.316918158716508,13.815510557964274
-8.258327376655089,7.982600386931552
-8.199736594593672,8.675747567491527
-8.141145812532253,13.815510557964274
-8.082555030470834,8.675747567491527
-8.023964248409415,8.675747567491543
-7.965373466347995,8.675747567491527
-7.9067826842865765,13.815510557964274
-7.8481919022251585,13.815510557964274
-7.78960112016374,13.815510557964274
-7.731010338102321,13.815510557964274
-7.672419556040902,13.815510557964274
-7.613828773979483,13.815510557964274
-7.555237991918064,8.675747567491527
-7.496647209856645,13.815510557964274
-7.438056427795226,13.815510557964274
-7.3794656457338075,7.9826003869315825
-7.320874863672389,13.815510557964274
-7.26228408161097,13.815510557964274
-7.203693299549551,13.815510557964274
-7.145102517488132,7.9826003869315825
-7.086511735426713,7.577135278823418
-7.027920953365294,7.9826003869315825
-6.969330171303875,7.577135278823418
-6.9107393892424565,7.289453206371637
-6.852148607181038,6.8839880982634725
-6.793557825119619,7.066309655057427
-6.7349670430582,8.675747567491527
-6.676376260996781,7.066309655057427
-6.617785478935362,13.815510557964274
-6.559194696873944,7.289453206371637
-6.500603914812525,7.9826003869315825
-6.442013132751106,7.289453206371637
-6.383422350689687,7.9826003869315825
-6.324831568628269,7.066309655057427
-6.26624078656685,6.8839880982634725
-6.207650004505431,6.596306025811692
-6.149059222444012,7.289453206371637
-6.090468440382593,7.577135278823418
-6.031877658321174,7.066309655057427
-5.973286876259756,6.883988098263457
-5.914696094198337,6.596306025811692
-5.856105312136918,6.729837418436214
-5.7975145300754996,6.729837418436214
-5.738923748014081,6.729837418436214
-5.680332965952662,6.8839880982634725
-5.621742183891243,6.596306025811692
-5.563151401829824,6.478522990155308
-5.504560619768405,6.729837418436214
-5.445969837706986,6.478522990155308
-5.387379055645567,6.036690237876269
-5.3287882735841485,6.373162474497482
-5.27019749152273,6.110798210029991
-5.211606709461311,6.190840917703527
-5.153015927399892,5.6800152939375215
-5.094425145338474,5.731308588325088
-5.035834363277055,6.036690237876269
-4.977243581215636,6.036690237876269
-4.918652799154217,5.842534223435312
-4.860062017092798,5.343543057316324
-4.8014712350313795,6.110798210029991
-4.742880452969961,6.110798210029991
-4.684289670908542,5.149387042875366
-4.625698888847123,5.241760363006382
-4.567108106785704,5.417651029470045
-4.508517324724285,5.7853758095953625
-4.449926542662866,5.210011664691801
-4.391335760601447,5.092228629035417
-4.332744978540029,5.274550185829357
-4.2741541964786105,4.914547451797965
-4.215563414417192,5.274550185829372
-4.156972632355773,5.179240006025047
-4.098381850294354,4.869085077721208
-4.039791068232935,4.938077949208159
-3.981200286171516,4.914547451797965
-3.9226095041100972,4.891557933573266
-3.8640187220486784,4.650395876756378
-3.8054279399872595,4.345014227205197
-3.7468371579258406,4.281298412819089
-3.6882463758644217,4.281298412819089
-3.629655593803003,4.331942145637844
-3.571064811741584,4.209839448836944
-3.5124740296801655,4.331942145637829
-3.453883247618747,4.293720932817646
-3.395292465557328,4.121870675890986
-3.3367016834959093,4.153958990442487
-3.2781109014344905,4.070577381503436
-3.2195201193730716,4.060627050650268
-3.1609293373116527,3.800550244290376
-3.102338555250234,3.993616340367308
-3.043747773188815,3.8474338301892264
-2.985156991127396,3.563759779134984
-2.926566209065977,3.6387949650778983
-2.8679754270045583,3.455391742413203
-2.8093846449431394,3.5340840109888676
-2.7507938628817206,3.6131525344645605
-2.6922030808203017,3.39763290826101
-2.6336122987588833,3.439305604661563
-2.575021516697465,3.195108644149536
-2.516430734636046,3.2290101958252175
-2.457839952574627,3.1785793421983257
-2.399249170513208,3.0997984643452114
-2.3406583884517893,2.982015428688828
-2.2820676063903704,3.0127870873555818
-2.2234768243289516,2.9488998199043306
-2.1648860422675327,2.7841033556657564
-2.106295260206114,2.8149613440256616
-2.047704478144695,2.7044857277010648
-1.989113696083276,2.6354928562141136
-1.9305229140218572,2.621308221222157
-1.8719321319604383,2.5532547579771414
-1.8133413498990194,2.4631414717400086
-1.7547505678376005,2.5576503694501795
-1.6961597857761816,2.367649125981997
-1.6375690037147628,2.3283583578355174
-1.578978221653344,2.292240932607522
-1.520387439591925,2.1551264399328316
-1.4617966575305061,2.175960526835673
-1.4032058754690881,2.090956175105781
-1.3446150934076702,2.0151724176518417
-1.2860243113462513,1.9861482983125611
-1.2274335292848324,1.9615770375820558
-1.1688427472234135,1.8309320882832647
-1.1102519651619946,1.8277422929151645
-1.0516611831005758,1.7740103608349536
-0.9930704010391569,1.6827324445585672
-0.934479618977738,1.5773719289007406
-0.8758888369163191,1.5172335701622075
-0.8172980548549003,1.5226959325540474
-0.7587072727934814,1.476069221800355
-0.7001164907320625,1.390926654922924
-0.6415257086706436,1.3316747169184615
-0.5829349266092247,1.2344271777739104
-0.5243441445478059,1.1752180820962324
-0.465753362486387,1.1193195980512745
-0.4071625804249681,1.0935183732150666
-0.34857179836354923,1.0472299409164718
-0.28998101630213036,1.002524446369819
-0.23139023424071148,0.9080602903046197
-0.1727994521792926,0.8533028380022093
-0.11420867011787372,0.8299400648537226
-0.055617888056454845,0.7625923815634595
0.002972894004964033,0.7157730394109914
0.06156367606638291,0.7383728713282323
0.12015445812780179,0.7892902965138383
0.17874524018922067,0.8044363641681211
0.23733602225063866,0.9080602903045895
0.29592680431205665,0.9575066155322118
0.3545175863734755,1.0570051898211141
0.4131083684348944,1.0996502268684163
0.4716991504963133,1.1345951123552191
0.5302899325577322,1.2239253309635978
0.588880714619151,1.2911371843145532
0.6474714966805699,1.314372138514179
0.7060622787419888,1.4473591159179235
0.7646530608034077,1.4430144313139126
0.8232438428648265,1.518012083241621
0.8818346249262454,1.5999387035131407
0.9404254069876643,1.6745019454220516
0.9990161890490832,1.7059568975899377
1.057606971110502,1.7790532358688154
1.116197753171921,1.8025837332790093
1.1747885352333398,1.9153328764080997
1.2333793172947587,1.9281610406622118
1.2919700993561776,2.001186175677102
1.3505608814175964,2.01133854714112
1.4091516634790153,2.070449646543326
1.4677424455404342,2.1405062964778687
1.526333227601853,2.1941704382150964
1.584924009663272,2.2655726855253606
1.6435147917246908,2.2590152849792013
1.7021055737861097,2.453171299420159
1.7606963558475286,2.453171299420159
1.8192871379089475,2.6119623588039196
1.8778779199703663,2.6378766475693896
1.9364687020317843,2.6354928562140834
1.9950594840932023,2.6498815936662132
2.053650266154621,2.8206756452891004
2.11224104821604,2.855664637139166
2.170831830277459,2.916845793614247
2.229422612338878,2.9074265716977554
2.2880133944002967,3.0481264538008905
2.3466041764617156,3.0997984643452114
2.4051949585231345,3.0736287466118264
2.4637857405845534,3.182686124150979
2.5223765226459722,3.3144554017821024
2.580967304707391,3.418252195463746
2.63955808676881,3.195108644149536
2.698148868830229,3.4027480089277806
2.7567396508916477,3.39763290826101
2.8153304329530666,3.5340840109888676
2.8739212150144855,3.6258915602419903
2.9325119970759044,3.569802093590947
2.9911027791373233,3.719920509890267
3.049693561198742,3.7779077675406163
3.108284343260161,3.8082131170359452
3.16687512532158,3.9050629430258628
3.2254659073829988,3.86356321211911
3.2840566894444176,3.993616340367308
3.3426474715058365,4.080627717356937
3.4012382535672554,4.002918733029621
3.4598290356286743,4.209839448836944
3.518419817690093,4.345014227205197
3.577010599751511,4.3319421456378135
3.635601381812929,4.50136029759589
3.694192163874348,4.132452785221523
3.752782945935767,4.5648737033182165
3.8113737279971858,4.598210123585808
3.8699645100586046,4.532612841099995
3.9285552921200235,4.7245038489101
3.9871460741814424,4.804546556583636
4.045736856242861,4.96217550078722
4.10432763830428,4.8255999657814685
4.162918420365699,4.891557933573266
4.221509202427118,5.064829654847303
4.280099984488537,4.847106171002433
4.338690766549956,5.179240006025047
4.3972815486113745,5.038161407765142
4.455872330672793,5.379910701487199
4.514463112734212,5.308451737505053
4.573053894795631,5.092228629035417
4.63164467685705,5.631225129768104
4.690235458918469,5.379910701487199
4.748826240979888,5.497693737143582
4.807417023041307,5.456871742623327
4.866007805102726,5.680015293937537
4.9245985871641444,5.308451737505053
4.983189369225563,5.680015293937537
5.041780151286982,5.842534223435312
5.100370933348401,5.631225129768104
5.15896171540982,6.373162474497482
5.217552497471239,5.903158845251746
5.276143279532657,6.373162474497452
5.334734061594075,6.036690237876269
5.393324843655494,6.596306025811692
5.451915625716913,6.8839880982634725
5.5105064077783315,5.842534223435312
5.56909718983975,6.277852294693157
5.627687971901169,6.190840917703527
5.686278753962588,5.967697366389317
5.744869536024007,7.289453206371637
5.803460318085426,7.066309655057427
5.862051100146845,7.066309655057427
5.920641882208264,7.9826003869315825
5.9792326642696825,6.729837418436214
6.037823446331101,7.066309655057427
6.09641422839252,7.066309655057427
6.155005010453939,7.066309655057427
6.213595792515358,7.066309655057427
6.272186574576777,7.066309655057427
6.330777356638196,6.8839880982634725
6.389368138699615,6.596306025811692
6.4479589207610335,6.8839880982634725
6.506549702822452,7.289453206371637
6.565140484883871,7.9826003869315825
6.62373126694529,7.066309655057427
6.682322049006709,13.815510557964274
6.740912831068128,7.577135278823418
6.799503613129547,7.577135278823418
6.858094395190966,8.675747567491527
6.9166851772523845,8.675747567491527
6.975275959313803,7.9826003869315825
7.033866741375222,7.577135278823418
7.092457523436641,8.675747567491527
7.15104830549806,7.9826003869315825
7.209639087559479,8.675747567491527
7.268229869620898,8.675747567491527
7.326820651682317,8.675747567491527
7.3854114337437355,7.9826003869315825
7.444002215805154,13.815510557964274
7.502592997866573,13.815510557964274
7.561183779927992,13.815510557964274
7.619774561989411,8.675747567491527
7.67836534405083,8.675747567491527
7.736956126112247,13.815510557964274
7.795546908173664,8.675747567491527
7.854137690235083,13.815510557964274
7.912728472296502,13.815510557964274
7.971319254357921,7.9826003869315825
8.02991003641934,8.675747567491527
8.088500818480759,13.815510557964274
8.147091600542177,8.675747567491527
8.205682382603596,13.815510557964274
8.264273164665015,8.675747567491527
8.322863946726434,7.9826003869315825
8.381454728787853,13.815510557964274
8.440045510849272,13.815510557964274
8.49863629291069,13.815510557964274
8.55722707497211,8.675747567491527
8.615817857033528,13.815510557964274
8.674408639094947,13.815510557964274
8.732999421156366,8.675747567491527
8.791590203217785,13.815510557964274
8.850180985279204,13.815510557964274
8.908771767340623,13.815510557964274
8.967362549402042,13.815510557964274
9.02595333146346,13.815510557964274
9.08454411352488,13.815510557964274
9.143134895586298,13.815510557964274
9.201725677647717,13.815510557964274
9.260316459709136,13.815510557964274
9.318907241770555,13.815510557964274
9.377498023831974,13.815510557964274
9.436088805893393,13.815510557964274
9.494679587954812,13.815510557964274
9.55327037001623,13.815510557964274
9.61186115207765,13.815510557964274
9.670451934139068,13.815510557964274
9.729042716200487,13.815510557964274
9.787633498261906,13.815510557964274
9.846224280323325,13.815510557964274
9.904815062384744,13.815510557964274
9.963405844446163,13.815510557964274
10.021996626507581,13.815510557964274
10.080587408569,13.815510557964274
10.13917819063042,13.815510557964274
10.197768972691838,13.815510557964274
10.256359754753257,13.815510557964274
10.314950536814676,13.815510557964274
10.373541318876095,13.815510557964274
10.432132100937514,13.815510557964274
10.490722882998933,13.815510557964274
10.549313665060351,13.815510557964274
10.60790444712177,13.815510557964274
10.66649522918319,8.675747567491527
10.725086011244608,13.815510557964274
10.783676793306027,13.815510557964274
10.842267575367446,13.815510557964274
10.900858357428865,13.815510557964274
10.959449139490284,13.815510557964274
11.018039921551702,8.675747567491527
11.07663070361312,13.815510557964274
11.135221485674537,13.815510557964274
11.193812267735956,13.815510557964274
11.252403049797374,13.815510557964274
11.310993831858793,13.815510557964274
11.369584613920212,13.815510557964274
11.428175395981631,13.815510557964274
11.48676617804305,13.815510557964274
11.545356960104469,13.815510557964274
11.603947742165888,13.815510557964274
11.662538524227307,13.815510557964274
11.721129306288725,13.815510557964274
11.779720088350144,13.815510557964274
11.838310870411563,13.815510557964274
11.896901652472982,13.815510557964274
11.955492434534401,13.815510557964274
12.01408321659582,13.815510557964274
12.072673998657239,13.815510557964274
12.131264780718658,13.815510557964274
12.189855562780076,13.815510557964274
12.248446344841495,13.815510557964274
12.307037126902912,8.675747567491497


==> images/TV_prior/daz/marginals_5.csv <==
x,y
-10.007715308180126,8.6435517735597
-9.950980859452796,13.815510557964274
-9.894246410725467,8.6435517735597
-9.837511961998137,13.815510557964274
-9.780777513270808,13.815510557964274
-9.724043064543478,13.815510557964274
-9.667308615816149,13.815510557964274
-9.610574167088819,13.815510557964274
-9.55383971836149,13.815510557964274
-9.49710526963416,8.6435517735597
-9.44037082090683,13.815510557964274
-9.3836363721795,13.815510557964274
-9.326901923452171,13.815510557964274
-9.270167474724841,13.815510557964274
-9.213433025997512,13.815510557964274
-9.156698577270184,13.815510557964274
-9.099964128542855,13.815510557964274
-9.043229679815525,13.815510557964274
-8.986495231088195,8.6435517735597
-8.929760782360866,13.815510557964274
-8.873026333633536,13.815510557964274
-8.816291884906207,13.815510557964274
-8.759557436178877,13.815510557964274
-8.702822987451547,13.815510557964274
-8.646088538724218,13.815510557964274
-8.589354089996888,13.815510557964274
-8.532619641269559,13.815510557964274
-8.47588519254223,13.815510557964274
-8.4191507438149,13.815510557964274
-8.36241629508757,13.815510557964274
-8.30568184636024,13.815510557964274
-8.24894739763291,13.815510557964274
-8.192212948905581,13.815510557964274
-8.135478500178252,13.815510557964274
-8.078744051450922,13.815510557964274
-8.022009602723593,8.6435517735597
-7.965275153996263,8.6435517735597
-7.908540705268933,13.815510557964274
-7.851806256541604,8.6435517735597
-7.795071807814274,13.815510557964274
-7.7383373590869455,13.815510557964274
-7.681602910359616,13.815510557964274
-7.624868461632286,13.815510557964274
-7.568134012904957,13.815510557964274
-7.511399564177627,8.6435517735597
-7.454665115450298,8.6435517735597
-7.397930666722969,13.815510557964274
-7.341196217995639,8.6435517735597
-7.28446176926831,13.815510557964274
-7.22772732054098,13.815510557964274
-7.170992871813651,13.815510557964274
-7.114258423086321,13.815510557964274
-7.0575239743589915,7.950404592999755
-7.000789525631662,13.815510557964274
-6.944055076904332,8.6435517735597
-6.887320628177003,7.950404592999755
-6.830586179449673,7.950404592999755
-6.773851730722344,8.6435517735597
-6.717117281995014,7.950404592999755
-6.660382833267684,7.950404592999755
-6.603648384540355,8.6435517735597
-6.546913935813025,8.6435517735597
-6.490179487085696,7.950404592999755
-6.433445038358366,13.815510557964274
-6.3767105896310365,7.2572574124398095
-6.319976140903707,7.54493948489159
-6.263241692176377,7.950404592999755
-6.206507243449048,6.85179230433163
-6.149772794721719,7.950404592999755
-6.0930383459943895,7.54493948489159
-6.03630389726706,7.2572574124398095
-5.97956944853973,7.2572574124398095
-5.922834999812401,7.2572574124398095
-5.866100551085071,6.564110231879864
-5.809366102357742,7.54493948489159
-5.752631653630412,6.564110231879864
-5.6958972049030825,7.54493948489159
-5.639162756175753,7.2572574124398095
-5.582428307448424,6.564110231879849
-5.525693858721095,7.0341138611256
-5.468959409993765,6.851792304331645
-5.4122249612664355,7.54493948489159
-5.355490512539106,5.93550157245749
-5.298756063811776,6.24565650076133
-5.242021615084447,6.851792304331645
-5.185287166357117,5.93550157245749
-5.128552717629788,6.340966680565654
-5.071818268902458,6.446327196223481
-5.015083820175128,6.1586451237716995
-4.958349371447799,6.078602416098163
-4.901614922720469,6.446327196223481
-4.84488047399314,5.810338429503484
-4.78814602526581,5.508057557630535
-4.731411576538481,6.24565650076133
-4.674677127811152,6.004494443944441
-4.617942679083822,5.599029335836278
-4.561208230356493,5.465497943211755
-4.504473781629163,5.753180015663536
-4.4477393329018335,5.311347263384496
-4.391004884174504,5.0326338609154755
-4.334270435447174,5.69911279439326
-4.277535986719845,5.647819500005709
-4.220801537992515,5.599029335836278
-4.164067089265186,4.954672319445764
-4.107332640537856,5.552509320201384
-4.0505981918105265,5.311347263384496
-3.9938637430831974,5.177815870759958
-3.9371292943558682,5.06003283510359
-3.8803948456285386,4.836889283789381
-3.823660396901209,4.4691645036640635
-3.7669259481738795,4.731528768131554
-3.71019149944655,4.5492072113376
-3.6534570507192203,4.636218588327229
-3.5967226019918908,4.583108763013281
-3.539988153264561,4.33948668035553
-3.4832537045372316,4.353092332411309
-3.426519255809902,4.274103921092679
-3.3697848070825724,4.299746351706016
-3.313050358355243,4.110952280406444
-3.2563159096279133,4.1326922670428505
-3.199581460900584,4.0284312567184255
-3.142847012173255,4.143742103229435
-3.0861125634459254,3.961420546435481
-3.029378114718596,3.8728671490940356
-2.9726436659912663,3.7683544503585487
-2.9159092172639367,3.619671252713424
-2.859174768536607,3.6737384739836996
-2.8024403198092775,3.5255579611429453
-2.745705871081948,3.4617682232676152
-2.6889714223546184,3.626271936744776
-2.632236973627289,3.484496474345171
-2.5755025248999592,3.386056401531919
-2.5187680761726297,3.2916936400836336
-2.4620336274453,3.259056710770611
-2.4052991787179705,3.350246948835208
-2.3485647299906414,3.154614047402998
-2.2918302812633122,3.090592188638083
-2.2350958325359827,3.037749707263703
-2.178361383808653,2.9531923192356397
-2.1216269350813235,2.7491489392948494
-2.064892486353994,2.875230777765928
-2.0081580376266643,2.76862104270767
-1.9514235888993348,2.612866513298437
-1.8946891401720052,2.6646660086585783
-1.8379546914446756,2.5365288858174457
-1.781220242717346,2.486572787974145
-1.7244857939900164,2.376351225018338
-1.6677513452626869,2.445073057067392
-1.6110168965353573,2.2753645872092076
-1.5542824478080277,2.228454814388105
-1.4975479990806981,2.226819491047374
-1.4408135503533686,2.1407617276440765
-1.384079101626039,2.143764732903846
-1.3273446528987094,2.0141885201222514
-1.2706102041713798,1.958940045891773
-1.2138757554440502,1.8670447811875173
-1.1571413067167216,1.7966086339742893
-1.1004068579893929,1.8202656512040132
-1.0436724092620633,1.696575781424282
-0.9869379605347337,1.6126942974435798
-0.9302035118074041,1.62246780927056
-0.8734690630800745,1.5402297110335879
-0.816734614352745,1.498355638562529
-0.7600001656254154,1.4268422868502426
-0.7032657168980858,1.276474713678688
-0.6465312681707562,1.2917519045019237
-0.5897968194434267,1.2265721521785462
-0.5330623707160971,1.2075239572078518
-0.4763279219887675,1.154139690050981
-0.4195934732614379,1.0633623556151595
-0.36285902453410834,0.9910060808657793
-0.30612457580677876,0.9652254170528142
-0.2493901270794492,0.9046280161202432
-0.1926556783521196,0.8720630134420843
-0.13592122962479003,0.7926691087498484
-0.07918678089746045,0.7238320126351258
-0.022452332170130873,0.6773119970002328
0.034282116557198705,0.677659038475172
0.09101656528452828,0.7384789240610347
0.14775101401185786,0.7891705629073351
0.20448546273918744,0.8607445107200056
0.261219911466517,0.9360395789593596
0.3179543601938466,0.9967203821292181
0.3746888089211762,1.0356737002811927
0.43142325764850487,1.1271184706440367
0.48815770637583356,1.194053768176851
0.5448921551031631,1.205168243515393
0.6016266038304927,1.2496734834519445
0.6583610525578223,1.2975415636464078
0.7150955012851519,1.3865490664676274
0.7718299500124814,1.437174482087448
0.828564398739811,1.4827058668954012
0.8852988474671406,1.6180134589211799
0.9420332961944702,1.645042131309099
0.9987677449217998,1.7199231454212731
1.0555021936491293,1.762140469917165
1.112236642376459,1.783936869905498
1.1689710911037885,1.8301071740488046
1.225705539831118,1.951468031053072
1.2824399885584477,1.9804190775688972
1.3391744372857772,2.0115499961640704
1.3959088860131068,2.0853539707474313
1.4526433347404364,2.09390103132589
1.509377783467766,2.1852134902149105
1.5661122321950955,2.3281937720373653
1.6228466809224251,2.340932797814795
1.6795811296497547,2.3631559345995057
1.7363155783770843,2.4844563850677672
1.7930500271044139,2.5499820035145646
1.8497844758317434,2.4886936795432826
1.906518924559073,2.652087226451718
1.9632533732864026,2.8116692962761833
2.019987822013732,2.8566543921929926
2.076722270741061,2.7714339840842532
2.1334567194683896,3.0016447026215864
2.190191168195719,2.9232399969522884
2.2469256169230487,3.1670882216281897
2.3036600656503783,2.963379164542633
2.360394514377708,3.090592188638083
2.4171289631050374,3.296444242842232
2.473863411832367,3.1712810998882257
2.5305978605596966,3.350246948835208
2.587332309287026,3.365437114329183
2.6440667580143558,3.4231959484813754
2.7008012067416853,3.4787657996361863
2.757535655469015,3.5436853457355015
2.8142701041963445,3.626271936744776
2.871004552923674,3.639605467614241
2.9277390016510036,3.680707143299793
2.9844734503783332,3.791521509640083
3.041207899105663,3.8477612279629594
3.0979423478329924,3.970722939097794
3.154676796560322,3.9991608744183273
3.2114112452876515,4.008822785330064
3.268145694014981,4.01857896027543
3.3248801427423107,4.143742103229435
3.3816145914696403,4.299746351706016
3.43834904019697,4.249102618887261
3.4950834889242994,4.532677909386389
3.551817937651629,4.731528768131554
3.6085523863789586,4.60050050572515
3.6652868351062873,4.751731475449042
3.722021283833616,4.532677909386389
3.7787557325609455,4.751731475449073
3.835490181288275,4.60050050572515
3.8922246300156047,4.979990127430054
3.9489590787429343,5.0326338609154755
4.005693527470264,5.117191248943539
4.062427976197593,4.929979706855392
4.119162424924923,5.385455235538219
4.175896873652253,5.177815870759973
4.232631322379582,5.347714907555371
4.289365771106912,5.311347263384496
4.346100219834241,5.424675948691499
4.402834668561571,5.347714907555371
4.4595691172889005,5.311347263384496
4.51630356601623,5.647819500005709
4.57303801474356,6.004494443944441
4.629772463470889,5.753180015663536
4.686506912198219,5.93550157245749
4.743241360925548,5.93550157245749
4.799975809652878,6.24565650076133
4.8567102583802075,6.697641624504387
4.913444707107537,5.753180015663536
4.970179155834867,6.004494443944441
5.026913604562196,6.24565650076133
5.083648053289526,6.24565650076133
5.140382502016855,6.24565650076133
5.197116950744185,6.446327196223481
5.253851399471515,6.697641624504387
5.310585848198843,6.2456565007612985
5.367320296926172,7.0341138611256
5.4240547456535015,7.2572574124398095
5.480789194380831,7.2572574124398095
5.537523643108161,6.851792304331645
5.59425809183549,7.2572574124398095
5.65099254056282,6.851792304331645
5.707726989290149,6.564110231879864
5.764461438017479,6.851792304331645
5.821195886744809,7.0341138611256
5.877930335472138,6.851792304331645
5.934664784199468,7.2572574124398095
5.991399232926797,7.54493948489159
6.048133681654127,7.0341138611256
6.1048681303814565,7.0341138611256
6.161602579108786,7.0341138611256
6.218337027836116,8.6435517735597
6.275071476563445,13.815510557964274
6.331805925290775,8.6435517735597
6.388540374018104,8.6435517735597
6.445274822745434,7.950404592999755
6.5020092714727635,8.6435517735597
6.558743720200093,13.815510557964274
6.615478168927423,8.6435517735597
6.672212617654752,7.950404592999755
6.728947066382082,7.54493948489159
6.785681515109411,8.6435517735597
6.842415963836741,8.6435517735597
6.899150412564071,7.950404592999755
6.9558848612914,13.815510557964274
7.01261931001873,13.815510557964274
7.069353758746059,13.815510557964274
7.126088207473389,7.54493948489159
7.1828226562007185,13.815510557964274
7.239557104928048,8.6435517735597
7.296291553655378,8.6435517735597
7.353026002382707,13.815510557964274
7.409760451110037,13.815510557964274
7.466494899837366,8.6435517735597
7.523229348564696,13.815510557964274
7.5799637972920255,13.815510557964274
7.636698246019355,13.815510557964274
7.693432694746683,13.815510557964274
7.750167143474011,13.815510557964274
7.80690159220134,13.815510557964274
7.86363604092867,13.815510557964274
7.920370489655999,13.815510557964274
7.977104938383329,8.6435517735597
8.033839387110659,8.6435517735597
8.090573835837988,13.815510557964274
8.147308284565318,13.815510557964274
8.204042733292647,13.815510557964274
8.260777182019977,13.815510557964274
8.317511630747306,13.815510557964274
8.374246079474636,13.815510557964274
8.430980528201966,13.815510557964274
8.487714976929295,13.815510557964274
8.544449425656625,8.6435517735597
8.601183874383954,13.815510557964274
8.657918323111284,8.6435517735597
8.714652771838614,13.815510557964274
8.771387220565943,13.815510557964274
8.828121669293273,13.815510557964274
8.884856118020604,8.643551773559732


==> images/TV_prior/daz/marginals_95.csv <==
x,y
-8.994623873257904,8.625426910757778
-8.938908465741825,13.815510557964274
-8.883193058225746,13.815510557964274
-8.827477650709666,13.815510557964274
-8.771762243193585,13.815510557964274
-8.716046835677506,13.815510557964274
-8.660331428161426,13.815510557964274
-8.604616020645345,13.815510557964274
-8.548900613129266,13.815510557964274
-8.493185205613186,13.815510557964274
-8.437469798097105,8.625426910757778
-8.381754390581026,13.815510557964274
-8.326038983064947,13.815510557964274
-8.270323575548865,13.815510557964274
-8.214608168032786,13.815510557964274
-8.158892760516707,13.815510557964274
-8.103177353000627,13.815510557964274
-8.047461945484546,13.815510557964274
-7.991746537968467,13.815510557964274
-7.9360311304523865,13.815510557964274
-7.880315722936307,13.815510557964274
-7.824600315420227,13.815510557964274
-7.768884907904146,13.815510557964274
-7.713169500388067,13.815510557964274
-7.657454092871987,13.815510557964274
-7.601738685355906,13.815510557964274
-7.5460232778398275,13.815510557964274
-7.490307870323747,13.815510557964274
-7.434592462807667,13.815510557964274
-7.378877055291587,13.815510557964274
-7.323161647775507,13.815510557964274
-7.267446240259428,13.815510557964274
-7.211730832743347,13.815510557964274
-7.156015425227268,13.815510557964274
-7.100300017711188,13.815510557964274
-7.044584610195107,13.815510557964274
-6.988869202679028,13.815510557964274
-6.933153795162948,13.815510557964274
-6.877438387646868,13.815510557964274
-6.821722980130788,7.932279730197815
-6.766007572614708,8.625426910757762
-6.710292165098628,8.625426910757778
-6.654576757582548,13.815510557964274
-6.598861350066469,13.815510557964274
-6.543145942550389,13.815510557964274
-6.487430535034308,8.625426910757762
-6.4317151275182285,13.815510557964274
-6.375999720002149,8.625426910757762
-6.320284312486068,7.932279730197815
-6.264568904969988,7.932279730197831
-6.208853497453909,7.015988998323644
-6.153138089937829,8.625426910757778
-6.097422682421749,7.526814622089651
-6.041707274905669,7.932279730197815
-5.985991867389589,7.526814622089667
-5.930276459873509,7.239132549637854
-5.874561052357429,7.015988998323676
-5.81884564484135,7.23913254963787
-5.763130237325269,7.23913254963787
-5.707414829809189,7.932279730197831
-5.65169942229311,7.526814622089651
-5.595984014777029,7.526814622089651
-5.540268607260949,6.833667441529721
-5.4845531997448695,7.015988998323644
-5.42883779222879,7.015988998323676
-5.37312238471271,7.01598899832366
-5.3174069771966295,6.679516761702447
-5.26169156968055,6.428202333421558
-5.20597616216447,6.83366744152969
-5.15026075464839,6.227531637959406
-5.0945453471323106,6.322841817763715
-5.03882993961623,6.545985369077925
-4.98311453210015,6.428202333421558
-4.9273991245840705,6.322841817763715
-4.87168371706799,6.679516761702447
-4.815968309551911,5.917376709655551
-4.76025290203583,5.792213566701545
-4.704537494519751,5.986369581142518
-4.648822087003671,5.852838188517979
-4.59310667948759,5.852838188517979
-4.5373912719715115,5.735055152861596
-4.481675864455431,5.6296946372037855
-4.42596045693935,5.6809879315913205
-4.370245049423271,5.4473730804098155
-4.314529641907191,5.489932694828611
-4.258814234391112,5.6809879315913205
-4.203098826875031,5.4473730804098315
-4.147383419358951,5.329590044753432
-4.091668011842872,5.014508998113536
-4.035952604326791,5.041907972301651
-3.9802371968107115,4.841237276839515
-3.9245217892946314,5.258131080771287
-3.8688063817785516,4.936547456643824
-3.813090974262472,5.014508998113536
-3.7573755667463917,4.987840751031391
-3.7016601592303116,4.655134997205639
-3.645944751714232,4.713403905329614
-3.590229344198152,4.5823756429232105
-3.5345139366820724,4.53108234853566
-3.478798529165992,4.5310823485356755
-3.423083121649912,4.2065863029611625
-3.3673677141338323,4.1710796145042535
-3.3116523066177526,4.255979058290739
-3.2559368991016724,4.020256724769685
-3.200221491585592,4.125617240427496
-3.1445060840695125,3.9249465449653447
-3.0887906765534328,4.136790541025621
-3.033075269037353,3.6909529776270693
-2.977359861521273,3.8980390920454364
-2.9216444540051927,3.854742286292096
-2.865929046489113,3.6349943239790243
-2.8102136389730332,3.805145345152724
-2.754498231456953,3.7971131734554757
-2.698782823940873,3.5820017938385145
-2.643067416424793,3.4214202236809657
-2.5873520089087134,3.4214202236809657
-2.5316366013926332,3.302416931619369
-2.475921193876553,3.227264209240008
-2.4202057863604733,3.3473122515272435
-2.3644903788443936,3.1615951057321507
-2.308774971328314,3.064745279742233
-2.2530595638122337,3.053272878580012
-2.1973441562961535,2.9116941052483916
-2.141628748780074,2.8571059149639884
-2.085913341263994,2.863375527977584
-2.030197933747914,2.7732244309833023
-1.9744825262318337,2.7847852533843627
-1.918767118715754,2.764640687291895
-1.8630517111996743,2.573337741833344
-1.8073363036835945,2.5971483905270625
-1.7516208961675144,2.498557726643592
-1.6959054886514342,2.394945463179279
-1.6401900811353545,2.400868481482401
-1.5844746736192747,2.3064587970113264
-1.5287592661031946,2.1749564886136006
-1.4730438585871144,2.1876752610213592
-1.4173284510710347,2.0916380728244173
-1.361613043554955,2.0615713842256334
-1.3058976360388752,2.051746743797115
-1.250182228522795,1.9496036891229287
-1.1944668210067149,1.890835250784813
-1.1387514134906351,1.7945526761115815
-1.0830360059745554,1.7956331732453357
-1.0273205984584757,1.7097034621264469
-0.9716051909423955,1.6151150434505477
-0.9158897834263149,1.5831407388180336
-0.8601743759102352,1.5378532051997718
-0.8044589683941554,1.46535770316165
-0.7487435608780757,1.374081927385531
-0.693028153361996,1.3162145450650142
-0.6373127458459154,1.3068873621898756
-0.5815973383298356,1.2742686843270514
-0.5258819308137559,1.1620638652377557
-0.47016652329767616,1.0922681033021822
-0.41445111578159644,1.0350799651552112
-0.3587357082655158,0.989157307378403
-0.3030203007494361,0.9512739894760699
-0.24730489323335636,0.8713742717220196
-0.19158948571727574,0.8289576676717193
-0.135874078201196,0.803783784517763
-0.08015867068511628,0.7431119917775089
-0.024443263169036555,0.6609235472061972
0.031272144347043174,0.6550320035663476
0.08698755186312379,0.7499276183125689
0.14270295937920352,0.8203598664992557
0.19841836689528325,0.8480533080999154
0.254133774411363,0.9152217163252123
0.3098491819274427,0.9351408900810089
0.3655645894435233,1.0340698640592259
0.42127999695960305,1.0705683897170695
0.4769954044756828,1.098709349405071
0.5327108119917625,1.1858676016244256
0.5884262195078422,1.204848005346976
0.6441416270239229,1.3392351960553948
0.6998570345400026,1.3565067825640234
0.7555724420560823,1.4227657142345391
0.8112878495721629,1.4583890338455567
0.8670032570882427,1.5295336896602134
0.9227186646043224,1.6178262968059236
0.9784340721204021,1.6622369248875073
1.0341494796364818,1.7450428285717716
1.0898648871525625,1.7358356024033108
1.1455802946686422,1.8638541419536894
1.201295702184722,1.950865518943351
1.2570111097008017,1.9571986623403417
1.3127265172168814,2.0147308660400176
1.368441924732962,2.0658116732645344
1.4241573322490417,2.1331870757372737
1.4798727397651215,2.1892765423883493
1.535588147281202,2.2301653126423275
1.5913035547972818,2.2658530420853675
1.6470189623133615,2.445410257105204
1.7027343698294413,2.3487834214161003
1.758449777345521,2.414826833733124
1.8141651848616016,2.500743519863572
1.8698805923776813,2.563969991829728
1.925595999893761,2.6826275356310756
1.9813114074098408,2.6800063021511695
2.0370268149259205,2.736548952424896
2.092742222442001,2.8953271277842023
2.148457629958081,2.9418471434190634
2.2041730374741606,2.9590002226453445
2.2598884449902403,3.0532728785799805
2.31560385250632,3.099973971625993
2.3713192600224007,3.128258685464575
2.4270346675384804,3.283092658792934
2.48275007505456,3.245529557217317
2.5384654825706408,3.373153482711147
2.5941808900867205,3.3371598800632096
2.6498962976028,3.4104911531487914
2.70561170511888,3.519481436857164
2.7613271126349597,3.655613611181776
2.8170425201510403,3.7812398242991856
2.87275792766712,3.720152132319315
2.9284733351831997,3.9249465449653607
2.9841887426992795,3.7578924603021626
3.039904150215359,4.171079614504269
3.09561955773144,4.061078719289941
3.1513349652475195,4.148090096279539
3.2070503727635993,4.0404594320872045
3.26276578027968,4.294693570471446
3.3184811877957596,4.334967469609354
3.3741965953118394,4.218707663493523
3.429912002827919,4.376931668708386
3.485627410343999,4.2065863029611785
3.5413428178600794,4.3487607917417215
3.597058225376159,4.43577216873132
3.652773632892239,4.818764420987457
3.7084890404083186,4.63644286419347
3.7642044479243983,4.693601278033451
3.819919855440479,5.4473730804098315
3.8756352629565587,5.22422952909559
3.9313506704726384,4.987840751031391
3.987066077988719,5.367330372736295
4.042781485504799,5.041907972301635
4.0984968930208785,5.1914397062726305
4.154212300536958,5.6296946372037535
4.209927708053038,5.224229529095621
4.265643115569119,5.4473730804098315
4.321358523085198,5.534384457399429
4.377073930601278,5.2932224005825725
4.432789338117358,5.792213566701529
4.4885047456334375,5.735055152861612
4.544220153149518,5.986369581142518
4.599935560665598,5.917376709655535
4.655650968181678,5.534384457399461
4.711366375697757,6.0604775532962085
4.767081783213837,5.852838188517995
4.822797190729918,5.986369581142518
4.878512598245997,5.6296946372037535
4.934228005762077,6.679516761702463
4.989943413278158,5.792213566701561
5.045658820794237,6.322841817763699
5.101374228310317,6.227531637959406
5.157089635826397,7.015988998323644
5.212805043342477,6.428202333421558
5.268520450858557,7.239132549637886
5.324235858374637,7.015988998323644
5.379951265890717,7.015988998323676
5.435666673406796,6.679516761702431
5.491382080922876,7.526814622089667
5.547097488438957,7.526814622089667
5.6028128959550365,6.83366744152969
5.658528303471116,7.932279730197831
5.714243710987197,7.932279730197831
5.769959118503277,7.015988998323644
5.825674526019356,8.625426910757778
5.881389933535436,7.526814622089636
5.937105341051516,8.625426910757778
5.992820748567596,7.526814622089667
6.048536156083676,7.239132549637854
6.104251563599756,7.932279730197831
6.159966971115836,7.932279730197799
6.215682378631915,7.932279730197831
6.271397786147996,7.526814622089667
6.327113193664076,8.625426910757746
6.382828601180155,7.526814622089667
6.438544008696235,13.815510557964274
6.494259416212315,13.815510557964274
6.5499748237283955,8.625426910757778
6.605690231244475,13.815510557964274
6.661405638760555,8.625426910757778
6.7171210462766355,8.625426910757778
6.772836453792715,7.932279730197799
6.828551861308795,8.625426910757778
6.884267268824875,7.932279730197799
6.9399826763409544,13.815510557964274
6.995698083857034,13.815510557964274
7.051413491373115,7.932279730197863
7.107128898889195,13.815510557964274
7.162844306405274,13.815510557964274
7.218559713921355,8.625426910757808
7.2742751214374355,8.625426910757746
7.329990528953514,13.815510557964274
7.385705936469593,13.815510557964274
7.441421343985674,13.815510557964274
7.497136751501754,8.625426910757746
7.552852159017833,13.815510557964274
7.608567566533914,13.815510557964274
7.6642829740499945,13.815510557964274
7.719998381566073,13.815510557964274
7.775713789082154,13.815510557964274
7.8314291965982346,13.815510557964274
7.887144604114313,13.815510557964274
7.942860011630394,13.815510557964274
7.998575419146475,8.625426910757746
8.054290826662553,13.815510557964274
8.110006234178632,8.625426910757746
8.165721641694713,13.815510557964274
8.221437049210794,13.815510557964274
8.277152456726872,13.815510557964274
8.332867864242953,13.815510557964274
8.388583271759034,13.815510557964274
8.444298679275112,13.815510557964274
8.500014086791193,13.815510557964274
8.555729494307274,13.815510557964274
8.611444901823353,13.815510557964274
8.667160309339433,13.815510557964274
8.722875716855514,13.815510557964274
8.778591124371593,13.815510557964274
8.834306531887671,13.815510557964274
8.890021939403752,13.815510557964274
8.945737346919833,8.625426910757746


==> images/TV_prior/daz/tv_distance.csv <==
0.05,0.5,0.95,Iterations
0.43710135671808825,0.43375076229915377,0.4382831013600148,0
0.30724351604163935,0.29880876234934695,0.30417809183272837,1
0.253624280250855,0.25424412588548395,0.2547157063162917,2
0.21489964181704854,0.22682734962444379,0.22551955980559518,3
0.19061789126285766,0.20388198247373543,0.20358975848218316,4
0.16872064641211057,0.18057934192269992,0.1788465836985111,5
0.15310984134332556,0.16732042465427563,0.1657907798349109,6
0.1409541176559642,0.1573932762268195,0.1537625786697947,7
0.1259546418904169,0.14447031299566415,0.14350511051638914,8
0.11724336556566001,0.1364623278492941,0.1362425048529995,9
0.10918877918220345,0.12866724209553984,0.1289498478876966,10
0.10228670093269118,0.12140732192210821,0.12228167260666825,11
0.09697110963942399,0.11705839078339822,0.11463086933408528,12
0.09068797930082631,0.10894292670787631,0.11023108552539487,13
0.08600516021772263,0.10717513571190306,0.10781422039881335,14
0.08047570208254874,0.10119490638100453,0.10310665166210309,15
0.07660193566140827,0.09820613507220093,0.10151528318532975,16
0.07398427950978556,0.09669563204201313,0.09612559520819555,17
0.07387221448211131,0.0950129017053524,0.0928136672295303,18
0.0699028368717677,0.0892723513709726,0.0905167940004766,19
0.06748389373008053,0.0860478168689667,0.08869414153146471,20
0.06393779225383692,0.08597996008720908,0.08608958553148355,21
0.0627477863124487,0.08327062810070332,0.08366313863587782,22
0.0597571121069065,0.08311376728697037,0.08317553080209053,23
0.060304077791325975,0.07948945948920677,0.08182600955452687,24
0.05865112484732564,0.07799343544396058,0.07949867738826075,25
0.056932175430520336,0.07641523384442815,0.07903107368714983,26
0.05570064748418843,0.07595210085445096,0.07718829286089966,27
0.05494187907589357,0.07711347093226754,0.07509349790208272,28
0.05343155960368831,0.0711695096582107,0.07723693454599596,29
0.05056185259554366,0.07338836127846829,0.07330381778627845,30
0.050977967367507544,0.07276895173567746,0.07171024051681256,31
0.04889288643640573,0.0722546225124232,0.07186553812899724,32
0.04686449475413837,0.07169340234315308,0.07027580912867307,33
0.04700789793714759,0.06867707036254878,0.06989490285468308,34
0.047327982919400796,0.0696100675238867,0.07068661921782715,35
0.04610819481694199,0.06741374395280211,0.0680580268308774,36
0.04681937003749618,0.06777968974115683,0.06774258423182747,37
0.046172119264464594,0.06463201417183767,0.0652249707840803,38
0.046915914012994116,0.06467174653443555,0.06545538418129722,39
0.04485131449828325,0.06536462355605473,0.06685129715881405,40
0.045660406105699616,0.06479297539289418,0.06628989181703328,41
0.04226285957297331,0.06166252373326227,0.06404701234464942,42
0.041682175392875276,0.0640155651648686,0.06307389829558513,43
0.04351767948316021,0.059957386343843816,0.06552233625803898,44
0.041777488007680975,0.061159947124128484,0.06499166970495562,45
0.04306020677680494,0.06290894091232148,0.06581844515542991,46
0.04240493326472339,0.06036438738207543,0.06374578589405228,47
0.04079130098156793,0.0601052967938124,0.061724897214109856,48
0.04180680939151797,0.05743554526771459,0.06143629551482273,49
0.039784430832047246,0.058221913819960086,0.06118833919814827,50
0.04039589426647766,0.05858245906910218,0.05886245634972831,51
0.04181561639860818,0.05790455252862195,0.059056118545878215,52
0.042036988573160766,0.05764599194706268,0.059996139273883475,53
0.039227691631706085,0.05673590011405588,0.05929089877229124,54
0.03851121356330872,0.05563104324904046,0.0589327956865654,55
0.03959022443108373,0.05668355122821445,0.058581020948173336,56
0.04093781519917128,0.05462823553167587,0.059208863273282834,57
0.03938339560258591,0.05496410072639298,0.05785656943470658,58
0.037333371375192784,0.05368301694903674,0.057638993386064,59
0.038551827294574625,0.05487866105618309,0.054903484894820866,60
0.03625991537052845,0.05301225336110854,0.05543857195594615,61
0.03914003750539956,0.05182754137930867,0.056142348147134535,62
0.035251184799622706,0.052998377679490234,0.054532899524838266,63
0.03765588682271154,0.053175216453898694,0.05569489938374133,64
0.036653453082431196,0.05344020941307348,0.05542949167881052,65
0.03595785364560057,0.05206414884285315,0.05378594213986368,66
0.035067057187692985,0.05140713133973978,0.05604575070299208,67
0.034916024331664006,0.05105238698875908,0.05568429110941673,68
0.03519184893065697,0.05188362681136064,0.05341223376881016,69
0.0349576849531498,0.05119898052402476,0.05517736535208391,70
0.035708119160276566,0.049345608867710396,0.055198948524868535,71
0.036014948333943836,0.04941750937605606,0.05460373810537707,72
0.03459616298711042,0.04943274774562294,0.05222482077836582,73
0.03752498822014999,0.04829151525664996,0.05451995709228967,74
0.0340151614540971,0.04840772258644035,0.05097686306695336,75
0.03521143474412047,0.04641715177455043,0.05437230368778251,76
0.034812392229493075,0.04778706560280844,0.04953550669210973,77
0.03525390906115396,0.04833442632266165,0.052697387548979915,78
0.03407676034615435,0.04665908913012673,0.05195077377107486,79
0.03722431842873206,0.04833584086678802,0.05133382552140462,80
0.03544117150041229,0.04785692136710614,0.05365155024987432,81
0.03557117433249648,0.04758231445962527,0.053181436780712715,82
0.03587060778715233,0.04880626863435021,0.04982203929560944,83
0.032207714713662926,0.04750327573011623,0.05015710368084518,84
0.033650650271783475,0.04547695843334292,0.0500652167026173,85
0.033873363524779654,0.044807613727723794,0.048436987551757106,86
0.03292505384344929,0.0493768972172986,0.050441758663494915,87
0.03247797767051087,0.04658877574480942,0.05002091101906308,88
0.033789177773717,0.04543338513162684,0.04801179319963633,89
0.03362970265906125,0.04744868438024649,0.0488075323416636,90
0.03417814010488886,0.045969209190611364,0.048365141288944785,91
0.031972753102937665,0.046896805122467966,0.05087526379525571,92
0.03303507531434465,0.04478866150022755,0.04825580905760143,93
0.0326858359087652,0.04470552014229739,0.048699396181327424,94
0.03144153175313737,0.04371634210895756,0.04840599943834936,95
0.030480697701109602,0.043823979739763375,0.04740816848542051,96
0.03280341338610113,0.0470566241786449,0.04875420014976594,97
0.03253253576876515,0.0429714359127421,0.04793941602194646,98
0.029653723695876866,0.044980877517205274,0.047633301355399525,99
0.030829332783971163,0.04322400687735134,0.047198674757234355,100
0.03315784435601379,0.045495559135949715,0.04700152937637486,101
0.033916636508193355,0.04397148610537252,0.045109003909928544,102
0.030850666396150663,0.042612086657234045,0.046717614724375134,103
0.029932425025906484,0.041520530859371185,0.04668695428291863,104
0.0316230859859795,0.042804128719324534,0.04427196982765006,105
0.03231329542743732,0.04099953537033536,0.043876397489779354,106
0.032209789942751185,0.04073159054027285,0.04492392098611911,107
0.031523546428374113,0.04044725297238755,0.04680434362795225,108
0.030829092330593836,0.041248649746941195,0.045694639041462835,109
0.030452801170135737,0.041512061413706516,0.04526202250893671,110
0.03014155942253569,0.040160406096286745,0.04685845847067941,111
0.03024334303609585,0.04163263202503479,0.04516978637546263,112
0.031055227497571204,0.04015664864920754,0.04656567056227496,113
0.03003243452116945,0.04291333494847513,0.04462296660979079,114
0.02966491073669532,0.04410452219236954,0.04589067144517003,115
0.027864610579646242,0.04204091368381735,0.04681245302994198,116
0.03167577433144814,0.04132531891433969,0.04302485215982352,117
0.029447297453894315,0.043161179242291126,0.04406777681766856,118
0.03082588199889192,0.04022013960605669,0.04267258944447932,119
0.02987318768970807,0.04021647458915689,0.04222751105655914,120
0.030549068300839012,0.04082163981551183,0.04491118102362984,121
0.029849008355412557,0.04167862837604866,0.04333666809742176,122
0.02981519534277805,0.03931985466967914,0.04478195167378234,123
0.028523860086020796,0.0395583135426435,0.04349995502294893,124
0.03133519853984343,0.04046263776384229,0.0430349123813215,125
0.03074028711569773,0.03925591678418194,0.045335183444456015,126
0.02778690150127084,0.03889050460022535,0.04339190617742805,127
0.029130392419838235,0.04020535848786691,0.041311219836299394,128
0.030744845886377558,0.03832598078513148,0.04165905172663702,129
0.029271656678119776,0.03987151946999515,0.0423161074186158,130
0.02809365255032685,0.03785248065706018,0.041904058738230526,131
0.03168153212010736,0.03781304181950797,0.041034799909553346,132
0.027885189450790007,0.038093057834238664,0.04267029884183457,133
0.028129969162485582,0.038425047288459344,0.04360815909697678,134
0.030928960552430527,0.03640481486540614,0.04189632818394122,135
0.02927793376558892,0.03864125023028578,0.04268160504964168,136
0.02814810613002036,0.03740348966543719,0.041997772155019986,137
0.02827976384463616,0.03604699730501462,0.03981720739711035,138
0.029770028282259768,0.03656920758076899,0.04166734207108099,139
0.0310879453867079,0.03678023983762714,0.04030611628672448,140
0.029640844240683265,0.03655619405473412,0.040704677408313045,141
0.02769705367662191,0.03659289458071568,0.0390666342574829,142
0.026107860958295828,0.03831189688671448,0.03866536882376859,143
0.02879129777953706,0.03723124929544849,0.039641604849056544,144
0.02843162817745605,0.03827310835821563,0.03982999437156244,145
0.028130506209193412,0.037166650565878506,0.039861023467689424,146
0.028330354372385944,0.03432992797596595,0.04043114257690997,147
0.025510753652095743,0.03691131874122519,0.042005509309199295,148
0.026119164224494423,0.03533250492682785,0.03947312641298701,149
0.026201977927138763,0.036298897250864236,0.04011833669138529,150
0.024785704846868248,0.03508086974065025,0.037252004803245156,151
0.028834613788345096,0.03582177255015897,0.03944324617200491,152
0.026604272821308585,0.03703752380870742,0.03972820732815273,153
0.026732605086060283,0.038863575504143835,0.040513198748779636,154
0.026962152070660318,0.03689359599557165,0.040166453965638164,155
0.026709538936396254,0.03649994529923243,0.039180594235766836,156
0.026122667678946245,0.0364591830199073,0.03820764249449279,157
0.02698228626696705,0.03583764776498795,0.03686137601746787,158
0.02565606873124747,0.03627903991377379,0.038271167065253624,159
0.028936143880495653,0.035097432498270104,0.03895816340291976,160
0.026612457404429243,0.034251752856988914,0.03863996297312495,161
0.02687781308369947,0.03578017750426845,0.03923352698007582,162
0.02604485899098378,0.03466480857252116,0.03929544327834449,163
0.026560754011188674,0.03715614370119199,0.03862135174280562,164
0.025006027102192987,0.03487403372449371,0.03997949053106857,165
0.023276692940880882,0.03490181594213578,0.0400392604045136,166
0.02379011988846054,0.03430445408871449,0.03915593087593568,167
0.024647209549592645,0.03478910567330104,0.039416642692245804,168
0.02567762958435918,0.036208919020825944,0.04014072972980576,169
0.027743905046938903,0.035487288626983866,0.039587274341174705,170
0.024905991550419934,0.03434226470561791,0.039429770304655595,171
0.027307914026674915,0.03560016564043211,0.03887022407846022,172
0.0245872643230079,0.0360768669364144,0.03941545875445801,173
0.026749056741421803,0.03577910126943457,0.0358606547037007,174
0.026136243320270983,0.035358630404379025,0.03718824993825158,175
0.027504330371474782,0.03521634659699644,0.035891731561451756,176
0.0251697131356408,0.03592292230489755,0.036469246580397296,177
0.026117711165552778,0.033355238456161625,0.03807365409875302,178
0.024783781034772967,0.036284262681784175,0.03792339986550107,179
0.025298349591173202,0.03248106642357283,0.03718489384781328,180
0.024078355761304415,0.0333762490207939,0.03894194219660139,181
0.02604469624499566,0.033479461533274676,0.03915283344898923,182
0.02572842781131527,0.03538607919636643,0.03692733939617552,183
0.025707655550659896,0.035097264999374427,0.03658294475880284,184
0.025763300895997945,0.036164776472686504,0.037312345584227705,185
0.02556962955003114,0.0344910159081169,0.038944097721646295,186
0.027252592805535842,0.03580644062497246,0.03744402964684608,187
0.025312363188876474,0.03216581190625004,0.03689077483158644,188
0.023420437376529425,0.03393977337433757,0.037529897123226116,189
0.025244012358483555,0.03253911003393071,0.03723223787628615,190
0.026686394173369668,0.03224857034044873,0.038396982799131445,191
0.025068078042008286,0.03323210101394884,0.0355973976327591,192
0.02490694338908326,0.03511447390646906,0.035682954101009495,193
0.025600697160529096,0.03375998086105321,0.0366586600403329,194
0.02337226780917743,0.036424230271446034,0.038402969564294884,195
0.026186539022147123,0.036130759649217456,0.03740827258940442,196
0.025013204155341383,0.03412619636966036,0.03668637715428677,197
0.02388917424034172,0.03372562760151728,0.03556081187016984,198
0.025791704429870714,0.032243132123257426,0.03399506333583679,199
0.027392182906114497,0.032604799932436,0.03610105252483709,200
0.026039373049595332,0.03321839579300762,0.03606131258082419,201
0.02563997520851296,0.0319366869627461,0.03436433377140222,202
0.024824968580689225,0.03199062387092927,0.03510607120874157,203
0.026159199457435705,0.029409844879292678,0.037796518435362504,204
0.025860360378288618,0.02934357981095928,0.037733533814896324,205
0.025825140459146183,0.029318261002558833,0.03782811298753157,206
0.023510807410720373,0.030293525007908915,0.03672781928198739,207
0.02288093271555034,0.03390361532003522,0.03511104602036548,208
0.02285104740761031,0.030267617973968798,0.03561530784592109,209
0.02527747413626356,0.029230049737191365,0.03726136664582887,210
0.02108610079667649,0.030298162405278672,0.033919550024243315,211
0.021794477260918786,0.028778967363179572,0.03466124879442641,212
0.023777435943123315,0.03232967798220489,0.03678919827433802,213
0.02401011291322131,0.03138257063904839,0.03538914899029434,214
0.022367269973022304,0.03205598896717365,0.03554648830963781,215
0.02374354852310063,0.03134784064446719,0.03213484755727671,216
0.02397816237904061,0.03062380492515932,0.03508289646788986,217
0.024426531490123138,0.02981625942689754,0.036286200507040706,218
0.023713253139100502,0.0302538888985212,0.036053011520208574,219
0.024445073102942694,0.031151809684138533,0.03686392067143379,220
0.024254692223650627,0.03013412945384416,0.03676247511041103,221
0.024007675678552512,0.032001176427996145,0.03691835045179056,222
0.024867923745669086,0.030963535333325586,0.03451424651326264,223
0.0247217143721745,0.029824893392985462,0.0360437430411197,224
0.024392225916864907,0.030811753212307412,0.033688956917835355,225
0.02550778054131885,0.030359706281787555,0.03372695734607231,226
0.02530527743419514,0.029456295661342183,0.03402598969468619,227
0.025625372120942402,0.030722290083675163,0.0347393561447827,228
0.02472961827220337,0.030607737522847817,0.03445055654147444,229
0.023084567392286502,0.030630797281601792,0.034655711844444506,230
0.021235563215109502,0.029003271301698264,0.034521053218737184,231
0.022615234823826644,0.0289526999074552,0.03462864829744676,232
0.023628151479885926,0.029028038913396025,0.03144792920051779,233
0.0221362900241973,0.02966111800193278,0.03503051135763154,234
0.02222126866712607,0.030789604223051742,0.03331407145384422,235
0.022167730960445373,0.029764633305006803,0.03319787110000486,236
0.022689802924888855,0.02988502817366611,0.03283941655635384,237
0.022482546010421704,0.030037630455776516,0.03310644085990462,238
0.02247827963756514,0.029076399587133837,0.03359836041618038,239
0.022078137549258612,0.028965073251907378,0.03558665418319796,240
0.022643300202840333,0.02925500269952787,0.034683780393143425,241
0.022425901839382235,0.028818357107479306,0.03280512421442913,242
0.021954653771442217,0.029379725640176126,0.03462406531506436,243
0.021602006168189865,0.029135402538670953,0.03319539546347676,244
0.020960164067931525,0.028278015239809082,0.034596577822936944,245
0.021491038638592072,0.02912835142600106,0.03611660373946725,246
0.02012278153430161,0.02695694588752324,0.03198020339850441,247
0.020163391775758335,0.030377337115057967,0.03384504260323719,248
0.0215255060868057,0.029351465348659726,0.03463967709192334,249
0.021363350510378833,0.029814230374812054,0.033822095788018494,250
0.02140510375836866,0.03101772452937495,0.033886350671236215,251
0.022482021121243236,0.03230501155419749,0.03255121138602193,252
0.02328598378657927,0.031214053802776198,0.03413930588928042,253
0.022108569603604578,0.03047327733508553,0.033988003169274465,254
0.023751715753143148,0.029057932569570392,0.03260713113728477,255
0.023048770785088178,0.027982731356082723,0.03224492750846192,256
0.02297675015759488,0.02951496717721032,0.03372615099928561,257
0.023300856337448328,0.028377415312001407,0.03419662640745405,258
0.020561264963926986,0.027805103754792747,0.03312129818859241,259
0.021721865183145398,0.029107429966543134,0.03273499082513007,260
0.023079225782415325,0.026489170590351496,0.03145076759749777,261
0.023064339081892416,0.027672615179779796,0.03125156916175064,262
0.023290812384791672,0.028491456322912424,0.0324318360041901,263
0.02438525914089409,0.025918826472619966,0.03232616569096542,264
0.022301650708303852,0.026414468657636254,0.03405126258655373,265
0.023255775766081586,0.028089413367423814,0.03303726223286711,266
0.02146993940175462,0.028794711912268463,0.03177105987320905,267
0.020737054170417362,0.027764347421795392,0.03172184452036211,268
0.022714463761228664,0.02738824334449087,0.03254724517387278,269
0.021580860931615504,0.026706635354302337,0.02906344212543538,270
0.020550169869376047,0.028816295233918935,0.031468280835227944,271
0.022868976867832624,0.02801715188267852,0.03289707886784124,272
0.022007018074166582,0.02920313434784583,0.03238359238329996,273
0.02368648796750955,0.027370428363990656,0.03120848482932606,274
0.02258798314358986,0.027861212376601812,0.03119755039307582,275
0.020872797426161147,0.029265102808682567,0.03246850329714206,276
0.021886333999866166,0.028115587595193524,0.03156899094867685,277
0.022115786047570737,0.025690332237975615,0.030699433232462478,278
0.023157822928252712,0.0301466509157126,0.030057538565212434,279
0.02200688893096045,0.028132452389430906,0.030883633091832622,280
0.02158870647339097,0.02789148085996794,0.033034840873216356,281
0.01970465534202894,0.0274847069599177,0.03267959782916512,282
0.020342726323141,0.026792647415675885,0.031035482006571344,283
0.019989893934496385,0.027257639616771922,0.03073049875815465,284
0.01865151277114326,0.026405530341996115,0.03188664166110394,285
0.02011209248300431,0.026735149797969662,0.030007247345423094,286
0.021666646780011407,0.026655456588371644,0.03173591374166602,287
0.022266293927530167,0.028030657850331757,0.03063393467571603,288
0.023271305709760333,0.028737831220468968,0.029479096725023503,289
0.020768371323975868,0.026699383906016096,0.031675757440980286,290
0.022133679586030797,0.026369756620735596,0.030334837761453126,291
0.021015033837605383,0.024555258379965035,0.031755325994448025,292
0.021205368054030265,0.026894289748383017,0.030393716530863583,293
0.022519979183098608,0.025582697340540805,0.030931388551240738,294
0.021947243517798767,0.023874730797398512,0.029873109669236682,295
0.020852453751078057,0.02340788453750907,0.029446028474942765,296
0.02084020094107743,0.024644854990838287,0.031264771012561886,297
0.018900309440898114,0.024566581775867753,0.03201885271071432,298
0.020416024766863872,0.02682862862644988,0.028054130489013944,299
0.02067496599713136,0.02655838246965594,0.02932200575040595,300
0.021707970073711755,0.028545491634297593,0.03095096950921823,301
0.02060687840613827,0.02629728882193453,0.03042651690587844,302
0.021008113593152165,0.027135607825051585,0.030180739336518336,303
0.02152546284366388,0.025458735312989537,0.02990140513400288,304
0.02061206659625653,0.025352629306061233,0.029789978722276025,305
0.01997728411771901,0.025823737019933537,0.03067063230894928,306
0.02103881613105422,0.027177310423084685,0.02921563577732867,307
0.02090197804697131,0.02648392099172031,0.03098461437244274,308
0.020633892372500757,0.027144504389983594,0.029553159749000642,309
0.019317970719597462,0.027115390738745634,0.028972483834277255,310
0.019794374228989157,0.02684678517911707,0.028915974433616973,311
0.020312963391234062,0.025284079706872954,0.030055582968737823,312
0.021618171135456138,0.02640731376214604,0.02856667655858629,313
0.020953247914076056,0.02479383236248993,0.030465231063115487,314
0.0214089827841168,0.025445314497502064,0.028842336827027096,315
0.022066156965443583,0.02585415134691317,0.029708259625932976,316
0.022879076223930456,0.025931659081001833,0.02940092514415351,317
0.022276374456467088,0.025351182405367448,0.029721870490034503,318
0.020814298497525592,0.025682792598410595,0.03079669887450718,319
0.021378814536302977,0.025077771234595633,0.03017107379869513,320
0.020717247529203592,0.025766502818702394,0.02848230510587,321
0.0190101252325285,0.02355466690932429,0.029325411112824724,322
0.021241935420806993,0.025853842455387677,0.028718903831553604,323
0.02211923325556277,0.024359427917123463,0.028126408747867357,324
0.02083097083519984,0.02599327982151592,0.028269691801735643,325
0.018881385880512344,0.02489312282398176,0.02891366195239651,326
0.018161752122508597,0.024398262733211246,0.02892755819551239,327
0.021137539528569192,0.024965286914052615,0.030059707484137336,328
0.02075200794758581,0.023373336559826107,0.029713333225384005,329
0.021426979595259906,0.024665599978653488,0.028115307709745966,330
0.020453360118285184,0.023986840252324716,0.029840179082955238,331
0.01915593323941083,0.023781117458050137,0.03149789320880449,332
0.021727646727799955,0.024945273661138936,0.03132029090389779,333
0.0206346394474054,0.02569391290819414,0.030351704455234794,334
0.018311707132859404,0.024230812987959524,0.02970899783070957,335
0.019737385646866615,0.024498483058318036,0.027586757651740384,336
0.021140926208560742,0.02646761331677206,0.02949998232837813,337
0.019865285584095862,0.024620109875343514,0.029986974178045214,338
0.018393884761571867,0.023342240685458197,0.032014515403237936,339
0.02146736614641749,0.024107385014399678,0.030258266775970696,340
0.018618652958077495,0.02207902149589156,0.02906560684546202,341
0.0184741230959133,0.024739409057816002,0.03057624032604201,342
0.017356822740703534,0.025154537938440757,0.02928513128494973,343
0.01773193685432497,0.024233563343921523,0.029567710644160118,344
0.019262460185425854,0.025729034259129584,0.02770953443913217,345
0.02120745031647831,0.024936089825769107,0.02952097194829975,346
0.017800466933710447,0.024185695431824986,0.030818409024796767,347
0.018592807367455774,0.024333345784193758,0.028344370847436004,348
0.02015577879179534,0.026353806464146954,0.028351023463336414,349
0.020994661294005575,0.027211451112530226,0.02859463000676907,350
0.019506101674853032,0.024528778459271476,0.02828790283284915,351
0.021100065149659418,0.02416980780768416,0.028379400537721304,352
0.020916146242884872,0.02475348513094725,0.02954988187756477,353
0.019436217180115782,0.02457705378388553,0.028421893393595653,354
0.019716717834280514,0.02587775676151538,0.028981862278208398,355
0.020317340524391,0.023717468993922557,0.029403371876620895,356
0.019407820866306245,0.02561705576916773,0.030344027806969997,357
0.020993765841834214,0.025399243727826728,0.028521689986355327,358
0.021195962037700772,0.025071410927583426,0.02675955541919101,359
0.01957543945655678,0.026222608050039238,0.029612008332613064,360
0.01806784333673376,0.025887829383912448,0.027683540756777873,361
0.016968221769476866,0.02521958926458896,0.028808608954348724,362
0.016415537530809717,0.02369603886071345,0.02747922476308843,363
0.019270341532130753,0.024161166592803637,0.028170130785633865,364
0.017192816003838925,0.02521735974122364,0.026327171979303156,365
0.01614190230337126,0.026241740373868463,0.026368354622532834,366
0.017049607743596006,0.02287576077673549,0.029403853307190118,367
0.01879770070655935,0.025487511164938605,0.02805487467571506,368
0.01834109304080551,0.024389709066596005,0.02657317964230614,369
0.01841849920093048,0.025477756952274378,0.028754320523082938,370
0.018948507453940958,0.026340454577975635,0.02806020518939404,371
0.017996445887497357,0.02574204929687474,0.026643249343959313,372
0.01701891626765986,0.025604660655952485,0.026856788631513584,373
0.019686111040373898,0.024367813137831866,0.02624672624363819,374
0.019086751904032615,0.025056621327826538,0.02770810592835307,375
0.018215843540563825,0.026641203401485902,0.027702784451737898,376
0.01860607727845742,0.02469778034587286,0.027380891137836066,377
0.01744614933808628,0.02436557893169274,0.026497771935865153,378
0.020121466363377093,0.0257510960680294,0.025120195610517468,379
0.018476137245241758,0.02394901209420572,0.02530766147637653,380
0.01753162501957952,0.025667081692947326,0.026971838825408906,381
0.016756428754472284,0.02584984673065854,0.030067799453009525,382
0.0197936681933625,0.024251696906824736,0.02882330573057921,383
0.01857856156762269,0.023557012062267194,0.02735239950278402,384
0.018586634353130904,0.026140959187262478,0.026568788301246593,385
0.016383222506793874,0.025565391012297482,0.028195263613050574,386
0.01717651441391641,0.02527820764222644,0.026928186229588282,387
0.016618945842701797,0.024879779500888752,0.026257809447488338,388
0.017066500240365306,0.02474424748352326,0.02775816057366025,389
0.01760410508643261,0.02437716890135539,0.028178473769890452,390
0.017596712662632377,0.025935212372802996,0.028648175773471278,391
0.019403903238866295,0.025131819924817764,0.026943830933755384,392
0.020217692868534313,0.026252423627021224,0.027997586386514638,393
0.018820865617851658,0.02356364678232792,0.02873689447958649,394
0.0162894959762412,0.02562039815452715,0.025998193890894236,395
0.018624677765439503,0.024238354302678716,0.026611608701269863,396
0.01779043351176189,0.02369436723831722,0.025967570832508266,397
0.01637976638762568,0.02370404872980243,0.02632985717959509,398
0.017798494557931897,0.025332802004608978,0.027131636048124637,399
0.01928354222959981,0.025693638252036605,0.02912270238472934,400
0.01810494704669225,0.027449916641139327,0.02949860221170303,401
0.01810795657861352,0.025938722191839375,0.026051655772093063,402
0.017786731627204764,0.0247114760194699,0.026879169133743414,403
0.01839563050912834,0.026815929303043703,0.02558273232314401,404
0.018029530491637143,0.02489062887582677,0.026323625442864425,405
0.019859124391356828,0.02639311190559951,0.02541677237109894,406
0.018958455918692378,0.026035313533028438,0.02704614488138176,407
0.019175720207696395,0.024896294402543186,0.025679896152299035,408
0.019806468982911,0.024700549968381943,0.024455312169800854,409
0.017097562100081502,0.02374649211884673,0.02537363886671088,410
0.018957139839718508,0.02351889833164842,0.023075591011576514,411
0.01808336418706865,0.02438907109849483,0.02551252875675286,412
0.017635015515653704,0.023067237712770507,0.026749664622240654,413
0.020237756164137272,0.023589083116945242,0.026833776877255022,414
0.016894889767770732,0.024326720416796673,0.026202782882477044,415
0.018886124555041316,0.024540230219112426,0.0269070683963935,416
0.020149887223333964,0.022971320594627864,0.024703842835888876,417
0.02105120436356695,0.025913049681186677,0.02467057160154945,418
0.0189433826001736,0.02411650895106606,0.026248121392971537,419
0.0190863286853972,0.023574467469436464,0.025427284417081624,420
0.021143994131970045,0.02381982093390739,0.02774108293406667,421
0.01984945974600288,0.022449669637830013,0.025560500503148766,422
0.018496414062024298,0.023534030096049412,0.026499372243380982,423
0.018778634724647525,0.023620155490278884,0.025355951297946745,424
0.019582541011353594,0.024027368091096353,0.026309782415970963,425
0.01855054732802101,0.02193494746564536,0.024579999205198672,426
0.019315190803288782,0.02315427334580961,0.025853465810653016,427
0.01817554066093166,0.02527710802045312,0.02556007108096693,428
0.017797726210096045,0.024073479275233962,0.026376593641234763,429
0.019350826115012033,0.02269350250874427,0.026701180172259902,430
0.018512169641300882,0.022926364674682013,0.025138126270535535,431
0.020336294558565983,0.023426931976587906,0.025449387431390906,432
0.018592827528190994,0.022822073906399704,0.025289444458030774,433
0.018775936383452704,0.02206115863172734,0.02610914503574148,434
0.01799778162329916,0.023212136321701125,0.025170794195265495,435
0.018302368501933602,0.0220879986383058,0.025474272262554304,436
0.018643393465285447,0.023096343043248233,0.02469935679343484,437
0.01830225918745822,0.022543335283223893,0.024922554529906545,438
0.016698141388082302,0.021263888967187776,0.026217283656128007,439
0.017763606563516148,0.021401370294913326,0.02524509574587732,440
0.017902356628535163,0.022683160828177062,0.024651361609577364,441
0.01671475913246091,0.02256796960703883,0.024559787523737768,442
0.017209574941380194,0.023412725822291945,0.024229496867825405,443
0.016064080703926512,0.02301431759155922,0.025970173306002455,444
0.018510997549832982,0.02328059105578034,0.024294226946345837,445
0.01990011032846311,0.02132284337132828,0.024624362106185214,446
0.01993095788581893,0.021061485373118898,0.025165145961913653,447
0.01776576526638812,0.021953110722927556,0.027161873535111486,448
0.01657685867337497,0.02285667984732741,0.026079960319376715,449
0.017143862798859974,0.021741839119831546,0.026424601109666115,450
0.017074501237296848,0.02330813807996823,0.026164050209408245,451
0.01586448853513027,0.023361915412925555,0.025779957979467256,452
0.01654448106514811,0.023963043919037717,0.02629699269440243,453
0.016227880015448996,0.023686138758872537,0.025914767006188236,454
0.017471817014084214,0.023309106353009056,0.024501631216421363,455
0.015655076396975512,0.0220712358703398,0.026131655054387016,456
0.016725450113380905,0.022742982509152736,0.02576055014289515,457
0.01698465667695812,0.02360598010396815,0.027781757443830796,458
0.016707324879447476,0.023302988265198568,0.02575443652023663,459
0.017823624403261143,0.022005265927494334,0.02829635566061466,460
0.01745098101321085,0.02222123241415256,0.02678656805903045,461
0.017364372159412368,0.020215367723421442,0.026415186215894518,462
0.016625045373041603,0.0226159707187624,0.02415473183986267,463
0.018183262186549514,0.021776911011952487,0.02527765389314114,464
0.01868657433426294,0.022231041409649883,0.02799085346580817,465
0.017743754594093157,0.023530038814912856,0.026806095120619954,466
0.018059211246380984,0.020405535139772706,0.024361700693498627,467
0.02021837489649149,0.021675755106166844,0.025634324812180986,468
0.01635535085103309,0.023037362492894765,0.027190062741995192,469
0.015011473644633018,0.021945064847594807,0.025991472823131447,470
0.017787731600435053,0.021199029104254925,0.026621472374146048,471
0.019063757014111178,0.023353833634653716,0.02581865263635319,472
0.01723233628874063,0.021527867079437147,0.026548805314064762,473
0.017487405157633373,0.02259001014478885,0.026478739871649958,474
0.0161814264309448,0.02276686001604661,0.026776662304272267,475
0.01761516465774431,0.02249011637926953,0.02526973065988128,476
0.017989715666489846,0.023751459819553046,0.02486801068670639,477
0.01722622239205171,0.023466295949047797,0.02518741363972285,478
0.01709838691380849,0.021966764271255674,0.0245894771609006,479
0.017780972509011075,0.021810142530087315,0.02607619621603438,480
0.01639757774692753,0.02186602361813178,0.024624133749585827,481
0.0172808449757757,0.02289844982944671,0.026812043176015536,482
0.016705035056596672,0.02010861990823485,0.02584692335911204,483
0.01602539085070597,0.02022398159463884,0.0248414073673468,484
0.017474512766224068,0.020883783242483675,0.023197959267702097,485
0.016095908462403108,0.021387461884071285,0.025403001595537843,486
0.01647233057370151,0.02098470202055053,0.02621462899589618,487
0.017696270725930843,0.022322410263045767,0.02434502422022785,488
0.017572002132188923,0.02308634956628016,0.02610800550346781,489
0.015647913464096382,0.02060685040623482,0.02571598456743405,490
0.01813394280085921,0.021321504195316344,0.024684223046262967,491
0.019585195023747858,0.022140304482339557,0.02508726535461903,492
0.018172623924814883,0.02082858663685499,0.024486056295277944,493
0.017355578676376812,0.022254112779283942,0.025275494128771545,494
0.01824790313694452,0.02132271475338545,0.025380731981389768,495
0.016994174752172297,0.01963873205790771,0.025174029971268774,496
0.016707244982262247,0.020964887730788515,0.02732859602393295,497
0.016681516108130633,0.021386748638251372,0.02528641664016918,498
0.017042659073438642,0.020384962918258247,0.025290734960392584,499
0.01703643107020454,0.02273547197359712,0.023768633125863345,500
0.016261855336018486,0.0208405874150126,0.024936455138074826,501
0.016812306453499265,0.022619922129955033,0.024829385990319454,502
0.01684015987425979,0.021722005599072475,0.024086264466471854,503
0.01759143224096534,0.021206695628381907,0.02476807008523211,504
0.01639120886240374,0.021886359404724456,0.025087695231042616,505
0.01569100017162804,0.022626821405478347,0.0246644789167776,506
0.0151159680742202,0.020935142947884657,0.0245323501035734,507
0.016343856936837122,0.021757168232403777,0.02425978281897414,508
0.0181496752337358,0.022426084325425845,0.02670842225438737,509
0.016169068125090554,0.022070502701810525,0.026451291353684098,510
0.016928128832543944,0.02202080848527753,0.024027300244291498,511
0.01562462955989585,0.021648051535764268,0.025125421154117224,512
0.017680036241448305,0.021033509525414603,0.024644773231654343,513
0.019106195057566153,0.021141183551231783,0.024170003070246856,514
0.015645657134163302,0.02062567154587125,0.02461050725620708,515
0.015349268225051334,0.02167511264922914,0.024188613834762597,516
0.015105243581773875,0.020090385279721984,0.022940404290358166,517
0.017400962642372488,0.020784552710524297,0.024570113949709503,518
0.016510892588123854,0.019491176577986505,0.023706987709442635,519
0.017098820814550907,0.021310970556887326,0.024110905278781947,520
0.017015861637722323,0.02228998375255157,0.02441269433958515,521
0.01679595147576477,0.021893848427360002,0.026037911051067,522
0.01525405420507071,0.02116088042033263,0.025008777567398163,523
0.016011377123039218,0.0212761719021603,0.024200124719678424,524
0.01672059367261798,0.02282868391643065,0.024240316161937493,525
0.017357500117682185,0.02201837505756768,0.024214319214775515,526
0.017115662946315783,0.01918608548779368,0.02501180889562272,527
0.016073696418670465,0.020755213439038224,0.025022796785289965,528
0.01644657114682128,0.021255357522610784,0.025394928798324053,529
0.016971670972495412,0.021134406549264444,0.025484461413463916,530
0.016538621104346073,0.02126337739665699,0.0238498474573752,531
0.015389049663938746,0.021203739086703297,0.02494123433985854,532
0.01651875726650521,0.021106239545914375,0.023719854146573988,533
0.017564110648313057,0.019894271538753415,0.025612790318687042,534
0.015850698366128076,0.021492986878747594,0.024535726115660725,535
0.01567883393128832,0.020806601489025665,0.024675386653955397,536
0.016504313427460098,0.02102674926510302,0.024311127637819646,537
0.017507603659815393,0.020265351857554174,0.02533563575414638,538
0.016992883734594063,0.020672354054584032,0.025553944095118967,539
0.018257602591724136,0.020464382478431253,0.025205088799448345,540
0.018384705896938087,0.021980731483942872,0.0238521268755032,541
0.017054058342502523,0.02261908267267842,0.024795709141134485,542
0.01822138182391476,0.020579906919538708,0.025603939436502802,543
0.016164027358209425,0.021754288690619943,0.024926911263487554,544
0.017639276033145676,0.020750808957228556,0.026495074213426652,545
0.01717960366207602,0.020787324350297162,0.025537376570171477,546
0.01532193643730933,0.019875802963354762,0.024400849610886677,547
0.01600849570197119,0.018884071355823432,0.025066620535012935,548
0.014556379800249514,0.02031046175414945,0.025196581195192466,549
0.015193529059813264,0.019028263066063235,0.024966187989372675,550
0.016891133248093722,0.02106600874473217,0.024870635170403707,551
0.016420021875113405,0.020399381289016017,0.024117992307122006,552
0.01679022167337491,0.021911778599146104,0.025413566647361278,553
0.01662619776071127,0.021256180457092905,0.024681910763286463,554
0.016538021318517757,0.020394918588207786,0.02480418316917806,555
0.016397323566620416,0.01921375903050733,0.02471994665911232,556
0.015307319237646857,0.021942461496684176,0.02677427301000247,557
0.0169114801673309,0.021111342095470453,0.02525309693550947,558
0.01682071895246379,0.02142605323921731,0.02522122099710107,559
0.01568939545594907,0.02136875176854566,0.023692423488690512,560
0.01601650499920103,0.020967801632342638,0.02423440106927878,561
0.018244798846310632,0.021320110426905892,0.024925310800290312,562
0.016715992852643823,0.020886940863626247,0.022003818923372977,563
0.016436500324352545,0.021531935339517926,0.022585267316605227,564
0.016705152449171916,0.02142261763130059,0.02275207188020776,565
0.01751643056938286,0.020468967509868777,0.023026437752345516,566
0.017140007626398775,0.02028907795673953,0.02684037120767048,567
0.017402555005515265,0.02042802265482782,0.02529808651524623,568
0.0157752399246635,0.02100160485395037,0.02387659470131264,569
0.016897026207835952,0.021024125523334877,0.023883190823421815,570
0.01674738140346103,0.02044899549375323,0.022781581565967747,571
0.016893308067089635,0.0222671673993554,0.022260102577852024,572
0.01840227015683058,0.019869087666462597,0.023893804909642446,573
0.015990260454352152,0.021572151566571107,0.02398655299654169,574
0.015838768681740834,0.02072797214113764,0.022179005663938843,575
0.015639208058131474,0.020243791589616655,0.024179000272172083,576
0.015609994198686288,0.02133645810133721,0.023177937591226494,577
0.017240018680751614,0.02021888903242957,0.023854988465452212,578
0.01697634678547299,0.020069092870352953,0.02384464652268768,579
0.015718111438902414,0.019656580422104424,0.0224416895516392,580
0.015878979427471154,0.020967315978628248,0.024087593371686852,581
0.017091430980934325,0.018604086689526428,0.024562739857747852,582
0.015601325287123808,0.020089470810065103,0.022598949593651496,583
0.014575976539240072,0.02001661648666341,0.023122387688504484,584
0.01627032456494851,0.02193586713952428,0.022363386928983514,585
0.01586587875292576,0.02186748285383395,0.022830101475413644,586
0.016996429080418853,0.021620107352113876,0.022744257197880535,587
0.018132861925594563,0.02076982880374633,0.022487636975145865,588
0.016783309087332717,0.020484387090363834,0.023371242762048026,589
0.017614509612390947,0.01957863108879155,0.02373045498809442,590
0.016316526399958377,0.021584312862747562,0.02350830377992103,591
0.01635102227998113,0.02042350478104154,0.02197547505013423,592
0.014555996943770393,0.020503190294530106,0.023827257499489378,593
0.015221160660254442,0.02045803024290783,0.02300928400553221,594
0.018571142610418204,0.02061579640092824,0.02343659309978781,595
0.01742954649084575,0.021751912287976585,0.024047877583515516,596
0.015275870531587868,0.019995307926793146,0.02336697322457324,597
0.017724470502042178,0.01965656772592584,0.024695724922898676,598
0.017183247693223387,0.021641290763043247,0.023265087297824703,599
0.016777945456015405,0.020560698864165377,0.02334227118807076,600
0.017576120685013134,0.02214339764576143,0.022978568555533437,601
0.017910458294368204,0.021631601820733114,0.023438240422600128,602
0.018395211928365063,0.01966156497349768,0.02416716412281788,603
0.01799206808276261,0.021299872090856653,0.02308048898159363,604
0.01669715275038265,0.02154057063208251,0.023379050055379734,605
0.018319089397941846,0.020891885614512447,0.02178104389252132,606
0.01808231407633576,0.02067430563515773,0.023747682901220174,607
0.015600489048783977,0.020845538313455238,0.022898205688761664,608
0.016317034664638984,0.019419383340933155,0.022936771267508364,609
0.014815064052744081,0.02046843923785565,0.02212602066233833,610
0.01752444356274703,0.020648565740176095,0.02131411700150574,611
0.01755920137602805,0.021929364237536487,0.022748746055870427,612
0.01609235891468057,0.02032819289188861,0.02235775486688943,613
0.016827319715506547,0.020010352662599713,0.023266214144978644,614
0.01619308747940736,0.020626414009240736,0.024994278767314426,615
0.015482203530629573,0.02084385494497695,0.023612455241838734,616
0.01587567681805867,0.018799861473985255,0.02408884053068319,617
0.016933048315221938,0.018811021448574713,0.02419003921238912,618
0.016187477459436724,0.02081953416115674,0.02237375226122662,619
0.016017982448372235,0.019430470720756276,0.023876739626623844,620
0.015449849160441067,0.01934191992565469,0.022636705174938078,621
0.014764860664651765,0.020089491051301176,0.023173312535463474,622
0.01438812470378753,0.019618048574200832,0.023106713784463537,623
0.015823245701566145,0.022526425279493285,0.023336133340149633,624
0.014415431575196218,0.02159386604966162,0.02286741182758193,625
0.015477225561701566,0.020880912658871723,0.02300385891101475,626
0.01639980846585759,0.01965595072140407,0.02338126135236307,627
0.01643673609553674,0.019443902188452482,0.022614722145009397,628
0.01785072823137261,0.019825980877845747,0.02343974189816536,629
0.017656466316124837,0.020779811872379286,0.02342842198511654,630
0.01519486784342,0.018571298873165505,0.02225972760404231,631
0.016184874524748195,0.01982840928286692,0.02331465124181417,632
0.01662709768428283,0.020330511248135594,0.021972284927587703,633
0.014527572669633145,0.020970318924006033,0.021811897837524144,634
0.015449123929252559,0.018900814428649666,0.022529333652120474,635
0.014801729112544876,0.020524255987325903,0.0236395452380171,636
0.016154049087764362,0.021247440034832536,0.023305970447871985,637
0.01684671410913501,0.019311003701962683,0.023070950538834588,638
0.015406476530193065,0.019245569736952385,0.023794472109443333,639
0.015996347138294197,0.018344088626807274,0.022543228587381225,640
0.01482440045711898,0.021371953348333562,0.02270077112551044,641
0.01577608423707416,0.020392956993392358,0.02304519191234263,642
0.01605460676657818,0.020959169597709847,0.02319106927202067,643
0.016150559364913004,0.020388582706131517,0.022456787221275757,644
0.016534924148889178,0.020311702738478554,0.023382669906037233,645
0.016906955224420213,0.02048415489705456,0.0223212582720129,646
0.018397243850068086,0.019397377833912075,0.02325800543987523,647
0.017221983174129412,0.019579545594778102,0.022598920316636482,648
0.015050344742589938,0.021016980349644016,0.02277395662482077,649
0.015043895633458404,0.022350856633721803,0.02437863424679072,650
0.015913619035390212,0.02085014028114256,0.024701369359443677,651
0.016110638170977236,0.021748767682815445,0.023640547265409505,652
0.016679134718064596,0.020296100829373873,0.02287279525767931,653
0.016647838318385202,0.020271890077438542,0.02343883062613891,654
0.014847647732985712,0.019415786458909297,0.02520368300704578,655
0.014373264950341092,0.020613352555224906,0.021780050045854413,656
0.014625827181881003,0.02019046375613404,0.02431626059936581,657
0.013573665837457097,0.0201127259403171,0.021682585494919304,658
0.01484891159039195,0.02039651372520035,0.021202266019622308,659
0.01626369046673646,0.022032826096728762,0.02373493655777003,660
0.016627551919142884,0.02127083337419387,0.021886056127316054,661
0.016078207778215153,0.020532876796041596,0.023625619480768936,662
0.015434271172614283,0.020377850956999677,0.022052969100780872,663
0.014968621063148165,0.019036015321044163,0.02170494260530663,664
0.014921384679209533,0.020064042730073155,0.02253372987624349,665
0.01601750179803752,0.018969596467065947,0.020895966251145474,666
0.015959667070581805,0.020877659272296727,0.022390660226282076,667
0.016086634020101884,0.020142969357094257,0.02132908983386914,668
0.014719831982586282,0.02047163219358892,0.022380049212715906,669
0.015906469596208686,0.02300425460861077,0.021646303078876685,670
0.014733990413471043,0.019691040508228057,0.021504839079450215,671
0.015227322126300763,0.017814483691940042,0.02205701331878327,672
0.01410656072275114,0.01964671035830967,0.021397692003948823,673
0.015298820761318825,0.01930784050363369,0.021748947426631825,674
0.015452467322665395,0.01946731647281675,0.022387759617047226,675
0.015220566387485382,0.01918686270928862,0.02128058091597803,676
0.015351550341791873,0.019607522450123434,0.02132160749411917,677
0.014517303896074918,0.01892082802881046,0.020814415619325444,678
0.014222845787119784,0.018981461227203157,0.022547315800510427,679
0.013447808064012388,0.021946954400625676,0.02128423621835137,680
0.01439566721446285,0.01973006929641603,0.021773324076609285,681
0.015496805986521457,0.02065091102365649,0.021613247371919164,682
0.014614158264195229,0.019541796841161793,0.022864772973885568,683
0.017128730767691534,0.020479048111946962,0.020398753210446804,684
0.01412300046212394,0.020284059826625997,0.02246552934701129,685
0.01437639681767527,0.020673359638857518,0.021727726875423164,686
0.01634982825329456,0.020760288594245523,0.022073550820782092,687
0.015620764935451337,0.01829559523871242,0.022148096700630632,688
0.014910728874097787,0.018812535474807986,0.02357166966782031,689
0.01438972984482449,0.02009754556930412,0.021874905291621137,690
0.015514147580863141,0.019311715356163522,0.02173354979057441,691
0.016390014041789802,0.02009332316835605,0.02003006895184352,692
0.014292533655961778,0.01867542561027536,0.021295229707787515,693
0.01463863019477395,0.019965941230915933,0.022103647564538968,694
0.016570080726484464,0.018170662601959743,0.02172259651565712,695
0.015250805526895731,0.020336572185034398,0.021208095043526245,696
0.0142320463122182,0.021333582042414746,0.021912491564062588,697
0.01684134368894432,0.020440779503681263,0.02212373671091086,698
0.015987180649775178,0.020251133081181014,0.021205192727697775,699
0.015870677383651135,0.020830376244346145,0.022270487136902772,700
0.015351153009324027,0.020666925764694706,0.022910222238595065,701
0.014994888197357888,0.02014077704842015,0.019935105718001146,702
0.015401260978089802,0.019778511783792006,0.021947345863448334,703
0.015383228280202443,0.019958665787835398,0.021901102570622624,704
0.015440819740206214,0.020807256837484203,0.02214142786431335,705
0.015796393955001806,0.021989853859747097,0.020194326044349023,706
0.015389889288315245,0.0223839623872832,0.021799199199154212,707
0.015279532636197048,0.021082783288794933,0.021001403987292576,708
0.015107741114430556,0.020707187320367738,0.022114072937468886,709
0.016721850256823132,0.020220822308217503,0.021994518334385798,710
0.014988082545228444,0.020102090019169475,0.021242969892453403,711
0.016469818436641675,0.02058479953331976,0.02301132212429345,712
0.014752257587576399,0.02070496908830758,0.02245873952442613,713
0.014834536759584082,0.0208218558897527,0.021362843850738233,714
0.014350823325555514,0.01921706612994361,0.020546973505550507,715
0.014216610247310045,0.018707377126137237,0.021285246954953006,716
0.01616203285259076,0.02065668007806913,0.02033420126461829,717
0.01725317272809951,0.01945679979537588,0.021071615824935042,718
0.014435750665808293,0.018317323837887527,0.020465041123118838,719
0.015011963432084299,0.019580255970393447,0.02047801808989351,720
0.014905713499820877,0.018758473431781074,0.020288544590542384,721
0.015035509381609939,0.018974004445377793,0.020264457836163177,722
0.014385408099222938,0.0192440034689463,0.020720513745950964,723
0.016298084854471033,0.019688252953711974,0.0227665808086442,724
0.0151775213250045,0.01990638551143959,0.021241803103547473,725
0.014515292937803915,0.018743662326700182,0.020521915798716952,726
0.016034730364357104,0.021018219985954247,0.022579755897101293,727
0.01613229917385337,0.01921956125191949,0.02119943620888351,728
0.01529772096931048,0.019533547210373897,0.02084472735365043,729
0.015930398509227374,0.01976320055184342,0.020934921398848665,730
0.016735628202027255,0.02014539949644573,0.021829486290256384,731
0.015204457580609813,0.020380627755470584,0.02029517614666068,732
0.015415581313061836,0.01890336251181897,0.02148111305342136,733
0.01706680255910601,0.01951435528427234,0.02155950533316347,734
0.01649410670647071,0.020701223696538148,0.020610099273122164,735
0.01629507898195911,0.0199848119205651,0.020539580148198913,736
0.014063893282680467,0.01915196405082362,0.02175685631759598,737
0.015413643112866346,0.019988745544144954,0.022149623012109092,738
0.01345509808631258,0.021290734151717103,0.02207020911912013,739
0.01509983221678083,0.019254976799308793,0.021807848628892748,740
0.014478118457600934,0.02108265988149219,0.02042202026353484,741
0.0144764215172966,0.01974814145700695,0.021927793811871137,742
0.01497452735265834,0.019573787643826644,0.021771566031715144,743
0.016098547858736816,0.01905834496738931,0.0200677651370992,744
0.014261326280515935,0.019056410342810956,0.02042348299563403,745
0.016409875190896393,0.019039784920422492,0.020642969947873218,746
0.015493308492893116,0.01933105179886561,0.02095411887816827,747
0.016908008059625747,0.019996710840407314,0.02172945166943144,748
0.01568070976720618,0.02001250814028941,0.020747875083362434,749
0.016320192730358125,0.02070769550605702,0.020532689892017408,750
0.014538407290399478,0.02008202940402489,0.020644659898032387,751
0.01468636502630553,0.018851581297259563,0.02080935111844323,752
0.013817555176309101,0.01984392495596208,0.022047034079794497,753
0.015765948556631586,0.01937485331928011,0.020644850220591326,754
0.01347822474973302,0.018931403780929265,0.020984344246580428,755
0.015174231326482625,0.01893547888604692,0.021119572806678467,756
0.013496895274683764,0.020945874125892334,0.021199047348308547,757
0.015181456859446992,0.020712673702514443,0.021304632721628344,758
0.017379227844039564,0.01997196718185229,0.02093544303342195,759
0.015199842832770876,0.02106217184080835,0.021436526421827203,760
0.016995872864923475,0.020260620393031503,0.022364712546458554,761
0.015972977262815317,0.01906193563691731,0.020672195692523133,762
0.015891838257960655,0.019236733587413388,0.02052516616362598,763
0.015961494798369544,0.018565834150057036,0.0206050686940723,764
0.015167313472627668,0.018609476669929504,0.019677388770598273,765
0.01397996034870859,0.01829655697750668,0.021903522670687486,766
0.013563753038195778,0.01772885139798113,0.021268210594620897,767
0.014691698380286177,0.019279638821843352,0.019897877561236052,768
0.01600050480368021,0.019313895427132403,0.021639143657569592,769
0.013974807951629559,0.01959054634999162,0.021827304412919725,770
0.014226560316966693,0.019188482092167343,0.02168962263601895,771
0.0144093742253668,0.01964130312118187,0.022070250669000216,772
0.012309734564047149,0.02024695223099711,0.019473745518705936,773
0.013487616228976877,0.019609775909317083,0.020269354906426874,774
0.01507966799586842,0.01939338094141715,0.020137267199798962,775
0.01561080132244741,0.018804672403923372,0.02076744293173536,776
0.017576731051036944,0.017917720645780035,0.02091657124509825,777
0.014504218972231427,0.018093539101960952,0.021615379774402626,778
0.014529221928093132,0.01971336182242401,0.020478281821314222,779
0.0144055373058419,0.019261421248024237,0.02049125088254357,780
0.014302813916850895,0.019980738564997307,0.021350671523709445,781
0.015486373871127038,0.01908526725745063,0.02130905623413388,782
0.014093192460399398,0.018451406959044042,0.02147073208176899,783
0.015249722314620535,0.021211807579820954,0.02002825900909598,784
0.013187678657909844,0.01991734734383982,0.021245158143662277,785
0.014610110902362212,0.019789816823994694,0.021282235938332644,786
0.013358687848305777,0.019361104927643737,0.02105446131678642,787
0.013757295025619419,0.01923178198285456,0.021648325725288624,788
0.013149988810858455,0.0210955696339456,0.020835187734814645,789
0.014038531337422333,0.020927895812224703,0.020438569916158562,790
0.014022272681839783,0.020699276215022704,0.02147634861719515,791
0.015661112619439664,0.01992037187404378,0.01870744054319954,792
0.014725589808094231,0.020140422684740554,0.02234720018710135,793
0.014322223554292737,0.02000748200053358,0.01969283216754611,794
0.014258856904814564,0.020251462142288127,0.020940072142268954,795
0.018053595464150547,0.017757934373328305,0.021835081505265273,796
0.01415060148260124,0.01916061429376832,0.021559545668513598,797
0.014775219065780144,0.01977636152606856,0.0204962600791832,798
0.014010201879996994,0.02126161499900331,0.01991370476943528,799
0.01356320491675438,0.021966809561121844,0.020636172903615607,800
0.013732809209898902,0.01915079279412622,0.020965022933603278,801
0.014518941277342656,0.02094409403229682,0.02223660866571157,802
0.016474511120436804,0.02247254849350933,0.021977519112572237,803
0.01652923889830235,0.020638082062578313,0.02311709125314042,804
0.014510173973430077,0.020799293545570256,0.01964463557300826,805
0.01681950283433374,0.0204196529955398,0.02021960588531238,806
0.015403585965492378,0.02167881633330504,0.020718146353106266,807
0.014260166132566351,0.01943259417179165,0.022102872874345147,808
0.015526601184853162,0.019449552375006347,0.022959691598606394,809
0.014501971736312114,0.01881625654984192,0.02068992469695103,810
0.015582095994691994,0.019145107288208403,0.019757256279488614,811
0.015727911904990816,0.019321465892619245,0.020894710334281606,812
0.015401639525143526,0.01842086575142036,0.01982394488575771,813
0.014087365661557893,0.019110382993880938,0.02169198291071856,814
0.015749420046438596,0.020878689317112425,0.022010909469045374,815
0.015610807873361625,0.019711878503124856,0.021467597919003625,816
0.015225946592421293,0.019876059622633176,0.022053113837807895,817
0.015425135987068482,0.019264959154224777,0.02231981435832457,818
0.014360199985854732,0.01872880860944491,0.02195922535905448,819
0.014276026754590285,0.02051288861240541,0.02132501924211659,820
0.0148752079426594,0.019871518940254608,0.021855372819683028,821
0.014150451133419591,0.02058634097126987,0.019693599662158067,822
0.01465733508226839,0.020248681281512814,0.022385999252174008,823
0.013826929592334747,0.021136845510753694,0.020737613765943953,824
0.014752180622977167,0.02080212505323774,0.022512044986858305,825
0.014046528110718073,0.021149225551560808,0.023532840495495012,826
0.014118179731280385,0.020316836672812366,0.021986936612695254,827
0.014962152885180463,0.02095241116202179,0.021561779264409518,828
0.013506020938109261,0.02132491890741652,0.021152712188804546,829
0.014331973256883127,0.020781295888312453,0.02187988042918073,830
0.013792117826811542,0.020258178711779193,0.02203653748783422,831
0.01584397200960481,0.020780972250355204,0.020857869779252025,832
0.015304074229606337,0.019750573053197454,0.021427922410278813,833
0.014592642373903645,0.02125682745254462,0.02165074695053379,834
0.015090319896497381,0.019918631191657928,0.02169564422425775,835
0.01593399543527568,0.020076451248220235,0.020688075387694054,836
0.015586488465599253,0.022158089053342794,0.021370577900271234,837
0.014233656497471306,0.019526046310611573,0.020507004414039597,838
0.015676036825805192,0.020193022601820772,0.02306581782292,839
0.014499630619716281,0.020253496292795464,0.022615830735581578,840
0.01599172583377035,0.019999401451304327,0.022127928704311337,841
0.015249144092429664,0.020590635154467435,0.02102797243526286,842
0.01352724348726761,0.020032141825920932,0.021188559728258373,843
0.015531053618170046,0.020902500710322104,0.020564826121527234,844
0.01581771018627521,0.021209567290506076,0.020384709494712522,845
0.015408421345479772,0.021179005113872877,0.023034714974131627,846
0.015196087140079676,0.020783135791859076,0.021534873272258163,847
0.013699934728333259,0.020666841823939415,0.022288162688129633,848
0.015215834010397104,0.02127281414472977,0.021508322559564245,849
0.014938915041454866,0.020043233815702527,0.02274209573821185,850
0.013765483387986402,0.021199987722788777,0.022842835510298275,851
0.013371281505963319,0.019608120526832706,0.022894601892748702,852
0.014182715939748342,0.021680530018238334,0.02254907065447473,853
0.014856247651617659,0.020120636257523715,0.021044753693094772,854
0.013503646203675092,0.019905026559811065,0.021056027546267085,855
0.015135260585638473,0.02026887892169845,0.022013536014693826,856
0.013646514498895063,0.020903274305170944,0.02095021838989456,857
0.015003007857550491,0.02122896603260753,0.02037508390796794,858
0.016793091381243856,0.020316569278825476,0.022281262673049525,859
0.016047965527635315,0.020855097516117534,0.0231465882173925,860
0.014993828807452297,0.02004917704577712,0.021424186846026528,861
0.014342794083633502,0.020762649441880224,0.022267252640073912,862
0.015181579787939287,0.02067245893419687,0.021674478592424586,863
0.014459557351900793,0.020695173351083264,0.021700075802002058,864
0.016979815466764914,0.018609801134064935,0.021051277200416676,865
0.01408882262169138,0.018885728374593024,0.020354577228526766,866
0.01544973810959564,0.01959421591125088,0.021377532116152925,867
0.014844384981777054,0.01997008368087101,0.021139836454926744,868
0.015298705053449812,0.01936866726693201,0.0216859351360255,869
0.015031840429434055,0.02115543978383698,0.01969678827404068,870
0.015819833718467638,0.021363094500868058,0.021362549183493094,871
0.014151317307565272,0.02146869041181729,0.02230161654563074,872
0.014401549647613473,0.021753152238632247,0.02129723512840651,873
0.015775300258983282,0.01954150863681514,0.021300328860216884,874
0.013184474887631869,0.020418047085906648,0.020172449503474493,875
0.014420118743776189,0.0220646165720541,0.02060402232888006,876
0.011482941309394798,0.019750415085833365,0.020376649860024694,877
0.014701997110269715,0.019707334403978573,0.02206009421969763,878
0.015009109882532325,0.019838364344522495,0.021851892070016272,879
0.012978139200834508,0.020269447851569065,0.021745514804516745,880
0.014480992207554713,0.019267980819760826,0.022150578951070348,881
0.013811121028630073,0.02127000485310757,0.02207271448143158,882
0.015301553197694714,0.02007168956470078,0.02205684454006023,883
0.014909032367642556,0.019462563099003488,0.021421077293323137,884
0.014310272119991125,0.02001283033804703,0.021208315518951998,885
0.014515652487244273,0.020429809624760695,0.02074357905568193,886
0.014967950740483581,0.02114161571891175,0.021144188257401508,887
0.015492292051803441,0.01970978340010338,0.020710547888110234,888
0.013907572480258878,0.01981629351178269,0.022073341993728575,889
0.013863627088082642,0.01962907479526173,0.021709505125095774,890
0.014218063143314433,0.019998707240902906,0.02091202352848277,891
0.01623994676573698,0.019668967059052654,0.020681498701030976,892
0.014609519241832715,0.019762455479873185,0.020477539896098566,893
0.014703324688134636,0.01967456512049619,0.020143898446521584,894
0.01365583938809633,0.02088629330655501,0.021012237658997394,895
0.014807777038478711,0.019410535669465302,0.02184689816705187,896
0.015158219386001997,0.021123370473717505,0.02167064530529075,897
0.01557741966397023,0.020282198333771144,0.019981024282126253,898
0.015385588971272648,0.019755052768265984,0.020229305477245052,899
0.015593677568159783,0.01995875390960455,0.02133584157925176,900
0.013352002174288781,0.02022054748113272,0.021920666647448232,901
0.014154903324794563,0.019744933430942614,0.020162860609184704,902
0.01501066291349904,0.01929678949323478,0.020129466318170103,903
0.015763658809553015,0.02084136516600628,0.02031472474285501,904
0.01532190982891773,0.019730534004483057,0.022020414910641627,905
0.014585610401711,0.02016672966232231,0.022034895612771353,906
0.014742202729398746,0.01959379504665538,0.02103026140566649,907
0.014491156071152336,0.01983333719547501,0.02057007613759482,908
0.013558859236951543,0.019901791674860378,0.020401487335305866,909
0.014576923515473688,0.0209134350810977,0.02098565730359397,910
0.013202450662687827,0.019956734019813117,0.021286979729216254,911
0.016682267589122956,0.021574718880539523,0.021002683462550693,912
0.015756652236253624,0.020524448900400317,0.020047936983713592,913
0.01749308177980635,0.01894255217201682,0.020372679998247586,914
0.017840493429297194,0.01917006738544179,0.020576936605813757,915
0.01684095374915951,0.020385775551513906,0.020026904264961953,916
0.016371096125154173,0.022038655778828596,0.02070803659950169,917
0.014630242913789846,0.020388850366193336,0.020748416336940093,918
0.014740902171729665,0.01948815333439264,0.021893129724887113,919
0.014283497184278383,0.021364115169636006,0.021562183189077273,920
0.015691740637231315,0.020579712294625713,0.02144088426443611,921
0.014454243038752503,0.02130775725928804,0.021732377855797007,922
0.014624588877185495,0.02004043431949737,0.01983755560407948,923
0.013508000406482704,0.020360194383305878,0.020524596753312127,924
0.014203338681353397,0.019906090247742068,0.021488249222238867,925
0.01589257262465051,0.019097638782850458,0.022404107406525306,926
0.01405322734616796,0.021100961282221962,0.02056615812665817,927
0.014737636121794373,0.019561369212494233,0.01958948816612512,928
0.01394290301984219,0.018758542912487595,0.021538479054379528,929
0.013651005481111748,0.020195189335529384,0.021092124152535162,930
0.013390717326999344,0.02051501772532608,0.02149608024419289,931
0.014061073546863975,0.019742717663595317,0.022606160740267035,932
0.01559379275999152,0.018959427981763928,0.020577236082528826,933
0.013496565220404731,0.019138767227959142,0.022254692920202348,934
0.013720018497088458,0.02019582191526066,0.02052626475883831,935
0.015759426991474753,0.018748997481853637,0.020736977048518568,936
0.014902485681768295,0.018941924983214467,0.021757071771183818,937
0.015214099370499477,0.02161561458476574,0.02017720763746457,938
0.014817762297822976,0.02267737720535513,0.020678945424930817,939
0.0122226049842009,0.020144702929265308,0.022239834600296972,940
0.015080474096532726,0.02034282034435341,0.021873774682293824,941
0.013418155373337135,0.019842158309061955,0.020479397795922158,942
0.014205233011975483,0.019599365023531337,0.022120270374764092,943
0.015912765954563795,0.020040332626488314,0.020620412916104402,944
0.01633491428898095,0.019835621555141646,0.020372031160768397,945
0.014229130652384885,0.019430818288773456,0.021737690720781383,946
0.016155734524857773,0.01975883620687758,0.02069564438622403,947
0.01433371126252212,0.019964019343363178,0.02058454098728655,948
0.015226807520290651,0.022219926467160207,0.020799235934005695,949
0.01476421088448421,0.019256744119122114,0.02021468031620382,950
0.015320724793738201,0.019217212216070673,0.021858355842636738,951
0.015975972511158044,0.020756173432866287,0.021634841273726148,952
0.015279784106537336,0.0196042165075346,0.02098835177488676,953
0.014452839666090421,0.021645773524464527,0.020822731431797005,954
0.01627787153534275,0.018881759700091226,0.020588391362157052,955
0.016842349290537725,0.01986454753038761,0.0194020862532947,956
0.015081775122789144,0.018611291882336116,0.01907071720063905,957
0.015702533042053067,0.0189532465015522,0.019238202869604985,958
0.01470161592503761,0.01886062632465064,0.019999842231669562,959
0.016449087840428114,0.01839643453560728,0.020954842016498002,960
0.013478195270209952,0.018880876965873226,0.020121748073851295,961
0.015257790120965838,0.018546167230064192,0.021192247033125475,962
0.015108960671982936,0.019673556297971483,0.019380134244628134,963
0.015189295851142188,0.019149483102491704,0.021295258149071017,964
0.016016017984569104,0.019606466755211105,0.01935329153672547,965
0.016019340671657337,0.019714914661982257,0.020308534220011817,966
0.01602432849526884,0.02024691355795747,0.020622949406802205,967
0.015142342701948766,0.022715385379873585,0.02006498597112236,968
0.015725854689215772,0.019489848868005914,0.020192822522582046,969
0.016149949328970084,0.02066486435180388,0.02095190976841521,970
0.01577564903350439,0.019778230070070443,0.02199182083790639,971
0.014931023326496103,0.019718831739086205,0.01992634299499049,972
0.014433118614971343,0.01899944145563413,0.020756709856729158,973
0.014223814971632841,0.019010742877118705,0.02032001217717516,974
0.015617345734753006,0.019877747791746003,0.021303911194336278,975
0.014709878953715038,0.01908169704370736,0.02063263751758201,976
0.015476305232341605,0.018638418277824028,0.020078507394962364,977
0.013496334729284697,0.017896948756145215,0.020774661840634097,978
0.01470532944679278,0.018628600631589446,0.02046264646313989,979
0.014770444812934935,0.01895904343719068,0.020588379368467514,980
0.014926728233771488,0.01867796832557341,0.01997381278495482,981
0.016325099793383105,0.018582604318939745,0.019923226522020915,982
0.01342029673776048,0.01932953311211298,0.021306920254901725,983
0.014847731695467666,0.019997333862044414,0.019622916828550774,984
0.013250565528185713,0.01854294159558595,0.020211397390907895,985
0.014879203645053185,0.019210363601933234,0.0207754403279965,986
0.016074364249651755,0.02046351064772683,0.02172764561445375,987
0.015476873696930077,0.019986208658033577,0.02175691822385658,988
0.01565984953450557,0.020165782673466727,0.01996685510366224,989
0.014207789709609921,0.018793998726189084,0.0220612335055501,990
0.01361562939128063,0.020567311479794327,0.020427352668442603,991
0.013218205465760947,0.02053733876797842,0.02102434882768784,992
0.014152709489526858,0.01950416136404487,0.020385346730346234,993
0.015331730495347364,0.019439233212045336,0.021113159022871926,994
0.01300690783900038,0.01970334104784755,0.02152887286275231,995
0.014085032067942843,0.020398552939331,0.021769810390347418,996
0.013468555554866996,0.01811277520036847,0.02209884477390761,997
0.014335204244822184,0.020000997243716928,0.020588931399638428,998
0.013275529626247649,0.02056170228954243,0.020566152751311316,999
0.014551089294115397,0.020345007542608217,0.021043233954441416,1000


==> images/TV_prior/myula/marginals_05.csv <==
x,y
-2.831587,7.9389528710970225
-2.8035426,13.815510557964274
-2.7754984,13.815510557964274
-2.7474542,13.815510557964274
-2.7194097,13.815510557964274
-2.6913652,13.815510557964274
-2.663321,13.815510557964274
-2.6352768,13.815510557964274
-2.6072323,13.815510557964274
-2.5791879,13.815510557964274
-2.5511436,13.815510557964274
-2.5230994,13.815510557964274
-2.495055,13.815510557964274
-2.4670105,13.815510557964274
-2.4389663,7.9389528710970225
-2.410922,13.815510557964274
-2.3828776,13.815510557964274
-2.3548334,7.245805690537077
-2.326789,13.815510557964274
-2.2987447,7.938961372582658
-2.2707002,7.9389528710970225
-2.242656,13.815510557964274
-2.2146115,7.938961372582658
-2.1865673,7.938961372582658
-2.1585228,7.245805690537077
-2.1304786,5.99304272204171
-2.1024342,6.840349083914548
-2.07439,6.552658509977133
-2.0463457,7.245814192022713
-2.0183012,7.245805690537077
-1.9902569,6.147201903354603
-1.9622126,6.840340582428913
-1.9341682,5.859519830902822
-1.9061239,5.99304272204171
-1.8780795,5.859519830902822
-1.8500352,5.6363677781029775
-1.821991,5.859515580169039
-1.7939465,5.04858536395271
-1.7659023,5.230906920746665
-1.7378578,5.4540504720608745
-1.7098136,5.230906920746665
-1.6817691,4.994518142682434
-1.6537249,4.760903291500929
-1.6256804,4.643120255844545
-1.5976362,4.412596597232714
-1.5695918,4.412596597232714
-1.5415475,4.11031572535978
-1.5135031,3.9877134032674473
-1.4854589,4.026934116420729
-1.4574144,3.795822395457342
-1.4293702,3.520116514052277
-1.4013257,3.5322378745846215
-1.3732815,3.5695092693818533
-1.3452371,3.385075979496482
-1.3171928,3.3746089303810383
-1.2891486,3.18536693074251
-1.2611041,3.2661282873869686
-1.2330599,3.004483188718183
-1.2050154,2.9150766010025984
-1.1769712,2.768473126810723
-1.1489267,2.645652297124382
-1.1208825,2.4055676331213545
-1.092838,2.450019395692188
-1.0647938,2.3149396156615363
-1.0367494,2.180055347971594
-1.0087051,2.176905739068698
-0.98066074,2.101226674682935
-0.9526164,2.0867546420744003
-0.92457205,1.8252749420166434
-0.8965277,1.7926278641799775
-0.86848336,1.7777498001537981
-0.8404391,1.5985935673692708
-0.81239474,1.5205964366464462
-0.7843504,1.4589083091703698
-0.75630605,1.4051725346493138
-0.7282617,1.3893021288632126
-0.70021737,1.2272209775264777
-0.672173,1.286089841743676
-0.6441287,1.1545043099450143
-0.61608434,1.0074810654975697
-0.58804,0.9881466041400735
-0.55999565,0.9795543589630474
-0.5319513,0.9010554091354754
-0.50390697,0.8589263711744327
-0.47586262,0.8128740992835328
-0.44781828,0.6833615968433578
-0.41977406,0.7026135283426791
-0.3917297,0.6190964427736875
-0.36368537,0.5680927045603069
-0.33564103,0.5322506424050172
-0.30759668,0.4512191096605786
-0.27955234,0.4279836205685622
-0.251508,0.4160119530246524
-0.22346365,0.32860375426981997
-0.19541931,0.3285952527841853
-0.16737497,0.26109787190444694
-0.13933063,0.24638322302911667
-0.11128628,0.19742778330082963
-0.08324194,0.18361405825052166
-0.055197597,0.10813837744734178
-0.027153254,0.08418368759789019
0.00089108944,0.11932507021506555
0.028935432,0.14825683992228497
0.056979775,0.12375431039356986
0.08502412,0.18275752714890525
0.11306846,0.19742778330082963
0.1411128,0.2220467357986345
0.16915703,0.21671812638741553
0.19720137,0.31678677776503555
0.22524571,0.33256548132437086
0.25329006,0.3814884709679112
0.2813344,0.4423004329287397
0.30937874,0.4796224773623621
0.3374231,0.5304223042023967
0.36546743,0.5801304742403038
0.39351177,0.5929426611837306
0.42155612,0.7142079668146866
0.44960046,0.7505401346000694
0.4776448,0.7650030528258638
0.50568914,0.8648360548996605
0.5337335,0.932266145745617
0.56177783,1.000668387080063
0.5898222,0.9881466041400735
0.6178665,1.0524212285665124
0.64591086,1.0984148432939707
0.6739552,1.2431539540385312
0.70199955,1.2681950517367833
0.7300439,1.3610915133759762
0.7580881,1.3864449840624329
0.78613245,1.5968399538615063
0.8141768,1.589813879717225
0.84222114,1.7104503689914745
0.8702655,1.7343951085283325
0.8983098,1.6679729407243582
0.92635417,1.901081951174885
0.9543985,2.0014251675002313
0.98244286,2.0173744514532075
1.0104872,2.0925225975249333
1.0385315,2.2088530881234485
1.0665759,2.3185605068655075
1.0946202,2.3976893259385967
1.1226646,2.5683233444549947
1.1507089,2.6456480463725307
1.1787531,2.79145839428357
1.2067976,2.803171436945756
1.2348421,2.9150723502507465
1.2628863,2.9622191286764483
1.2909305,3.4171642940479825
1.318975,3.4391602036657525
1.3470194,3.3337826851089316
1.3750637,3.4503165013648833
1.4031079,3.6348877778928532
1.4311521,3.6622867520809677
1.4591966,3.719462168819911
1.487241,3.9499688245327484
1.5152853,4.328034958452799
1.5433295,4.007127238372697
1.5713739,4.355450935539908
1.5994184,4.571657041110549
1.6274626,4.680856333075541
1.6555068,4.680856333075541
1.6835513,4.943237600442027
1.7115958,4.943220597543032
1.73964,5.299895541481765
1.7676842,5.741728293760803
1.7957287,5.230919672893807
1.8237731,5.230902669994813
1.8518174,5.454046221309023
1.8798616,5.454046221309023
1.907906,6.840357585327908
1.9359505,6.147193401868968
1.9639947,6.552658509977133
1.992039,7.9389528710970225
2.0200832,6.329514958662922
2.0481277,7.938969873996018
2.076172,6.840340582428913
2.1042163,7.9389528710970225
2.1322606,6.552658509977133
2.160305,7.938969873996018
2.1883495,13.815510557964274
2.2163937,13.815510557964274
2.244438,13.815510557964274
2.2724824,13.815510557964274
2.3005269,7.9389528710970225
2.328571,13.815510557964274
2.3566153,13.815510557964274
2.3846598,13.815510557964274
2.4127042,13.815510557964274
2.4407485,13.815510557964274
2.4687927,13.815510557964274
2.4968371,13.815510557964274
2.5248816,13.815510557964274
2.5529258,13.815510557964274
2.58097,13.815510557964274
2.6090143,13.815510557964274
2.6370587,7.938969873996018


==> images/TV_prior/myula/marginals_5.csv <==
x,y
-2.1492996,7.211155138202604
-2.1222105,13.815510557964274
-2.0951216,13.815510557964274
-2.0680325,7.904302318762549
-2.0409434,13.815510557964274
-2.0138545,6.517999156336545
-1.9867654,6.80569003009444
-1.9596763,7.211155138202604
-1.9325871,6.805685629451066
-1.9054983,7.21115073755923
-1.8784091,6.294864406328449
-1.85132,6.805685629451066
-1.824231,6.294864406328449
-1.797142,5.506402645320804
-1.7700529,5.601717225768504
-1.7429638,5.196247717016965
-1.7158749,5.9583877690638625
-1.6887858,5.19625211766034
-1.6616967,4.7688081028333995
-1.6346076,4.768803702190025
-1.6075187,5.419391268331175
-1.5804296,4.859779881039127
-1.5533404,4.72624408777123
-1.5262516,4.537002088132701
-1.4991624,4.2667161590361635
-1.4720733,4.320783380306439
-1.4449842,3.8789462273840263
-1.4178953,3.915313871554901
-1.3908062,3.7299150488669124
-1.3637171,3.6701914135219162
-1.3366282,3.461646661628859
-1.3095391,3.6558070767131907
-1.28245,3.1421283839647933
-1.2553608,3.250337567961652
-1.228272,3.0759841808168744
-1.2011828,3.0215003961761786
-1.1740937,2.8228935531347124
-1.1470047,2.7395163448390356
-1.1199157,2.6731893012645886
-1.0928266,2.4882019165581295
-1.0657375,2.4404661130935654
-1.0386486,2.3788449789873916
-1.0115595,2.3058803597641746
-0.9844704,2.2241253091021083
-0.95738137,1.9935056747220223
-0.9302923,1.9989360700646053
-0.90320325,1.9962193805936186
-0.8761142,1.8664269981970376
-0.8490252,1.7037887440764854
-0.82193613,1.63331388690425
-0.7948471,1.5140572510538257
-0.767758,1.549932277965199
-0.74066895,1.4538274959749993
-0.7135799,1.3618303582557452
-0.68649083,1.256609544555846
-0.65940183,1.2246987322747924
-0.6323128,1.1381106041021993
-0.6052237,1.0755858464774912
-0.57813466,1.0321742174235635
-0.5510456,0.9122014907032875
-0.52395654,0.8885898982753201
-0.49686748,0.81006307219442
-0.46977842,0.7536008611700229
-0.44268936,0.6971790619114197
-0.41560036,0.6249790827045553
-0.3885113,0.5844373889535796
-0.36142224,0.5448302798635543
-0.33433318,0.5024607400187199
-0.30724412,0.45654663807126783
-0.28015506,0.3927776703716837
-0.253066,0.38189768673205066
-0.22597694,0.30690599854975487
-0.19888788,0.2816339667955803
-0.17179888,0.23573681010327832
-0.14470983,0.2012946362833135
-0.11762071,0.1972396633920766
-0.09053171,0.1468147508722565
-0.06344271,0.12609084425005676
-0.036353588,0.10906738976037708
-0.009264469,0.04720845386005704
0.01782453,0.06162204247697868
0.04491353,0.07070209510144564
0.07200265,0.11236636182449108
0.09909165,0.14767018291757772
0.12618065,0.16407279399936797
0.15326977,0.2479651523323666
0.18035889,0.2670679299730768
0.20744789,0.2699562818281159
0.23453689,0.34630736023174363
0.261626,0.3982601402444273
0.288715,0.4272550451367392
0.315804,0.4583008204384296
0.34289312,0.4921419838173445
0.36998224,0.5221779530250369
0.39707124,0.5884100129466505
0.42416024,0.6701251390127009
0.45124936,0.7567430475730955
0.47833836,0.7622569427496328
0.50542736,0.847265337064658
0.5325165,0.8957971366802695
0.5596056,0.9767444124842327
0.5866946,0.9995427474945974
0.6137836,1.114205083248645
0.6408727,1.126655725127433
0.6679617,1.2146942482774692
0.6950507,1.3661624949948794
0.72213984,1.4273299558728667
0.74922895,1.4585824993769712
0.77631795,1.442825341102718
0.80340695,1.5962038772530187
0.8304961,1.610883039916068
0.8575851,1.7473145318708803
0.8846741,1.8905871627197477
0.9117632,1.878436344937235
0.9388523,2.0098994844976987
0.9659413,2.1549005315481824
0.9930303,2.224129709745482
1.0201194,2.2766812050719127
1.0472085,2.366968051744013
1.0742975,2.470571513902196
1.1013865,2.5764261499729684
1.1284757,2.7452470195480205
1.1555647,2.835389315236204
1.1826537,2.8228979537780865
1.2097428,2.8291285035287226
1.2368319,3.006462518811638
1.2639209,3.426956702978229
1.2910099,3.382513741713509
1.318099,3.4975830714982963
1.345188,3.6138340763080445
1.372277,3.953058600181122
1.3993661,4.012482020651923
1.4264553,3.9922793133344037
1.4535443,4.012473219345809
1.4806333,4.320783380306439
1.5077224,4.012482020651923
1.5348114,4.81325106409812
1.5619004,4.726248488414604
1.5889895,4.572097808587346
1.6160786,4.908570045208559
1.6431676,5.131704795216654
1.6702566,5.601717225768504
1.6973457,5.419395668974549
1.7244349,5.70707774142633
1.7515239,5.196243316354225
1.7786129,5.5064070459641785
1.805702,5.824860777082714
1.832791,5.8248519757766
1.85988,5.70707774142633
1.8869691,5.5064070459641785
1.9140582,6.518007957642658
1.9411473,6.518007957642658
1.9682362,5.824843174393022
1.9953251,13.815510557964274
2.0224142,7.211155138202604
2.0495033,13.815510557964274
2.0765924,7.904302318762549
2.1036816,7.211155138202604
2.1307707,13.815510557964274
2.1578598,7.211155138202604
2.1849487,7.904284716072858
2.2120376,13.815510557964274
2.2391267,7.904302318762549
2.2662158,13.815510557964274
2.293305,7.904302318762549


==> images/TV_prior/myula/marginals_95.csv <==
x,y
-2.474843,7.891823799132321
-2.44809,13.815510557964274
-2.4213367,13.815510557964274
-2.3945832,13.815510557964274
-2.3678303,13.815510557964274
-2.3410769,13.815510557964274
-2.3143237,7.1986855303149335
-2.2875705,13.815510557964274
-2.260817,13.815510557964274
-2.234064,13.815510557964274
-2.2073107,13.815510557964274
-2.1805573,7.198676618572376
-2.1538043,7.891823799132321
-2.1270509,7.891823799132321
-2.100298,13.815510557964274
-2.0735445,7.1986855303149335
-2.046791,7.198676618572376
-2.0200381,7.198676618572376
-1.9932847,6.793215966345418
-1.9665315,6.2823903425794265
-1.9397782,7.198676618572376
-1.913025,6.505529438012431
-1.8862717,5.945918105958214
-1.8595185,6.793211510464212
-1.8327653,6.1000687857854725
-1.806012,6.28238588669822
-1.7792588,5.3268744416707845
-1.7525055,5.812386713333692
-1.7257524,5.589243162019482
-1.698999,4.9473848199658805
-1.6722459,5.3268744416707845
-1.6454926,4.672952430145327
-1.6187394,4.800785801655212
-1.5919861,4.426087896332595
-1.5652329,4.524527969145847
-1.5384796,4.426092352213801
-1.5117264,4.896095981459537
-1.4849731,4.395316237665841
-1.4582199,4.041676197422262
-1.4314666,3.9600026222892013
-1.4047134,3.6577172945350616
-1.3779602,3.509801620339646
-1.3512069,3.78094993495901
-1.3244536,3.4610114561702137
-1.2977004,3.497374644459882
-1.2709472,3.286658069025436
-1.2441939,3.1556253507378256
-1.2174407,3.2004759169031773
-1.1906874,2.9220149554375268
-1.1639342,2.816649983898494
-1.137181,2.773834442596772
-1.1104277,2.6500767840726787
-1.0836744,2.498200708661166
-1.0569212,2.46247817017788
-1.030168,2.354493987994991
-1.0034148,2.354489532113784
-0.9766615,2.136086041426615
-0.94990826,2.033890644648862
-0.923155,1.9231206950281614
-0.89640176,1.9308184595090476
-0.8696485,1.8210905270110374
-0.84289527,1.7201232017214059
-0.816142,1.649604989558362
-0.7893888,1.5374537583349706
-0.7626356,1.511701262232556
-0.73588234,1.4382032561208358
-0.7091291,1.3565825281186625
-0.68237585,1.2248714625843207
-0.6556226,1.2059628520639618
-0.62886935,1.2147447937663916
-0.6021161,1.0609495644861417
-0.57536286,0.9840729760313901
-0.5486096,0.8797085048259412
-0.52185637,0.870744290724387
-0.49510306,0.8034194763381326
-0.4683498,0.7356471616517057
-0.44159663,0.6758487964808548
-0.41484344,0.6656147890316494
-0.38809013,0.6222159612667091
-0.36133683,0.5222230786059119
-0.33458364,0.4887627080422302
-0.30783045,0.4493310763378805
-0.28107727,0.4244527322147613
-0.25432396,0.3602803294675896
-0.22757065,0.32706678622659197
-0.20081747,0.2584541494527372
-0.17406428,0.20980228830544662
-0.14731097,0.2604010462979734
-0.120557666,0.18431160453198048
-0.09380448,0.14422696043943517
-0.06705129,0.10236923304564802
-0.040297985,0.07380477234414953
-0.013544679,0.07904098055473963
0.0132085085,0.056640043865573045
0.039961696,0.06298927154423176
0.06671488,0.11822933177212708
0.09346819,0.14682990735903942
0.120221496,0.13605662902932333
0.14697468,0.21906590248981073
0.17372787,0.2497793962590635
0.20048118,0.2521904230168657
0.22723448,0.33070220960208324
0.25398767,0.3565270966882324
0.28074086,0.3841337213124174
0.30749416,0.46231186808841657
0.33424747,0.5171947839133761
0.36100066,0.5627300628857295
0.38775384,0.5819423133075342
0.41450715,0.654054518951436
0.44126046,0.7209353206198158
0.46801364,0.7641300997849226
0.49476683,0.8134822195746504
0.52152,0.8382380719386445
0.5482733,0.9487102880554503
0.57502663,0.9981674445296856
0.6017798,1.0894290358080103
0.628533,1.146587449647959
0.6552863,1.1923323707132005
0.6820396,1.301522750935635
0.7087928,1.413314156923752
0.735546,1.416391082428231
0.7622993,1.455682342505451
0.7890526,1.5585441709926307
0.8158058,1.691314625089631
0.842559,1.671233629032582
0.8693123,1.7627825008143336
0.8960656,1.9028623822424575
0.9228188,1.8587375773335195
0.94957197,1.9946699314955805
0.97632515,2.155251501653129
1.0030785,2.3905745003301515
1.0298318,2.41118487579033
1.056585,2.350560253973895
1.0833381,2.5211857710046583
1.1100914,2.7156829783010497
1.1368448,2.7100402488402358
1.163598,2.744329322318868
1.1903511,2.9359967415310604
1.2171044,3.1823025095625446
1.2438577,3.1556253507378256
1.2706109,3.2096925720081013
1.2973641,3.296703948997731
1.3241174,3.4851134636106256
1.3508707,3.629143922091006
1.3776239,3.629143922091006
1.4043771,4.178251732428014
1.4311303,3.8313807885859017
1.4578836,4.15416309259151
1.4846369,3.979800793704175
1.5113902,4.280914798230654
1.5381434,4.559610377135139
1.5648966,5.058619366818663
1.5916498,4.847292449586921
1.618403,4.800790257516563
1.6451564,5.058619366818663
1.6719096,5.058601543254127
1.6986628,5.406926061086878
1.7254162,5.326883353413342
1.7521694,6.282376974876243
1.7789226,5.589247617880833
1.8056757,5.326865529848806
1.8324289,6.505538349754988
1.8591824,5.812391169195043
1.8859355,6.100055418082289
1.9126887,7.891832710874879
1.9394419,6.282376974876243
1.9661951,6.505538349754988
1.9929485,6.793220422206769
2.0197017,7.198667706750398
2.046455,7.1986855303149335
2.0732083,13.815510557964274
2.0999615,13.815510557964274
2.1267147,6.505538349754988
2.153468,7.198667706750398
2.180221,7.891832710874879
2.2069745,13.815510557964274
2.2337277,7.8918148873103435
2.2604809,13.815510557964274
2.287234,13.815510557964274
2.3139873,7.891832710874879
2.3407407,13.815510557964274
2.3674939,7.8918148873103435
2.394247,7.891832710874879
2.4210005,13.815510557964274
2.4477537,7.8918148873103435


==> images/TV_prior/myula/tv_distance.csv <==
0.05,0.5,0.95,Iterations
0.4417740796968802,0.4382831013600148,0.4521700446393423,0
0.4348803548940414,0.43538913908055,0.4312747863406664,10
0.4419988418727502,0.4262567013740238,0.43023534262939334,20
0.4409122229286817,0.43162844242802517,0.4279402721359957,30
0.442963002341607,0.433040178988754,0.4299548149076203,40
0.4374322124995227,0.4239270688836914,0.4236225385205042,50
0.43077168078351397,0.4184446827108921,0.4174195149871533,60
0.4205749327691246,0.4122538995348211,0.41243254451195444,70
0.4242389677951736,0.41739708717314095,0.40207653866228865,80
0.4119505218840257,0.40640756750823626,0.39839887647591443,90
0.41520314456525276,0.40405816128589156,0.39701369277890897,100
0.40723980727658904,0.40365372020904533,0.3926185870387028,110
0.4083589029878917,0.4012978935875693,0.4001317064726101,120
0.4184427240284109,0.4014487349857462,0.41200174016476765,130
0.4091162445837707,0.39845504121785946,0.4047888904662655,140
0.4078488794239564,0.39506742631539526,0.4044642083759481,150
0.4101290882661328,0.39733886156989184,0.40349702819962674,160
0.4043225691752367,0.40228567056233266,0.4003863405454029,170
0.4091555692747597,0.396404215704524,0.3999036180901624,180
0.40191304855178134,0.40833324540295324,0.39994544295515877,190
0.38897898562783917,0.40394487220931113,0.3996659995286072,200
0.388151319460155,0.38971249698642174,0.39745285074292713,210
0.38674189226625966,0.389330389377901,0.3920615717138327,220
0.38574257944879253,0.38752161224684134,0.3842589645819362,230
0.3824795458116674,0.3856901132375172,0.3839615796189697,240
0.3807772670813093,0.3787041921751842,0.3854297140991397,250
0.37924474568162525,0.37757356211535753,0.38598387494341424,260
0.37814166134187777,0.3699084408725336,0.3771707147783179,270
0.3773155890667619,0.37054237249287575,0.3804304407061949,280
0.3753712816552217,0.3726274834644629,0.37761601216966634,290
0.3730724569065572,0.37909033480284005,0.36999878363594035,300
0.3684218156088663,0.3769181294900292,0.3667391608644033,310
0.3725724792084989,0.3703010653645009,0.370379218791435,320
0.3768819762768887,0.36960487986840873,0.3762856320362103,330
0.3755208239244986,0.3714601481331262,0.3696957155404308,340
0.3702056286543627,0.36657386872483827,0.3617377676646087,350
0.3702125534487523,0.35684068721196116,0.3628043838575583,360
0.3614774701727499,0.35494189588917,0.3673670289649525,370
0.36070390057501156,0.36119925320480856,0.3627905604425651,380
0.3601931806424724,0.3543449712824642,0.36643827698117376,390
0.3564514025248514,0.3486826331576521,0.3690441679700476,400
0.3557533426557651,0.3580764408667194,0.3665827014796661,410
0.35241013210587263,0.35860812234785955,0.3684398706098525,420
0.35035188517391336,0.3536514428852092,0.3659068817512805,430
0.3461696453154053,0.3520279579624223,0.3656900953644904,440
0.3455977310173738,0.34643426404253047,0.36010568308691004,450
0.3465301540776199,0.3450467956906256,0.3586559229915743,460
0.34780285864493266,0.3459603919292773,0.3623088766402026,470
0.34761389420004757,0.34325720153034783,0.36060022782639634,480
0.3494581239842387,0.34407555264432277,0.3596371197346755,490
0.34840021030921714,0.34422761629007875,0.3584407525441909,500
0.3421002940201846,0.343691428452168,0.3564359147593165,510
0.339214448574253,0.3470406846864901,0.35260170051690976,520
0.33743399761549453,0.3472217865527529,0.35409135339237885,530
0.3344275138550345,0.34272468987112215,0.3506773860876789,540
0.3340940615191491,0.3397187034068877,0.3445546205689093,550
0.3287439614538851,0.3391911439812599,0.33944741327494465,560
0.33163355467922234,0.34012503832696406,0.33632413182888565,570
0.3301704143475135,0.3430275297559428,0.3333967809649242,580
0.3269903225040298,0.34508739846078507,0.3350319102395589,590
0.32358391052855984,0.3467547049480818,0.3346173441146752,600
0.3204085933476737,0.34682976518119596,0.33295542597502104,610
0.31634590909901483,0.3466141536831853,0.334416161472548,620
0.31604502251044647,0.34498505379171623,0.3322236451344013,630
0.3158175546686268,0.34174667602606834,0.325854323494948,640
0.31057747636196603,0.3396812694206276,0.3221577929125111,650
0.31291417548413647,0.3429290120270684,0.32651965273556743,660
0.31127744897814136,0.33905629206148213,0.327033624586074,670
0.3077929782497455,0.3379262910591556,0.32400173174564273,680
0.3050469633388141,0.3398543651061795,0.32151779460000085,690
0.3000347456287733,0.33910561377370085,0.32389053353492603,700
0.3017727082155347,0.3326142598186935,0.322829678021072,710
0.3025406038050805,0.3293586303239,0.31807501826340034,720
0.30212080816095765,0.3262252646265507,0.3162593117943971,730
0.29718574962063427,0.324318320976496,0.322358993136875,740
0.30018632107111,0.3219736219057868,0.31988542147096355,750
0.2985380374740729,0.31528537616583163,0.3184147780117171,760
0.2984041924657792,0.31372613383093495,0.3115212072536955,770
0.2974821702612215,0.31185997165103285,0.311370699581783,780
0.2987587415362348,0.3105023217398093,0.3141196966134055,790
0.3001780715894689,0.3154584119182962,0.31598688199070624,800
0.2975866337205145,0.3144197328780595,0.31371112237619075,810
0.2944200638333613,0.3138140054024003,0.31309799126182003,820
0.29425137393138934,0.31455529365960766,0.3126392475076102,830
0.29445170981817737,0.30743773298769517,0.30755210016577594,840
0.2954473417211969,0.3088843386573765,0.3104354860309231,850
0.29530906896336595,0.30558239405682747,0.31090434874022943,860
0.2960731803205056,0.30113932307949454,0.3106676616741615,870
0.2918193892174117,0.29923672777930066,0.311831022608765,880
0.29262363097508237,0.30025828992988357,0.3134354916852648,890
0.29342213752507995,0.29624721861853054,0.3142917036155999,900
0.2938560119827073,0.2939504818531746,0.3129306046691928,910
0.2943134197145257,0.2936082970457264,0.3098651240830481,920
0.29437402230934184,0.2957227813146551,0.3105430328469936,930
0.2896036358191334,0.29510012635533767,0.307916014608102,940
0.2902960057225926,0.2967979121811912,0.30827635160670885,950
0.2895231642714726,0.2943684117995693,0.30640813848205173,960
0.2898494493418957,0.29362015842294653,0.3048951778889739,970
0.2868359976336866,0.2949288966223095,0.3020983785825688,980
0.28649013653149236,0.2940060812982169,0.3024593521814266,990
0.28829989187527083,0.2897699869280982,0.30043526323050396,1000


==> images/TV_prior/skrock/marginals_05.csv <==
x,y
-7.4867954,8.573624535211893
-7.4338923,13.815510557964274
-7.38099,13.815510557964274
-7.328087,13.815510557964274
-7.2751846,13.815510557964274
-7.2222815,13.815510557964274
-7.169379,13.815510557964274
-7.116476,13.815510557964274
-7.0635734,13.815510557964274
-7.0106707,13.815510557964274
-6.957768,13.815510557964274
-6.9048653,13.815510557964274
-6.851962,13.815510557964274
-6.79906,13.815510557964274
-6.7461567,13.815510557964274
-6.6932545,13.815510557964274
-6.6403513,13.815510557964274
-6.587449,13.815510557964274
-6.534546,13.815510557964274
-6.4816437,8.573624535211893
-6.4287405,13.815510557964274
-6.3758383,8.573624535211893
-6.322935,13.815510557964274
-6.270033,13.815510557964274
-6.2171297,8.573624535211893
-6.164227,8.573633548646418
-6.1113243,8.573615521696127
-6.0584216,8.573633548646418
-6.005519,7.880468341136182
-5.952616,13.815510557964274
-5.8997135,8.573624535211893
-5.8468103,7.880477354651949
-5.793908,7.880477354651949
-5.741005,8.573624535211893
-5.6881027,13.815510557964274
-5.6351995,7.880477354651949
-5.5822973,8.573624535211893
-5.529394,8.573624535211893
-5.476492,8.573624535211893
-5.4235888,13.815510557964274
-5.3706865,8.573624535211893
-5.3177834,8.573624535211893
-5.2648807,7.880486368086473
-5.211978,7.187321160576237
-5.1590753,6.964195636212318
-5.1061726,6.781856052468072
-5.05327,7.880486368086473
-5.000367,6.781856052468072
-4.9474645,7.475021259978308
-4.894562,7.187321160576237
-4.841659,6.781874079418363
-4.7887564,6.627714386156581
-4.735853,6.494182993532058
-4.682951,6.781865065983839
-4.630048,6.494182993532058
-4.5771456,6.494182993532058
-4.5242424,6.376399957875675
-4.47134,6.781865065983839
-4.418437,6.376399957875675
-4.3655343,6.088726898858417
-4.3126316,6.2710304287020815
-4.259729,6.494192006966582
-4.206826,6.088708871908127
-4.1539235,5.8010448264066365
-4.101021,5.577883248142136
-4.048118,5.577901275092427
-3.9952154,5.683248270568001
-3.9423127,5.529102097488471
-3.88941,5.740415697883095
-3.836507,5.8010358129721125
-3.7836044,5.629185556045454
-3.7307017,5.3155279971904115
-3.677799,5.172427153549738
-3.6248963,4.990105596755784
-3.5719936,4.835954916928525
-3.519091,4.884745081097957
-3.4661882,4.835954916928525
-3.4132855,4.789434901293633
-3.3603828,4.5846404886476195
-3.30748,4.641798902487568
-3.2545774,4.513181524665474
-3.2016747,4.5846404886476195
-3.1487718,4.383978806619992
-3.0958688,4.310944658170579
-3.0429661,4.216915708522302
-2.9900634,4.191597900538012
-2.9371607,4.03032975294189
-2.884258,3.929233636070521
-2.8313553,4.073814864881629
-2.7784526,3.820034344105529
-2.72555,3.6757847352609825
-2.6726472,3.6683497567734644
-2.6197445,3.5366719327982645
-2.5668418,3.5497440143656176
-2.5139391,3.386238729371139
-2.4610364,3.4319609787092342
-2.4081337,3.321351107165264
-2.355231,3.285357504517359
-2.3023283,3.285357504517359
-2.2494256,3.1575241330074735
-2.1965227,2.953232682929268
-2.1436198,3.076456309918692
-2.090717,3.005280031450797
-2.0378144,2.8435247522383196
-1.9849117,2.777566784446522
-1.932009,2.7928810194195646
-1.8791063,2.7928810194195646
-1.8262036,2.6930915488111937
-1.7733009,2.5381431026871377
-1.7203982,2.4467553510977087
-1.6674955,2.4208918405077893
-1.6145928,2.365034509115265
-1.5616901,2.3045282515056322
-1.5087874,2.2003047456348814
-1.4558847,2.1422934532784152
-1.402982,2.1406844424727143
-1.3500793,2.064855398240212
-1.2971766,1.9642752920445135
-1.2442737,1.9066767562172116
-1.1913707,1.8765902875454095
-1.138468,1.7756841222369633
-1.0855653,1.7256192606355307
-1.0326626,1.6881148651770765
-0.97975993,1.581528107796006
-0.92685723,1.6000815156917536
-0.87395453,1.5157265978000374
-0.82105184,1.476075684597101
-0.76814914,1.3724536519302153
-0.71524644,1.3694752431759543
-0.66234374,1.3074957556554432
-0.60944104,1.1939923826023409
-0.55653834,1.1964908223779396
-0.50363564,1.160860517785331
-0.45073295,1.049063308926534
-0.39783025,1.0271782614658704
-0.34492755,0.9682321703969594
-0.29202485,0.9187074873635734
-0.23912191,0.8425804046392905
-0.18621898,0.7539882328443018
-0.13331628,0.7072856121653504
-0.08041358,0.657546438909108
-0.027510881,0.6273608916313526
0.025391817,0.6366070456964404
0.078294516,0.6962273488586072
0.13119721,0.7499786043769414
0.18409991,0.7866575325970224
0.23700261,0.8670116212476972
0.2899053,0.9139815806472114
0.342808,0.9732222007114937
0.3957107,1.0026659520428838
0.4486134,1.0528481201490965
0.5015161,1.0858907737754495
0.55441904,1.1730129712752833
0.60732174,1.1846694240776898
0.66022444,1.2451961957512563
0.71312714,1.3130929236062745
0.76602983,1.4166771840307817
0.81893253,1.4686500734262844
0.87183523,1.5097295871743497
0.92473793,1.5778493653912764
0.9776406,1.601964943920628
1.0305433,1.6588846289775645
1.083446,1.743839811133993
1.1363487,1.8166831324485735
1.1892514,1.89781032701157
1.2421546,1.9066767562172116
1.2950573,2.069327348159481
1.34796,2.0383922776327594
1.4008627,2.0966431588064443
1.4537654,2.1279137292608397
1.5066681,2.2403358935564364
1.5595708,2.269184746224437
1.6124735,2.435888467609893
1.6653762,2.435906494560184
1.7182789,2.48684079478382
1.7711816,2.628212940039843
1.8240843,2.5477495478708123
1.876987,2.6764796810096776
1.9298897,2.74466990408592
1.9827924,2.8021924255164024
2.035695,2.931708450758013
2.0885978,2.8866581923065984
2.141501,2.9976844455001017
2.1944036,3.0846777955394407
2.2473063,3.0971699967149076
2.300209,3.0441864341847036
2.3531117,3.161987496791378
2.4060144,3.3371735588661777
2.4589171,3.4203419541486393
2.5118198,3.5047113194758954
2.5647225,3.576421274882303
2.6176252,3.5696692157506678
2.670528,3.6984362254452665
2.7234306,3.76959447696287
2.7763333,3.8731531828540016
2.829236,3.882267639466983
2.8821387,3.7696125039131614
2.9350414,4.00926733022829
2.9879441,4.166914301382165
3.0408468,4.179166367023688
3.0937495,4.191606913972537
3.1466527,4.283174107498027
3.1995554,4.39922825180049
3.252458,4.72348594693636
3.3053608,4.368922902305161
3.3582635,4.7669710588760985
3.4111662,4.479270959474026
3.464069,4.7669710588760985
3.5169716,4.990096583240017
3.5698743,4.884754094532481
3.622777,5.139628317210981
3.6756797,5.139646344161272
3.7285824,5.438121305766977
3.781485,5.241429038471214
3.8343878,5.277778655691797
3.8872905,5.683261790750254
3.9401932,5.683243763799962
3.9930959,5.8010448264066365
4.0459986,6.2710304287020815
4.0989013,5.8010448264066365
4.1518044,6.088726898858417
4.204707,6.2710304287020815
4.25761,6.1757382758480475
4.3105125,5.801026799456346
4.3634152,6.271048455652372
4.416318,5.865565320593917
4.4692206,6.088726898858417
4.5221233,7.187321160576237
4.575026,6.271048455652372
4.6279287,7.880468341136182
4.6808314,6.964195636212318
4.733734,7.475003233028017
4.786637,6.1757382758480475
4.8395395,6.627705372640814
4.892442,6.964195636212318
4.945345,7.880468341136182
4.9982476,13.815510557964274
5.051151,7.187339187526527
5.1040535,7.475003233028017
5.156956,6.781874079418363
5.209859,7.475003233028017
5.2627616,13.815510557964274
5.3156643,7.880468341136182
5.368567,7.880486368086473
5.4214697,7.880468341136182
5.4743724,8.573633548646418
5.527275,8.573615521696127
5.580178,13.815510557964274
5.6330805,13.815510557964274
5.685983,13.815510557964274
5.738886,8.573615521696127
5.7917886,7.475021259978308
5.8446913,8.573615521696127
5.897594,7.880486368086473
5.9504967,8.573615521696127
6.0033994,7.475021259978308
6.0563025,7.475021259978308
6.1092052,7.880468341136182
6.162108,13.815510557964274
6.2150106,13.815510557964274
6.2679133,13.815510557964274
6.320816,13.815510557964274
6.3737187,13.815510557964274
6.4266214,13.815510557964274
6.479524,13.815510557964274
6.532427,13.815510557964274
6.5853295,13.815510557964274
6.638232,8.573615521696127
6.691135,13.815510557964274
6.7440376,13.815510557964274
6.7969403,13.815510557964274
6.849843,13.815510557964274
6.9027457,13.815510557964274
6.9556484,8.573615521696127
7.008551,13.815510557964274
7.061455,8.573642561999701


==> images/TV_prior/skrock/marginals_5.csv <==
x,y
-5.8694153,8.494774650176316
-5.820524,13.815510557964274
-5.771633,13.815510557964274
-5.7227416,13.815510557964274
-5.67385,13.815510557964274
-5.624959,7.801617716611226
-5.576068,8.494774650176316
-5.5271764,7.801617716611226
-5.478285,8.494774650176316
-5.429394,13.815510557964274
-5.3805027,13.815510557964274
-5.331611,13.815510557964274
-5.2827196,13.815510557964274
-5.2338285,13.815510557964274
-5.1849375,13.815510557964274
-5.1360455,8.494774650176316
-5.0871544,13.815510557964274
-5.0382633,7.801617716611226
-4.9893723,13.815510557964274
-4.94048,8.494774650176316
-4.891589,8.494764897171171
-4.842698,8.494774650176316
-4.7938066,13.815510557964274
-4.744915,7.8016274696163705
-4.696024,13.815510557964274
-4.647133,7.396162361508207
-4.5982413,7.801617716611226
-4.54935,7.108480289056426
-4.5004587,7.10847053605128
-4.4515676,13.815510557964274
-4.4026756,6.885336737742215
-4.3537846,7.396152608503062
-4.3048935,7.801617716611226
-4.2560024,6.703015180948261
-4.2071104,6.703015180948261
-4.1582193,6.703005427943117
-4.1093283,7.108480289056426
-4.0604367,7.801617716611226
-4.011545,6.096879377377945
-3.962654,6.548854748115858
-3.9137628,6.703015180948261
-3.8648715,6.192184680691589
-3.81598,6.415328232005798
-3.767089,5.929820416224097
-3.7181973,6.192184680691589
-3.6693063,6.192184680691589
-3.6204147,5.855712444070376
-3.5715237,5.450247335962211
-3.5226321,5.929820416224097
-3.473741,5.450247335962211
-3.4248495,4.998262212219154
-3.3759584,4.998262212219154
-3.327067,5.0290338708859075
-3.2781758,5.0290338708859075
-3.2292843,4.911250835229524
-3.180393,4.998267088709836
-3.1315017,4.911250835229524
-3.0826101,4.582746768257488
-3.033719,4.644622171975575
-2.9848275,4.417232329779915
-2.9359365,4.644622171975575
-2.887045,4.4343267631392145
-2.8381538,4.367635388640543
-2.7892623,4.017432959207428
-2.7403712,4.15096435183195
-2.6914797,4.125321921218612
-2.6425886,3.994960103355369
-2.593697,3.8996499235510442
-2.544806,3.80342189145649
-2.4959145,3.7156462805741044
-2.4470234,3.879649256844375
-2.3981318,3.5894949952472044
-2.3492405,3.370810670773057
-2.3003492,3.444913766436097
-2.2514577,3.335714474471105
-2.2025666,3.1865020762844294
-2.153675,3.1964524071375973
-2.104784,3.119491366001469
-2.0558925,3.105698043869133
-2.0070014,2.8635579918642686
-1.95811,2.8493228760423963
-1.9092185,2.804415195852256
-1.8603272,2.7943213237804847
-1.8114359,2.654132992802918
-1.7625446,2.6599541601085663
-1.7136533,2.642572170401842
-1.664762,2.5108286164839813
-1.6158707,2.493359772215166
-1.5669794,2.5083128918867335
-1.5180881,2.2409458386008434
-1.4691968,2.2313666345795475
-1.4203055,2.181226603899221
-1.3714142,2.0731426293646535
-1.3225229,2.0301863464863548
-1.2736316,1.9479794864106474
-1.2247403,1.8667332739967832
-1.1758487,1.9365768473640474
-1.1269574,1.7915767839303087
-1.0780661,1.728582935515966
-1.0291748,1.7274217719057792
-0.9802835,1.6011182955736807
-0.9313922,1.5193509697152194
-0.8825009,1.4701256197226797
-0.8336096,1.4063561184957767
-0.7847183,1.3719079915772336
-0.73582697,1.301830675955372
-0.68693566,1.3417230152388362
-0.63804436,1.2051543757200036
-0.58915305,1.1729249363879604
-0.54026175,1.1058187995527344
-0.49137044,1.0741957447655155
-0.4424789,1.0251204772441878
-0.3935876,0.9388598035598247
-0.34469628,0.9115271258729545
-0.29580498,0.8652749807771766
-0.24691367,0.8280844500962307
-0.19802237,0.7467363727387952
-0.14913106,0.6783576664845151
-0.10023975,0.6338085322947822
-0.051348448,0.6269031597799946
-0.0024571419,0.5174829104160212
0.046434164,0.6015757806317075
0.09532547,0.5904300550860763
0.14421678,0.6431134722870508
0.19310808,0.7654692228606901
0.24199939,0.8012930093411407
0.2908907,0.8109009169147416
0.339782,0.9115271258729545
0.38867354,0.9435877828801668
0.43756485,1.0092732891404166
0.48645616,1.0423721989526777
0.53534746,1.1213905872611227
0.58423877,1.1188925019613036
0.6331301,1.1936170913151392
0.6820214,1.240596803719798
0.7309127,1.35114729446705
0.779804,1.4164330706186452
0.8286953,1.4240407899108947
0.8775866,1.5325311859101094
0.9264779,1.5662270790065058
0.9753692,1.6372605876309259
1.0242605,1.732035390239292
1.0731518,1.6362096153849508
1.1220431,1.7952645570094934
1.1709344,1.8601412923146303
1.219826,1.9365768473640474
1.2687173,1.9726720990010191
1.3176086,2.0101394145410643
1.3664999,2.096169962635964
1.4153912,2.138666989480425
1.4642825,2.203195757612851
1.5131738,2.266263646585133
1.5620651,2.392206302557603
1.6109564,2.4983225615572953
1.6598477,2.4309796884835633
1.708739,2.5311953065578696
1.7576303,2.6142319107704712
1.8065217,2.7171223269536595
1.855413,2.7327135143909946
1.9043043,2.8493277525330787
1.9531958,2.8963526911779414
2.002087,3.0224942234996965
2.0509784,3.0876028787161975
2.09987,3.110279587387227
2.1487613,3.2217653386074243
2.1976523,3.3242809021330197
2.2465434,3.4195910819373445
2.295435,3.4010342022795785
2.3443265,3.524951597595171
2.3932176,3.531920266911264
2.4421086,3.524951597595171
2.4910002,3.812653175962121
2.5398917,3.658482990219693
2.5887828,3.9839053906543214
2.6376739,4.177276783634861
2.6865654,3.9839248965694907
2.735457,4.138056070481579
2.784348,4.38389103299786
2.8332396,4.218118284070285
2.882131,4.3516301707796385
2.9310222,4.582741891743026
2.9799132,4.38389103299786
3.0288048,4.582761397658195
3.0776963,4.757095278887803
3.1265874,4.805885443057235
3.1754785,4.6881024074008515
3.22437,5.060797198601194
3.2732615,4.998257335704691
3.3221526,5.029028994371445
3.3710437,5.127469067184697
3.4199352,5.49905212953235
3.4688268,5.162560386995968
3.5177178,6.415323355491336
3.5666094,5.786734201984131
3.615501,6.192179804177126
3.664392,5.855707567555912
3.713283,5.661551553114955
3.7621746,6.548874254031028
3.8110662,6.0968696243728004
3.8599572,6.415323355491336
3.9088483,6.297540319834952
3.9577398,6.297559825750121
4.0066314,6.009858247383171
4.0555224,6.0968696243728004
4.1044135,6.192179804177126
4.153305,7.396172114418231
4.2021966,7.10847053605128
4.2510877,7.10847053605128
4.299979,6.548874254031028
4.3488708,6.885326984737071
4.397762,7.801617716611226
4.446653,7.396152608503062
4.4955444,7.801637222526396
4.544436,7.801617716611226
4.593327,8.494764897171171
4.642218,7.801617716611226
4.6911097,8.49478440308634
4.740001,7.10847053605128
4.7888923,13.815510557964274
4.8377833,8.494764897171171
4.886675,7.801637222526396
4.9355664,7.801617716611226
4.9844575,13.815510557964274
5.033349,13.815510557964274
5.0822406,13.815510557964274
5.1311316,8.494764897171171
5.1800227,13.815510557964274
5.2289143,7.801637222526396
5.277806,8.494764897171171
5.326697,13.815510557964274
5.375588,8.494764897171171
5.4244795,13.815510557964274
5.473371,13.815510557964274
5.522262,13.815510557964274
5.571153,13.815510557964274
5.6200447,13.815510557964274
5.6689363,8.494764897171171
5.7178273,13.815510557964274
5.7667184,13.815510557964274
5.81561,13.815510557964274
5.8645015,13.815510557964274
5.9133925,13.815510557964274
5.962284,13.815510557964274
6.0111756,13.815510557964274
6.0600667,13.815510557964274
6.108958,13.815510557964274
6.1578493,13.815510557964274
6.206741,8.494764897171171
6.255632,13.815510557964274
6.304523,13.815510557964274
6.3534145,13.815510557964274
6.402306,13.815510557964274
6.451197,13.815510557964274
6.500088,13.815510557964274
6.5489798,13.815510557964274
6.5978713,13.815510557964274
6.6467624,13.815510557964274
6.695654,13.815510557964274
6.7445455,8.494764897171171
6.7934365,13.815510557964274
6.8423276,8.494764897171171


==> images/TV_prior/skrock/marginals_95.csv <==
x,y
-6.504168,8.488837011986341
-6.4555664,13.815510557964274
-6.4069643,13.815510557964274
-6.358362,13.815510557964274
-6.30976,13.815510557964274
-6.2611585,13.815510557964274
-6.2125564,13.815510557964274
-6.1639547,13.815510557964274
-6.1153526,8.488837011986341
-6.0667505,8.488837011986341
-6.0181484,13.815510557964274
-5.969547,13.815510557964274
-5.9209447,13.815510557964274
-5.8723426,13.815510557964274
-5.823741,8.48882720089883
-5.775139,8.488837011986341
-5.7265368,13.815510557964274
-5.677935,13.815510557964274
-5.629333,7.795689831426396
-5.580731,13.815510557964274
-5.5321293,13.815510557964274
-5.483527,13.815510557964274
-5.434925,13.815510557964274
-5.386323,13.815510557964274
-5.3377213,13.815510557964274
-5.2891192,7.795689831426396
-5.2405176,13.815510557964274
-5.1919155,13.815510557964274
-5.1433134,13.815510557964274
-5.0947113,7.795680020338886
-5.0461097,8.488837011986341
-4.9975076,8.488837011986341
-4.9489055,13.815510557964274
-4.900304,8.48882720089883
-4.8517017,13.815510557964274
-4.8030996,8.48882720089883
-4.754498,8.488837011986341
-4.705896,8.488837011986341
-4.657294,6.5429268629310275
-4.608692,8.48882720089883
-4.56009,8.488837011986341
-4.511488,8.48882720089883
-4.4628863,6.6970775427582865
-4.414284,7.390224723318232
-4.365682,7.795689831426396
-4.31708,7.10254265086645
-4.2684784,7.795680020338886
-4.2198763,6.697067731670776
-4.1712747,6.6970775427582865
-4.1226726,6.291612434650122
-4.0740705,6.5429268629310275
-4.0254683,7.10254265086645
-3.9768665,6.409385659218995
-3.9282646,6.697072637226563
-3.8796628,6.409395470306506
-3.831061,6.186247013460573
-3.7824588,5.84977477683936
-3.733857,5.849779682371082
-3.685255,6.409390564774783
-3.636653,5.780786810884131
-3.5880508,5.780781905352408
-3.5394492,5.230735568433136
-3.490847,5.087639630324186
-3.442245,5.4930998329006275
-3.3936434,5.444309668731195
-3.3450413,5.353342796057191
-3.2964392,5.087634724792463
-3.2478375,5.192995240450289
-3.1992354,4.962476487370179
-3.1506333,4.877914193810394
-3.1020315,4.799957557872405
-3.0534296,4.597011808343992
-3.0048275,4.557006473730293
-2.9562256,4.557011379262016
-2.9076238,4.377958242281307
-2.8590217,4.411294662548899
-2.8104198,4.37796314781303
-2.761818,4.345697380063085
-2.7132158,4.069991498658021
-2.664614,3.8836668259982496
-2.616012,4.034484810201111
-2.56741,3.893712256320028
-2.5188084,3.9038646277840465
-2.4702063,3.779306810674007
-2.4216042,3.636806748066724
-2.3730023,3.491614927134716
-2.3244004,3.4782017178900855
-2.2757983,3.4389810047368043
-2.2271965,3.329771901684302
-2.1785946,3.318353016948189
-2.1299925,3.1905196454383047
-2.0813904,3.1805693145851364
-2.0327885,2.9319991391992932
-1.9841866,3.0335158966286397
-1.9355845,2.9998992858296547
-1.8869827,2.7652420989464503
-1.8383808,2.8018616556465212
-1.7897787,2.8469299410482276
-1.7411768,2.6138964700468006
-1.692575,2.578040367945814
-1.6439729,2.5619109860159304
-1.595371,2.427370281970814
-1.5467691,2.37515483215411
-1.498167,2.2388617697268582
-1.4495652,2.141437991242821
-1.4009633,2.2028389174774765
-1.3523612,2.0952462580357096
-1.3037593,2.014936504546556
-1.2551575,2.002676223042252
-1.2065554,1.8542036541246554
-1.1579535,1.8155292331311772
-1.1093516,1.818070691140467
-1.0607495,1.6886669436841415
-1.0121477,1.6601151292571468
-0.9635458,1.6125724000955748
-0.9149437,1.5380222435437572
-0.8663416,1.4650780572478979
-0.8177397,1.4283508348990301
-0.76913786,1.3452194092822196
-0.72053576,1.2966549532730958
-0.6719339,1.2226984213423802
-0.623332,1.2157444159868191
-0.5747299,1.1344746815648645
-0.52612805,1.0784801030778068
-0.4775262,0.9938507780358079
-0.42892408,0.9883075265910461
-0.38032222,0.9476747457625226
-0.33172035,0.8700946343159278
-0.28311825,0.8439176670274845
-0.23451638,0.7652647286208614
-0.18591452,0.6829549717577201
-0.13731241,0.7093700445280163
-0.08871055,0.618661254428986
-0.04010868,0.5521768567609147
0.008493423,0.5837641624876755
0.05709529,0.5647548759754146
0.105697155,0.6156199571235997
0.15429926,0.682140639465162
0.20290112,0.7808656690633409
0.251503,0.8081995844254052
0.3001051,0.8315542190081511
0.3487072,0.9020334768237604
0.39730906,0.9713063502957998
0.44591093,0.9860988012314901
0.49451303,1.100509152409234
0.5431149,1.117967034362115
0.59171677,1.172953507476556
0.6403189,1.1709608133598457
0.68892074,1.3026828963765058
0.7375226,1.324890327643794
0.7861247,1.4004282333109466
0.8347266,1.5068925237424424
0.88332844,1.5563891204138325
0.93193054,1.5622599787636162
0.9805324,1.607415897256296
1.0291343,1.6579627773401617
1.0777364,1.7021200613812602
1.1263382,1.8017185930323165
1.1749401,1.8903279833718256
1.2235422,1.8489611781598054
1.2721441,2.041521338357618
1.320746,2.0919073567701947
1.369348,2.057505930052862
1.4179499,2.1898779540428888
1.466552,2.236942939811706
1.5151539,2.284259627146372
1.5637555,2.3446513778606954
1.6123576,2.4320529987577166
1.6609597,2.578040367945814
1.7095618,2.569943157713195
1.7581639,2.633765089783914
1.8067656,2.7299156158377818
1.8553672,2.6958234036021973
1.9039693,2.9204925082252444
1.9525714,2.8018616556465212
2.0011735,2.9358774270647237
2.0497756,3.0952094656339795
2.0983772,3.180549692313858
2.1469789,3.2056332832483525
2.195581,3.2313416399585595
2.244183,3.1805693145851364
2.2927852,3.432591206638033
2.3413873,3.5688560861582164
2.3899894,3.61363968878519
2.438591,3.6446303032564713
2.4871926,3.7974891297571975
2.5357947,3.6930464663896
2.5843968,3.914126033482958
2.632999,4.069996404189744
2.681601,3.893717161851751
2.7302027,4.011480575236856
2.7788043,4.19837757083795
2.8274064,4.394492449764241
2.8760085,4.394492449764241
2.9246106,4.557011379262016
2.9732127,4.428394001439922
3.0218143,4.751147771431694
3.070416,4.5768140065581955
3.119018,4.7046473780680795
3.1676202,4.775264945282033
3.2162223,5.310783181638396
3.2648244,5.121541181999867
3.313426,4.962456865098901
3.3620276,5.397794558628025
3.4106297,5.269961187118141
3.4592319,5.269961187118141
3.507834,5.544398032819901
3.556436,5.780786810884131
3.6050382,5.544398032819901
3.6536398,5.780767188612852
3.7022414,5.655623667930125
3.7508435,5.923887654524805
3.7994456,5.71624828974656
3.8480477,5.5984652540901765
3.8966498,6.5429268629310275
3.9452515,6.879379477280962
3.993853,6.5429268629310275
4.042455,6.291612434650122
4.0910573,6.09094173918797
4.1396594,6.6970775427582865
4.1882615,6.5429268629310275
4.236863,6.5429072406597495
4.285465,6.5429268629310275
4.334067,7.795689831426396
4.382669,6.5429268629310275
4.431271,7.390224723318232
4.479873,7.795689831426396
4.528475,7.7956702091551175
4.5770764,7.390224723318232
4.6256785,7.795689831426396
4.6742806,7.795689831426396
4.7228827,7.795689831426396
4.771485,8.488837011986341
4.820087,7.795689831426396
4.8686886,13.815510557964274
4.91729,8.488837011986341
4.9658923,7.390224723318232
5.0144944,7.10254265086645
5.0630965,8.488837011986341
5.1116986,13.815510557964274
5.1603003,13.815510557964274
5.208902,13.815510557964274
5.257504,13.815510557964274
5.306106,13.815510557964274
5.354708,13.815510557964274
5.4033103,13.815510557964274
5.451912,7.390205101046953


==> images/TV_prior/skrock/tv_distance.csv <==
0.05,0.5,0.95,Iterations
0.43477086256989295,0.44264468551102115,0.43143738705851276,0
0.4117040306936377,0.42088656027139437,0.40842260915866563,10
0.3758750282887695,0.3786691387837018,0.38608256357075843,20
0.35868559751428974,0.35406303996934035,0.36402442650493266,30
0.3295050028851383,0.3362073455264012,0.34848745498087363,40
0.31756453292160514,0.31986856696330274,0.3331958043663043,50
0.30614449418799544,0.31112452830233917,0.3160895763657432,60
0.28889523175993936,0.29953522310787334,0.30101909286091244,70
0.2779771410893974,0.28820345304952455,0.2826470833347009,80
0.2632205312184707,0.2764152774658418,0.2770469407349573,90
0.25342932922171013,0.26140609915630886,0.2648480881999156,100
0.24104915963934678,0.2541337824517691,0.2579852134043502,110
0.2342482838780543,0.24830500539970946,0.25223200887521363,120
0.22580380025498537,0.2367468168756678,0.2442530542359743,130
0.21638818698355422,0.2325673665728173,0.2409393076439626,140
0.21222590492838125,0.2292595815540423,0.23316375909684225,150
0.2026173622983242,0.22421821916200702,0.22520489235137736,160
0.2005649949039883,0.22018685933712073,0.22266262887373395,170
0.19685588264518203,0.21963609630903086,0.21742919570728267,180
0.19063481500515178,0.21412246515700412,0.21016164036202392,190
0.18417241409325474,0.20881340918159486,0.2092506230761334,200
0.18044209078118875,0.20372532968158322,0.20242703633413106,210
0.17676472259817383,0.19928672660008467,0.19698469849532202,220
0.17140433525192866,0.19532726613939552,0.19469222658398594,230
0.16564555478178505,0.1919374588178107,0.18960708878175997,240
0.1634399445989528,0.18774521343258033,0.18753746216286485,250
0.15970523629025102,0.18418668683082035,0.18403200870906805,260
0.15715068603162685,0.18087244812105122,0.18000193291491268,270
0.15224278213090925,0.17859518730289384,0.17854449375621811,280
0.14977596541241972,0.17494332388260703,0.1759705928628822,290
0.14530332636618554,0.1689372357853705,0.1712565235218445,300
0.14250769260505977,0.1675267937363469,0.16967809195378508,310
0.13893532021772206,0.1649321530346325,0.1687998663435963,320
0.13607580609747355,0.16436463261277096,0.16392389953034975,330
0.13352991287418947,0.1608130629725859,0.1612690026433754,340
0.1311269943283742,0.1583780809627648,0.1569014587450449,350
0.12793542998416368,0.15619419161628367,0.15390790796802423,360
0.12364570959970095,0.15325662079757935,0.1528873394700574,370
0.12136972111702701,0.1507962595348163,0.15026217404582926,380
0.1185297415711787,0.1508851428890329,0.1488247207969357,390
0.1169348320746576,0.14574360285059978,0.14663453936505202,400
0.11443193358410045,0.14421902424265048,0.14363928544468835,410
0.11236183995005093,0.14251057741503204,0.14287374121016533,420
0.11132471480923596,0.14110721698436124,0.1427689387033631,430
0.11017180688466853,0.1400328557472377,0.1426632734644185,440
0.10870559298146282,0.13706216914047964,0.13995548951416276,450
0.10733243194827463,0.13656172275724457,0.13836738257639591,460
0.1059066865639883,0.13549765591845656,0.1371408958416358,470
0.10299653186106947,0.1340741294568326,0.13494235995593862,480
0.10055897622799906,0.13126839571981863,0.13245509202909292,490
0.09835162729265401,0.12910027602440965,0.13123826376223197,500
0.09621058194382548,0.12794641253576433,0.12954099670120642,510
0.09486542094389261,0.1278346752625688,0.12602928883263448,520
0.09363225083791665,0.12519165300628904,0.12639478872268003,530
0.09260174225166584,0.1253723708892627,0.12463275885978832,540
0.09173108757801296,0.12282766406828663,0.12412034188982735,550
0.09044562724443062,0.12278426515610907,0.12233092939915088,560
0.08880302120189593,0.12137836526292563,0.12127772466200926,570
0.08737839609642681,0.12012936248743411,0.12122514801407866,580
0.08643324394779534,0.11856220035522932,0.11982013961006029,590
0.08581458126786984,0.11918145073168566,0.11878654355372174,600
0.08407636524467393,0.11827475984593079,0.11793949544963232,610
0.08312415699578393,0.11660338785245114,0.11769140049696845,620
0.0818180546303359,0.11515721037319827,0.1161630209856526,630
0.08047846058648402,0.11300594356929244,0.11561220314047686,640
0.07873275785298134,0.1109097766626722,0.11404425557751592,650
0.07869107598651012,0.11186891379233718,0.1133165038510283,660
0.077963466690986,0.110615473822965,0.11288995249370756,670
0.07790662078681962,0.10987660779513904,0.11126324653403245,680
0.07641281372946611,0.10985021630346103,0.1112133276680202,690
0.07511756002308706,0.10802880382605017,0.10946944383099946,700
0.07455185793286634,0.1069076846275261,0.10857042115421985,710
0.07365799077625024,0.10516996552102477,0.10848073315168813,720
0.07308099923240982,0.10515575960344907,0.10740193261647778,730
0.07248378540612066,0.10434885147064925,0.1056295024833619,740
0.07081128137993428,0.10440542523353633,0.1061847381439253,750
0.06890065705516604,0.10347247084918212,0.10485426680631839,760
0.06855028854001825,0.10256409698970434,0.10481036831614093,770
0.06855118739612769,0.10202448322737048,0.10380422671412312,780
0.06765076579903262,0.10013022471191266,0.10331935762559197,790
0.06715451291805839,0.0998206863885849,0.10248308371107615,800
0.06493227752788526,0.09904102016099744,0.1009551814517306,810
0.063766343988546,0.09905846132091814,0.10067719414226761,820
0.06367931879237795,0.09862280632958344,0.09922023232897512,830
0.0629283607320992,0.0971361669747105,0.09842802257901848,840
0.061700856449041816,0.09649549902663455,0.09926554572939233,850
0.0613518381741887,0.09636062386833863,0.09781565043771712,860
0.05985189421727761,0.09527458066629754,0.09738726712732484,870
0.059647497758789525,0.09442469686286048,0.09687305556104259,880
0.05924167086972047,0.09505501087736086,0.09531569306983526,890
0.05857726532062399,0.09551734142686596,0.09539317458059099,900
0.05893986471358272,0.0934594420381579,0.0954884750835373,910
0.05823354508299916,0.09284565215902528,0.0946309138398349,920
0.057499763034070006,0.09242543576686028,0.09430384793983908,930
0.05651250246214409,0.0900867981275771,0.0939837309604852,940
0.05629565976112537,0.08865699978824176,0.09368425498767058,950
0.05610111236936864,0.08955733282241475,0.09248138329668654,960
0.05550302621890117,0.0887951630898125,0.0917629710832559,970
0.054822136718323936,0.08877790786650205,0.09075185821482884,980
0.05495781770979585,0.08831248065114677,0.0899646301444994,990
0.05493817483590829,0.0875063306159769,0.0887364199151395,1000


==> images/TV_prior/ula/marginals_05.csv <==
x,y
-2.363108144441707,7.927935082171479
-2.335371210061129,7.927935082171495
-2.3076342756805506,13.815510557964274
-2.2798973412999732,13.815510557964274
-2.252160406919395,7.927935082171479
-2.2244234725388172,7.927935082171495
-2.1966865381582394,13.815510557964274
-2.168949603777661,7.927935082171479
-2.141212669397084,13.815510557964274
-2.1134757350165057,6.829322793503385
-2.0857388006359274,6.541640721051588
-2.05800186625535,7.927935082171479
-2.030264931874772,6.829322793503369
-2.002527997494194,6.829322793503385
-1.974791063113616,6.318497169737379
-1.947054128733038,6.136175612943432
-1.9193171943524603,6.318497169737379
-1.8915802599718825,5.5300398093731165
-1.8638433255913045,6.136175612943425
-1.8361063912107265,5.848493540491651
-1.8083694568301487,5.5300398093731165
-1.7806325224495707,5.443028432383479
-1.752895588068993,4.983496103005039
-1.725158653688415,5.037563324275323
-1.6974217193078371,4.7924408662423374
-1.6696847849272591,4.7924408662423295
-1.6419478505466811,4.632098216167158
-1.6142109161661033,4.344416143715377
-1.5864739817855253,4.526737700509324
-1.5587370474049476,4.166734966477917
-1.5310001130243696,3.97669136359006
-1.5032631786437918,4.190265463888119
-1.4755262442632138,4.1212725924011595
-1.447789309882636,3.8335905199493783
-1.420052375502058,3.5459084474976055
-1.3923154411214802,3.5090944743748893
-1.3645785067409022,3.485283825681163
-1.3368415723603242,3.5712262554818954
-1.3091046379797464,3.3429676035009073
-1.2813677035991686,2.951201339750913
-1.2536307692185906,2.9650904519115717
-1.2258938348380126,2.923988776226028
-1.1981569004574348,2.87807907492195
-1.1704199660768568,2.680911010010993
-1.1426830316962788,2.639668051476952
-1.114946097315701,2.6098150883272626
-1.0872091629351233,2.351985979025171
-1.0594722285545453,2.3148069757834087
-1.0317352941739673,2.2010873345842903
-1.0039983597933895,2.1945938052737337
-0.9762614254128116,2.0307812145347466
-0.9485244910322337,1.9956898947234682
-0.9207875566516558,1.9166679077673254
-0.8930506222710778,1.827616130151423
-0.8653136878904999,1.6626338694337692
-0.837576753509922,1.6974536345930051
-0.8098398191293441,1.6071667879208966
-0.7821028847487662,1.4869885415385664
-0.7543659503681883,1.463346778481518
-0.7266290159876104,1.2985718287340384
-0.6988920816070325,1.2972516965291074
-0.6711551472264546,1.1803485553421713
-0.6434182128458767,1.1582931053189762
-0.6156812784652989,1.1355906547006778
-0.5879443440847208,1.00430645403306
-0.560207409704143,0.9974403162198525
-0.5324704753235651,0.9276006218962568
-0.5047335409429872,0.8287333386183869
-0.4769966065624093,0.7827389471743158
-0.4492596721818314,0.7290038414833054
-0.4215227378012535,0.6894382412771222
-0.3937858034206756,0.6390073876502222
-0.3660488690400977,0.5774189103374887
-0.3383119346595198,0.5151710647449164
-0.3105750002789418,0.46686956781721206
-0.2828380658983638,0.4346178333093341
-0.255101131517786,0.3720299885601327
-0.22736419713720823,0.3678546171496519
-0.19962726275663023,0.3436702637824361
-0.17189032837605223,0.26171315650875426
-0.14415339399547444,0.2626503637001286
-0.11641645961489666,0.18727068025423813
-0.08867952523431866,0.15982470364550636
-0.06094259085374065,0.14637912293613917
-0.03320565647316287,0.10629195593149744
-0.005468722092584866,0.080172544697887
0.02226821228799314,0.10149194671546558
0.05000514666857092,0.09077543216980402
0.0777420810491487,0.14304578651638092
0.10547901542972671,0.13848051608482206
0.1332159498103047,0.20172243166395012
0.1609528841908825,0.2863706409105071
0.18868981857146028,0.34163877501875894
0.21642675295203828,0.315104051764139
0.24416368733261629,0.35337659796899884
0.27190062171319407,0.3931724251339416
0.2996375560937721,0.4680203159303902
0.3273744904743501,0.4942685420053105
0.35511142485492786,0.5420840040462702
0.38284835923550564,0.579991259022792
0.41058529361608365,0.6520704816249625
0.43832222799666165,0.7193347442112802
0.46605916237723943,0.7171166286992587
0.4937960967578172,0.8156076374605676
0.5215330311383952,0.858060953712923
0.5492699655189732,0.9006205681317029
0.577006899899551,1.0342787275688436
0.604743834280129,1.0831196029632324
0.632480768660707,1.1480131746992268
0.6602177030412848,1.2272039726236685
0.6879546374218626,1.235851339664851
0.7156915718024406,1.368319844678253
0.7434285061830186,1.345909943278653
0.7711654405635964,1.4758861277342532
0.7989023749441742,1.5822987213428834
0.8266393093247522,1.6345158033250138
0.8543762437053302,1.6626338694337692
0.882113178085908,1.7730769881550614
0.909850112466486,1.8434356690963238
0.937587046847064,1.8758459132470622
0.9653239812276417,2.1048891866884603
0.9930609156082195,2.064303906573382
1.0207978499887975,2.2580541591909755
1.0485347843693755,2.230841595666075
1.0762717187499533,2.394545593443959
1.104008653130531,2.5480377286310194
1.131745587511109,2.780440605358042
1.159482521891687,2.639668051476944
1.1872194562722649,2.7574510871333273
1.2149563906528429,2.7921366451212335
1.242693325033421,3.1572504577058145
1.2704302594139987,3.14881158905995
1.2981671937945765,3.191736633776984
1.3259041281751545,3.5090944743748973
1.3536410625557325,3.3227648961833878
1.3813779969363102,3.5584872297044576
1.409114931316888,3.5459084474975975
1.436851865697466,3.7690519988118236
1.464588800078044,3.884883814336929
1.4923257344586218,4.099293685682384
1.5200626688391998,4.0992936856824
1.5477996032197778,4.560639252185005
1.5755365376003556,4.526737700509324
1.6032734719809334,4.63209821616715
1.6310104063615112,4.595730571996275
1.6587473407420892,4.669838544150013
1.6864842751226674,4.932202808617504
1.7142212095032452,5.443028432383463
1.741958143883823,5.362985724709959
1.7696950782644012,5.288877752556236
1.797432012644979,5.219884881069253
1.8251689470255568,6.318497169737395
1.8529058814061345,5.730710504835244
1.8806428157867123,5.730710504835276
1.9083797501672906,6.541640721051604
1.9361166845478683,5.848493540491627
1.9638536189284461,5.730710504835276
1.9915905533090243,5.730710504835276
2.019327487689602,6.829322793503353
2.04706442207018,7.927935082171495
2.074801356450758,6.829322793503385
2.102538290831336,6.541640721051572
2.1302752252119137,13.815510557964274
2.1580121595924915,6.829322793503353
2.1857490939730693,7.927935082171495
2.2134860283536475,7.927935082171495
2.2412229627342253,7.927935082171463
2.268959897114803,7.927935082171495
2.2966968314953813,13.815510557964274
2.324433765875959,13.815510557964274
2.352170700256537,13.815510557964274
2.379907634637115,13.815510557964274
2.407644569017693,13.815510557964274
2.4353815033982706,7.23478790161155
2.4631184377788484,13.815510557964274
2.490855372159426,13.815510557964274
2.5185923065400044,13.815510557964274
2.546329240920582,13.815510557964274
2.57406617530116,13.815510557964274
2.6018031096817382,13.815510557964274
2.629540044062316,13.815510557964274
2.657276978442894,13.815510557964274
2.685013912823472,13.815510557964274
2.71275084720405,13.815510557964274
2.740487781584628,7.927935082171511


==> images/TV_prior/ula/marginals_5.csv <==
x,y
-2.2982462466393447,7.201659039939923
-2.2714131510816893,13.815510557964274
-2.2445800555240334,13.815510557964274
-2.2177469599663775,13.815510557964274
-2.190913864408722,7.894806220499868
-2.1640807688510666,7.201659039939907
-2.1372476732934107,13.815510557964274
-2.110414577735755,7.201659039939907
-2.0835814821780994,6.285368308065768
-2.056748386620444,7.201659039939907
-2.029915291062788,13.815510557964274
-2.003082195505132,7.894806220499852
-1.9762490999474767,6.285368308065768
-1.9494160043898208,6.79619393183175
-1.9225829088321653,5.948896071444547
-1.8957498132745094,5.948896071444547
-1.868916717716854,5.815364678820024
-1.842083622159198,6.103046751271805
-1.8152505266015426,5.815364678820024
-1.7884174310438867,5.697581643163641
-1.7615843354862313,5.592221127505814
-1.7347512399285754,5.592221127505814
-1.70791814437092,5.18675601939765
-1.681085048813264,5.409899570711859
-1.6542519532556086,4.95036724133342
-1.6274188576979527,4.803763767141544
-1.6005857621402972,4.368445695883699
-1.5737526665826413,4.636709682478386
-1.5469195710249857,4.716752390151906
-1.52008647546733,4.527510390513394
-1.4932533799096743,3.9827832150717057
-1.4664202843520187,3.9629805877755424
-1.439587188794363,3.905822173935577
-1.4127540932367073,3.982783215071722
-1.3859209976790516,3.6606997159025925
-1.359087902121396,3.646310978450509
-1.3322548065637403,3.51277958582597
-1.3054217110060846,3.4759656127032703
-1.2785886154484287,3.3098387418292883
-1.2517555198907733,3.2034583382707162
-1.2249224243331174,2.960332287369168
-1.198089328775462,2.953163797890556
-1.171256233217806,2.890859914554401
-1.1444231376601506,2.9319615902399527
-1.1175900421024947,2.6065391898053245
-1.0907569465448392,2.533514054790435
-1.0639238509871833,2.435220706355701
-1.0370907554295279,2.418342668568349
-1.010257659871872,2.369353281368076
-0.9834245643142164,2.2600166173306104
-0.9565914687565608,2.0541645631264616
-0.9297583731989051,1.9678801945294493
-0.9029252776412494,1.9083542152154225
-0.8760921820835936,1.781124040667637
-0.8492590865259378,1.7106573295623768
-0.8224259909682822,1.6762061008081308
-0.7955928954106265,1.5848879422733433
-0.7687597998529708,1.5668694367706653
-0.7419267042953152,1.447500357958647
-0.7150936087376595,1.325324800085564
-0.6882605131800038,1.2380796963214684
-0.6614274176223481,1.2588596648132135
-0.6345943220646925,1.215207034655477
-0.6077612265070368,1.0521229382614379
-0.5809281309493811,0.9971012773712243
-0.5540950353917254,0.9751223706524492
-0.5272619398340698,0.9325627562336533
-0.5004288442764141,0.8072325149418869
-0.4735957487187584,0.7964305819090732
-0.44676265316110275,0.6996189003211514
-0.4199295576034471,0.6788312178483938
-0.3930964620457914,0.623797682218868
-0.36626336648813573,0.5526744899151385
-0.33943027093048006,0.4917451294097691
-0.3125971753728244,0.48748851003044313
-0.2857640798151686,0.40763252628612867
-0.25893098425751293,0.33160562814178085
-0.23209788869985726,0.3069890005064414
-0.20526479314220158,0.3059763421920387
-0.1784316975845459,0.2775384068715217
-0.15159860202689024,0.2413113108385987
-0.12476550646923457,0.1646314252536468
-0.0979324109115789,0.12079114324912466
-0.07109931535392322,0.09218815705719667
-0.04426621979626755,0.07356413697629388
-0.017433124238611875,0.04978180325838448
0.00939997131904402,0.044313039628727804
0.03623306687669969,0.11074921785992281
0.06306616243435537,0.11366771065485273
0.08989925799201104,0.14591488324432017
0.11673235354966671,0.16639044065882627
0.14356544910732238,0.1877435651293786
0.17039854466497806,0.22484422502629128
0.19723164022263373,0.27263162568222976
0.2240647357802894,0.33368463096963047
0.2508978313379451,0.3589757577014842
0.27773092689560075,0.4320170630874201
0.3045640224532564,0.4640991379538833
0.3313971180109121,0.48566977657974025
0.35823021356856777,0.5520270311680059
0.38506330912622344,0.6011084998984308
0.4118964046838791,0.6613508018784129
0.4387295002415348,0.683987767027648
0.46556259579919046,0.6928899029682247
0.49239569135684613,0.8156218258902002
0.5192287869145018,0.8542698302838961
0.5460618824721575,0.9411220096293315
0.5728949780298134,0.9565217364829085
0.599728073587469,1.0835618418985584
0.6265611691451247,1.097982502225013
0.6533942647027804,1.2039639430812883
0.6802273602604361,1.2406537003166496
0.7070604558180917,1.383060890855124
0.7338935513757474,1.401052380648182
0.7607266469334031,1.4928890237726664
0.7875597424910588,1.5867077789903374
0.8143928380487144,1.6238177886415524
0.8412259336063701,1.7024437310249962
0.8680590291640258,1.7106573295623686
0.8948921247216814,1.86652770026917
0.9217252202793371,1.9441636679121248
0.9485583158369928,2.05416456312647
0.9753914113946485,2.191023745843651
1.0022245069523041,2.2283795323874362
1.0290576025099598,2.357471953481315
1.0558906980676155,2.435220706355709
1.0827237936252712,2.50117867414749
1.1095568891829268,2.5865385230986635
1.1363899847405827,2.864368299107433
1.1632230802982384,2.8072098852674676
1.190056175855894,2.8259020182796366
1.2168892714135497,3.0585243135483737
1.2437223669712054,3.1241215960342035
1.270555462528861,3.107314477717806
1.2973885580865168,3.4174694060216617
1.3242216536441724,3.351511438229848
1.351054749201828,3.817268776594149
1.3778878447594838,3.751671494108319
1.4047209403171395,3.943562501918441
1.4315540358747951,4.044658618789793
1.4583871314324508,3.982783215071722
1.4852202269901065,4.2059267663859154
1.5120533225477621,4.231244574370222
1.5388864181054178,4.675930395631651
1.5657195136630735,4.429070317700142
1.5925526092207292,4.803763767141536
1.6193857047783848,4.850283782776446
1.6462188003360405,4.899073946945861
1.6730518958936962,5.1867560193976585
1.6998849914513519,5.329856863038315
1.7267180870090075,5.948896071444555
1.7535511825666634,5.815364678820033
1.7803842781243193,5.329856863038332
1.8072173736819748,5.948896071444522
1.8340504692396302,5.697581643163649
1.8608835647972861,6.285368308065768
1.887716660354942,5.948896071444555
1.9145497559125975,6.10304675127178
1.941382851470253,6.508511859379977
1.9682159470279088,5.948896071444555
1.9950490425855647,7.201659039939923
2.02188213814322,6.796193931831725
2.0487152337008756,7.894806220499868
2.0755483292585315,7.894806220499868
2.1023814248161874,6.508511859379977
2.129214520373843,7.894806220499835
2.1560476159314983,13.815510557964274
2.182880711489154,7.894806220499868
2.20971380704681,7.894806220499868
2.2365469026044655,7.894806220499835
2.263379998162121,13.815510557964274
2.290213093719777,13.815510557964274
2.3170461892774328,13.815510557964274
2.3438792848350887,13.815510557964274
2.370712380392744,13.815510557964274
2.397545475950399,7.894806220499852


==> images/TV_prior/ula/marginals_95.csv <==
x,y
-2.600930564158651,7.89996851980339
-2.573958589972381,13.815510557964274
-2.5469866157861105,13.815510557964274
-2.5200146415998406,13.815510557964274
-2.4930426674135706,13.815510557964274
-2.4660706932273007,13.815510557964274
-2.4390987190410307,13.815510557964274
-2.4121267448547603,7.89996851980339
-2.3851547706684904,13.815510557964274
-2.3581827964822204,13.815510557964274
-2.33121082229595,7.899968519803407
-2.30423884810968,13.815510557964274
-2.27726687392341,7.89996851980339
-2.25029489973714,13.815510557964274
-2.22332292555087,13.815510557964274
-2.1963509513646,7.206821339243445
-2.16937897717833,6.80135623113528
-2.14240700299206,7.89996851980339
-2.11543502880579,6.513674158683499
-2.0884630546195195,7.2068213392434615
-2.0614910804332496,7.89996851980339
-2.0345191062469796,7.206821339243445
-2.0075471320607097,7.899968519803398
-1.9805751578744393,7.206821339243453
-1.9536031836881693,6.108209050575335
-1.9266312095018994,6.513674158683499
-1.8996592353156294,5.820526978123563
-1.872687261129359,6.1082090505753435
-1.845715286943089,5.9540583707480765
-1.818743312756819,5.9540583707480765
-1.7917713385705492,5.820526978123563
-1.7647993643842788,5.415061870015398
-1.7378273901980088,5.335019162341854
-1.7108554160117388,5.335019162341854
-1.683883441825469,4.955529540636958
-1.6569114676391985,4.567764009628195
-1.6299394934529285,4.904236246249399
-1.6029675192666586,4.904236246249399
-1.5759955450803886,4.808926066445083
-1.5490235708941185,4.641871981781908
-1.5220515967078483,4.373607995187236
-1.4950796225215783,4.138768404109827
-1.4681076483353084,4.115778885885137
-1.4411356741490382,4.049820918093332
-1.414163699962768,4.115778885885137
-1.387191725776498,3.9109844732391155
-1.3602197515902281,3.637288642762083
-1.333247777403958,3.5561630979497063
-1.3062758032176878,3.5432596931138067
-1.2793038290314178,3.38910901328654
-1.2523318548451479,3.2848480029621387
-1.2253598806588777,3.1725807010910496
-1.1983879064726075,2.909535933024662
-1.1714159322863376,2.746676925305611
-1.1444439581000676,2.7524740429899452
-1.1174719839137974,2.6850327621944046
-1.0905000097275273,2.4883224679483584
-1.0635280355412573,2.4110307936467033
-1.0365560613549873,2.3946369838710355
-1.0095840871687172,2.192858255054514
-0.9826121129824471,2.173120772216201
-0.955640138796177,2.137917137023213
-0.928668164609907,1.933821780679706
-0.9016961904236369,1.891155334360795
-0.874724216237367,1.784076394320356
-0.8477522420510969,1.7796711008524477
-0.8207802678648268,1.7429895342178345
-0.7938082936785568,1.5114071142577685
-0.7668363194922867,1.5973495440584848
-0.7398643453060166,1.3603825641857286
-0.7128923711197466,1.3926908074183784
-0.6859203969334765,1.2166075740371234
-0.6589484227472064,1.225407127988964
-0.6319764485609364,1.1582678251513439
-0.6050044743746663,0.9972257826447971
-0.5780325001883964,1.0165059333902975
-0.5510605260021262,0.981273300782935
-0.524088551815856,0.8923679058515369
-0.49711657762958605,0.7909063841162176
-0.4701446034433161,0.7722748204559915
-0.4431726292570459,0.6987976365217279
-0.41620065507077575,0.6795946830794405
-0.3892286808845058,0.5967984685665899
-0.36225670669823584,0.5462461894037587
-0.33528473251196567,0.484191544388013
-0.3083127583256955,0.4835900406104624
-0.28134078413942554,0.40943911774267827
-0.2543688099531556,0.37056206196637764
-0.2273968357668854,0.3519395498683922
-0.20042486158061523,0.24884834410069012
-0.17345288739434528,0.24126896153509095
-0.14648091320807533,0.22814172192460888
-0.11950893902180515,0.20968249912663864
-0.09253696483553497,0.13567251335287178
-0.06556499064926502,0.11716125696369535
-0.03859301646299507,0.07832539356340826
-0.011621042276725113,0.05808259081876686
0.015350931909545062,0.05847559534339372
0.04232290609581524,0.057689740686038125
0.06929488028208519,0.11632792358213678
0.09626685446835515,0.16409819985082325
0.12323882865462532,0.16148039730876085
0.1502108028408955,0.2055757171739687
0.17718277702716545,0.22814172192460888
0.2041547512134354,0.3025721995905952
0.23112672539970558,0.3409302643600228
0.25809869958597575,0.35405036859406713
0.2850706737722457,0.4314552483070531
0.31204264795851566,0.4464066481600167
0.33901462214478584,0.484191544388013
0.365986596331056,0.5689082145847576
0.39295857051732597,0.6310483916096684
0.4199305447035959,0.689888891632602
0.4469025188898661,0.7762957345987993
0.47387449307613627,0.7383465168642025
0.5008464672624062,0.8191006231126081
0.5278184414486762,0.8594321295874344
0.5547904156349464,0.9320593180015223
0.5817623898212165,0.9822629099680849
0.6087343640074865,1.0382571793226596
0.6357063381937564,1.1121235374938108
0.6626783123800266,1.2254071279889804
0.6896502865662968,1.2906192766360094
0.7166222607525667,1.3234989507551658
0.7435942349388367,1.4307182030076175
0.7705662091251069,1.5317813334529142
0.797538183311377,1.6403870557384672
0.824510157497647,1.6121099596416055
0.851482131683917,1.6773922517320214
0.8784541058701869,1.8789451704538636
0.9054260800564571,1.9571691446767054
0.9323980542427273,2.0798855894510284
0.9593700284289972,2.1069549114192463
0.9863420026152672,2.1223161965807336
1.0133139768015373,2.2129931634635867
1.0402859509878075,2.3470089348817726
1.0672579251740775,2.386539773638408
1.0942298993603474,2.6218538605728727
1.1212018735466176,2.6796126947250816
1.1481738477328878,2.818564154818927
1.1751458219191577,2.7070116689131796
1.2021177961054277,3.0171665972170194
1.2290897702916979,3.0479382558837895
1.256061744477968,3.2271396853414838
1.283033718664238,3.2555776206620175
1.310005692850508,3.38910901328654
1.3369776670367781,3.3891090132865567
1.3639496412230483,3.680460814627283
1.3909216154093182,3.7728341347582983
1.4178935895955882,3.9681428870790643
1.4448655637818582,4.09330603003307
1.471837537968128,4.008148221692763
1.4988095121543985,4.498771138141268
1.525781486340669,4.498771138141235
1.5527534605269389,4.681092694935189
1.5797254347132088,4.808926066445074
1.6066974088994788,4.95552954063695
1.6336693830857487,4.808926066445074
1.6606413572720187,5.066755175747174
1.6876133314582886,4.8554460820799665
1.7145853056445586,5.41506187001539
1.741557279830829,5.415061870015423
1.7685292540170994,5.820526978123554
1.7955012282033693,6.108209050575335
1.8224732023896393,5.702743942467171
1.8494451765759092,6.2905306073692895
1.8764171507621792,6.80135623113528
1.9033891249484491,6.80135623113528
1.930361099134719,6.80135623113528
1.9573330733209895,7.899968519803423
1.98430504750726,6.2905306073692895
2.01127702169353,6.80135623113528
2.0382489958798,7.206821339243445
2.0652209700660698,13.815510557964274
2.0921929442523397,7.206821339243445
2.1191649184386097,7.89996851980339
2.1461368926248796,7.89996851980339
2.17310886681115,13.815510557964274
2.2000808409974204,13.815510557964274
2.2270528151836904,7.206821339243445
2.2540247893699603,13.815510557964274
2.2809967635562303,13.815510557964274
2.3079687377425,13.815510557964274
2.33494071192877,13.815510557964274
2.36191268611504,13.815510557964274
2.3888846603013105,13.815510557964274
2.415856634487581,7.206821339243445


==> images/TV_prior/ula/tv_distance.csv <==
0.05,0.5,0.95,Iterations
0.441774073599154,0.43645644844972253,0.4409827371434194,0
0.44829125606987597,0.4415762053328771,0.4317244485968477,10
0.43695988145049264,0.440159554843506,0.4384140976690933,20
0.42785169975726606,0.4351269534246215,0.43338408530841205,30
0.42690495220700586,0.42965188320957337,0.44127172812610166,40
0.42985439525693736,0.42516375586232763,0.4252479355933248,50
0.42240014487348077,0.41559790966418364,0.42085237143318954,60
0.4348412992010118,0.4217123658963034,0.42023246195491404,70
0.4380772058420559,0.41429051994786614,0.4232923030763104,80
0.429996958473859,0.4133159699775356,0.4218099156380816,90
0.4216758424975423,0.41823031564599383,0.40798486242555937,100
0.42566820651242104,0.4188957732041825,0.409121434970679,110
0.4187757444297591,0.41265643597848856,0.41334890876116026,120
0.40938808704462093,0.4107002518974009,0.4087775387224376,130
0.3976350817928236,0.4085270915504915,0.41303133065256953,140
0.38718969319170093,0.3984908204884077,0.40771774634898317,150
0.3896716774281161,0.4064020077737244,0.41050554209319057,160
0.3855087819007947,0.4016379296168688,0.4138807669244652,170
0.38297332133688106,0.3991536294226996,0.4012470285514814,180
0.3826879912196104,0.39268721114769556,0.3988638216301691,190
0.38112262128016194,0.3891777659441314,0.39595912504503517,200
0.3740011599819204,0.39231470000118973,0.3952693655165014,210
0.37448218055304516,0.3894960043555286,0.3866243718818862,220
0.3718921287397513,0.39067619505154233,0.39044049832254574,230
0.36602129187516796,0.3868424543791066,0.3887654292080336,240
0.3630725959757688,0.3898747969776566,0.391694502999251,250
0.3642672522139637,0.3874823769029119,0.38784835839867077,260
0.3627931856918577,0.38258748524471564,0.38067646604729066,270
0.3588193200874653,0.3827509320857908,0.3792273003201958,280
0.3556655635670818,0.38237392842559786,0.3761827529501701,290
0.3533866265279939,0.3830881772764742,0.3722020805600347,300
0.3577073593362541,0.378137830542169,0.3710037852219167,310
0.3639285592139505,0.3735286776522313,0.37835498799991085,320
0.3610081767162347,0.3679852663102754,0.38193387936068335,330
0.36397112707514423,0.3693407708679862,0.36860993862420616,340
0.3686906586942955,0.3706634103279881,0.3675377245669681,350
0.36919222728655754,0.37319450769381324,0.3702207141596674,360
0.3676942933860776,0.3635779962710738,0.3682378727654398,370
0.3646635818964259,0.36672892566715054,0.3709008548386046,380
0.35819501488171873,0.36320325456211605,0.3721654963879824,390
0.3515184933010149,0.36433417452097594,0.37498902163747916,400
0.3472841873948309,0.35856770371660274,0.37303759432763844,410
0.34769384246971935,0.36472217171495025,0.36799292138315126,420
0.34890893336546325,0.36182510188771605,0.3661102032165107,430
0.3415248432283589,0.35937239274817856,0.36944241686900886,440
0.3411210516204758,0.3525142348712854,0.3686720453988339,450
0.34236009331861983,0.3481557409532263,0.3639858498906312,460
0.3365887295476443,0.3503565979897595,0.3647477345673344,470
0.33428576425336154,0.34866300973345676,0.36083959520017833,480
0.3305928554966536,0.3494493706056199,0.35741833584751326,490
0.3289698608756644,0.3471900288910822,0.36028744909317034,500
0.3339808056680772,0.34453562878422217,0.35970763460354793,510
0.33808259870681734,0.34392301643471856,0.3578442626904782,520
0.3334834530632251,0.3390182711855153,0.35839808719173366,530
0.32928806621712836,0.3425977777289187,0.3557126425858924,540
0.3272632328768799,0.33796039128929817,0.3532888380908992,550
0.3280094578090133,0.33537592103161956,0.35101400177463943,560
0.32636379192844533,0.3365502676490092,0.35064141040280644,570
0.32376448747346764,0.33419549536391224,0.35040308270029646,580
0.321724052913217,0.3284094302416529,0.3495698607509279,590
0.32161824057974364,0.33070623777844654,0.34599066452292415,600
0.3192027578215542,0.3314036621761769,0.3426928860407922,610
0.31984403189136523,0.3277838143455821,0.3389580297677983,620
0.3215798533046369,0.32840182976563015,0.3411598148721537,630
0.3181394914858251,0.3280756160991682,0.3381543248282522,640
0.3153650001212873,0.3256056730393109,0.33771770785758937,650
0.3144824659888512,0.3205388389273367,0.3388754770497579,660
0.31391711325708627,0.3169260804971915,0.33902612802595933,670
0.31377056602366893,0.31530223263443147,0.3366479999094919,680
0.31284232665374734,0.32007648687480306,0.33728423708395877,690
0.31258142444631637,0.3169128309267854,0.3335389965113382,700
0.3125458377940754,0.3157409853278612,0.3294140308526888,710
0.31299383048094187,0.3172552540161431,0.32844870922410074,720
0.31130496104135996,0.3174510272467498,0.32430624993222273,730
0.3132647229755696,0.319136191964175,0.3201702374074324,740
0.3082724064375086,0.3180664871455894,0.3188945892392032,750
0.3062448909102454,0.31311603457038617,0.31583800698022124,760
0.3047262716644822,0.31041817759073576,0.3148202998266614,770
0.3006037979874804,0.31005690248763557,0.31816263287184915,780
0.2981918001511177,0.31186235845537064,0.31478079670900516,790
0.2994511992323492,0.31223468056819864,0.3159088172664196,800
0.2970724979789743,0.3104824694104752,0.31412631586373,810
0.2944443659114187,0.3129667403180857,0.31366914075353947,820
0.2948537665148934,0.30886549680056263,0.31049103891626306,830
0.2921927383134319,0.3092301475651725,0.30839417263113683,840
0.2931758879294379,0.3068789986699725,0.30885620365621214,850
0.293353607815517,0.3034026920519115,0.3093571175717991,860
0.29236187478944015,0.30035682747857007,0.30862999759213805,870
0.29342876287467035,0.30003113707796836,0.30866249365055953,880
0.29025560083211555,0.3002482541686711,0.30997031444185597,890
0.288414786281277,0.2961136615964348,0.31018402706405523,900
0.2868619959825044,0.29802670449044855,0.30746557391732676,910
0.28467895311769953,0.2951700797807666,0.303402287091153,920
0.28323947167006114,0.29454355272379584,0.30120284381804163,930
0.28478434404902964,0.2952353061874603,0.3030215444385753,940
0.2819637755156188,0.293260783772949,0.2986925444143038,950
0.28151428808311074,0.29788623414746196,0.2995870372362088,960
0.28009970684793506,0.29939426097190014,0.2971645429901529,970
0.2782060373865739,0.29517846207632525,0.2995674289802799,980
0.27813259395786805,0.2950880520629179,0.2985158301081753,990
0.2779825375987205,0.29404207207811006,0.29642522116472153,1000


==> images/laplace_compare_moreau.csv <==
t,0.001,0.005,0.01,0.05,0.1,0.5,TV_err_true
0.001,0.21126649344432225,0.20871567935385546,0.20699365907899478,0.21545657562404558,0.23018599731507514,0.3297783990860661,4.5399929762667386e-05
0.005,0.21130529081627664,0.20830893934615027,0.2082320487188623,0.2168706362029357,0.22773874634758076,0.3312922988059561,4.539992976241235e-05
0.01,0.20886156716129434,0.2065561422529048,0.20865375710610476,0.21724302402193868,0.2272725597416748,0.3319510844706508,4.5399929762153034e-05
0.05,0.2088391963053625,0.20984827768581832,0.20815133980473927,0.217249591145965,0.2224349028100952,0.3318743594176537,0.0008222325511133955
0.1,0.20628654181168266,0.21078554754813617,0.2090513614482683,0.2162749418469633,0.22626985469216243,0.33377194480777655,0.0029761370379535845
0.5,0.21954474887176317,0.21975082572579102,0.22117123224569807,0.22607975545985778,0.23063700769515058,0.32465139474278637,0.048728876887109925
1.0,0.25487329687150695,0.2584044460722075,0.25381098892552545,0.25937031130742866,0.26343248766074534,0.333669436277592,0.13051634870913698


==> images/mixture/TV_error_gmm_rand_init.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock,gt
0,1.2098211971447133,1.2098211971447133,1.2098211971447133,1.2098211971447133,1.2098211971447133,1.2098211971447133,0.4101458796789098
1,1.2121592018702092,1.220032998297088,1.2098211971447133,1.1484653870683041,1.1555525614224793,1.2098211971447133,0.38801045868790224
2,1.2066786457753353,1.2154920437461842,1.2098211971447133,1.1147874641700368,1.133470746602676,1.2098211971447133,0.4633874742990911
3,1.19470750958864,1.2185065288430048,1.2098211971447133,1.0849282462940075,1.0712999342998162,1.2098211971447133,0.3921062728179981
4,1.2020874441664466,1.2070962053695822,1.2098211971447133,1.0860516850239421,1.0483439891254593,1.2098211971447133,0.3763363941725222
5,1.2078930531084024,1.2128657260196574,1.1632228780117375,1.0399862927358436,1.0622071887284472,1.085909431467131,0.4224024624031719
6,1.2073785156210324,1.2092979584642194,1.1632228780117375,1.0478554733063805,1.031384716145162,1.085909431467131,0.4332118134469768
7,1.1894682145502908,1.2204647240028814,1.1632228780117375,1.015866683407757,1.0376633659980352,1.085909431467131,0.40566122999347515
8,1.1920461359618144,1.2169013217328755,1.1632228780117375,1.0005303782722614,1.0403675323788113,1.085909431467131,0.4553079603903486
9,1.1869122783098733,1.2044230363323543,1.1632228780117375,0.9965577297197497,1.0006998344057654,1.085909431467131,0.4441791523661588
10,1.1903920724469832,1.1860516460883042,1.1065532016886832,0.9913191349434596,0.9894859860610459,1.0023348059268076,0.42586998866441017
11,1.216362205686784,1.201941539630325,1.1065532016886832,0.980810354482704,0.9889156448636,1.0023348059268076,0.44361576652225015
12,1.210131264449479,1.1855443586550438,1.1065532016886832,0.9862026864371243,0.9651080644818144,1.0023348059268076,0.4345142829847969
13,1.1903469980963126,1.1854081857734755,1.1065532016886832,0.9733354058534462,0.9490764137811752,1.0023348059268076,0.37562938329301887
14,1.1999243720325006,1.187952170139389,1.1065532016886832,0.9740789450170839,0.9495270176820165,1.0023348059268076,0.43496013538728295
15,1.189764233350424,1.2180913850042234,1.109460026088907,0.9697589589008035,0.9573934440234078,0.9307023261667065,0.4212640418424116
16,1.2070985242331216,1.1994077979617406,1.109460026088907,1.0055304105870868,0.9422650621161477,0.9307023261667065,0.3906360389001949
17,1.1950301663606253,1.1984107828109356,1.109460026088907,0.9723375694061411,0.9199331796822907,0.9307023261667065,0.4029805940806974
18,1.2106714783338421,1.1750345645270943,1.109460026088907,0.9639580687443904,0.9102574863522122,0.9307023261667065,0.4554606569649106
19,1.188698139511469,1.2046240208282872,1.109460026088907,0.9761374794297346,0.933923134274186,0.9307023261667065,0.4287754639720707
20,1.1794716140894992,1.1964703213668137,1.0814435021676898,0.9792780630824303,0.9087757257788442,0.8809143851291288,0.38336300113316757
21,1.187528335719544,1.2074572937804073,1.0814435021676898,0.9622251761985295,0.8874115600809156,0.8809143851291288,0.4000800248070841
22,1.1890943587324645,1.1896680027971858,1.0814435021676898,0.9450516952332972,0.8845533854704289,0.8809143851291288,0.4178419891221503
23,1.1971975928153724,1.1993454257697782,1.0814435021676898,0.9636429619676539,0.9178756551666671,0.8809143851291288,0.42965638541443407
24,1.175116128732018,1.1995041506285504,1.0814435021676898,0.9615246445779586,0.8994195135277243,0.8809143851291288,0.42795246106515095
25,1.1936025839283997,1.2023181258549052,1.069935297327662,0.9626115028678777,0.9203202936314359,0.7923110948027031,0.4063393081203194
26,1.167339156508566,1.1879802333740659,1.069935297327662,0.9496323385694356,0.9070712649213345,0.7923110948027031,0.4255008482862053
27,1.1784324243454787,1.187233361783169,1.069935297327662,0.9545151525895976,0.8845203321647533,0.7923110948027031,0.40874756893173403
28,1.164774422136785,1.1906521878839285,1.069935297327662,0.9715191708668596,0.8974919789646785,0.7923110948027031,0.4206362438756036
29,1.160168053863217,1.180820786360202,1.069935297327662,0.9673132561401863,0.8760678481837029,0.7923110948027031,0.41694317080102616
30,1.1549273883844824,1.1596571335783876,1.0543097600606888,0.9547641774395124,0.8945612454855464,0.7266323179856211,0.4076147616292625
31,1.166424824807561,1.1793436387406462,1.0543097600606888,0.9734492623523234,0.8689849200821269,0.7266323179856211,0.42280700702116625
32,1.1742835499169275,1.172791100364074,1.0543097600606888,0.9855236140394324,0.8610020425798178,0.7266323179856211,0.4119122728147911
33,1.1678400821551347,1.191154264772535,1.0543097600606888,0.9529131365029533,0.8598639788098663,0.7266323179856211,0.4213361189689224
34,1.1667315889719612,1.2055700068389519,1.0543097600606888,0.9580771779367182,0.8537610468399864,0.7266323179856211,0.4115818074971116
35,1.174088525023925,1.1782031183576138,1.0369540511726323,0.9430035802395775,0.8701694824040507,0.709181192080881,0.4328589950774916
36,1.1782026244257675,1.17084494189251,1.0369540511726323,0.9424969587073937,0.8633740147494838,0.709181192080881,0.41157785058407115
37,1.1875683896121487,1.169612847664485,1.0369540511726323,0.9644731594209806,0.8602967001744364,0.709181192080881,0.4049015214997579
38,1.1817370054973846,1.1797653365291176,1.0369540511726323,0.955165668928333,0.8598641074455333,0.709181192080881,0.43423569056067823
39,1.1712076069645003,1.1804585940372592,1.0369540511726323,0.9444357409575543,0.8415209036473168,0.709181192080881,0.42425220119395557
40,1.1618947547425007,1.183005459165423,1.0298320994217158,0.9557042668427003,0.842435962125871,0.6550110472021966,0.4321585225335416
41,1.1760357987837327,1.1737246743895224,1.0298320994217158,0.9598998262808933,0.8392345904146092,0.6550110472021966,0.4089594647186382
42,1.1613531262321373,1.1942440718531753,1.0298320994217158,0.9443012531353387,0.8594108395177851,0.6550110472021966,0.4488081288533377
43,1.1831541425580745,1.1922312593030173,1.0298320994217158,0.9478678146466137,0.8651183811367888,0.6550110472021966,0.415876963728284
44,1.183316111112383,1.2144044494326462,1.0298320994217158,0.950470609494066,0.8615632367275345,0.6550110472021966,0.42546643818487373
45,1.1598891483833826,1.1797565474044878,1.0097435598811892,0.950907545493773,0.8640429600663044,0.65238058369895,0.4323263593057006
46,1.1573986053949026,1.1691391063702636,1.0097435598811892,0.9570186862907186,0.8646612737749562,0.65238058369895,0.41377574395169014
47,1.1556986439213557,1.171224166525921,1.0097435598811892,0.9424579671179062,0.853750894932479,0.65238058369895,0.3738794657296861
48,1.181280316477087,1.1713005288563265,1.0097435598811892,0.9503761191506694,0.8206988282851893,0.65238058369895,0.41047542578376184
49,1.16210684981414,1.1887646049820462,1.0097435598811892,0.9441007501970002,0.8425300741261014,0.65238058369895,0.39758745328571754
50,1.1618646253560425,1.1941664044891755,1.009128648631927,0.9620727213651925,0.8406870229249351,0.636686305588638,0.42846236759079026
51,1.1582572452461428,1.1737124222306554,1.009128648631927,0.9457517472250088,0.8352558310256675,0.636686305588638,0.42112936129604206
52,1.1366452453994589,1.1798032572690338,1.009128648631927,0.9478666342823929,0.8393394145015738,0.636686305588638,0.4173174322617338
53,1.149233378523407,1.1552097617041903,1.009128648631927,0.9552762097431211,0.8431376745495072,0.636686305588638,0.42973780920145155
54,1.1415009024835983,1.178650118116019,1.009128648631927,0.9282145239187767,0.845886292271676,0.636686305588638,0.4391775683904475
55,1.135179790699458,1.1759888063573731,1.017158142388577,0.9496917940298562,0.8491325760502322,0.6047047333963631,0.43906283885951664
56,1.1587612807707892,1.1746224272094374,1.017158142388577,0.9472665058185207,0.8377090703071617,0.6047047333963631,0.3928693779219779
57,1.1566732373548723,1.1626323327087937,1.017158142388577,0.9304184124326624,0.8549818902572959,0.6047047333963631,0.4239541774436002
58,1.1559473683632833,1.1723861414159873,1.017158142388577,0.9384547527061511,0.8457691317061518,0.6047047333963631,0.39035447705501836
59,1.1540257780715928,1.1668073791151763,1.017158142388577,0.9485774228913855,0.8061351804607497,0.6047047333963631,0.4328823065639147
60,1.1558181353237158,1.178789332219473,1.0025202178949308,0.9495987363149478,0.7938240853350398,0.6423991709386281,0.4399991300764014
61,1.155113644240886,1.1865426857772885,1.0025202178949308,0.9394376311567032,0.8124122918379469,0.6423991709386281,0.4153587027961081
62,1.1490802442694978,1.2021307236832466,1.0025202178949308,0.933391029180231,0.8259354117545228,0.6423991709386281,0.3980363209607779
63,1.1637705770643243,1.176689315384281,1.0025202178949308,0.9477394984069509,0.7819419158874088,0.6423991709386281,0.4283515175685277
64,1.1606069507344121,1.1640606896660555,1.0025202178949308,0.9348296309211794,0.7862318122531049,0.6423991709386281,0.40360479950839023
65,1.1439952503099549,1.1696105408924642,1.0088220627912587,0.9480281667227897,0.788087512561457,0.5737252850441673,0.42274481942113756
66,1.1557249466118784,1.1493140335104397,1.0088220627912587,0.9679113407258233,0.7777753251210384,0.5737252850441673,0.42366316116850034
67,1.1334389262676303,1.160217140201516,1.0088220627912587,0.9457416830883265,0.7763063312715553,0.5737252850441673,0.429140137801095
68,1.155311753219907,1.1641641653422874,1.0088220627912587,0.9397865285053333,0.7811878631721374,0.5737252850441673,0.40237422641081066
69,1.1490249366440095,1.1686941795449206,1.0088220627912587,0.9410332097783319,0.7996929855279167,0.5737252850441673,0.43713816130227545
70,1.1513214175571065,1.1740225565571238,0.9951724486993537,0.9310974731986967,0.7674895701656026,0.5859065999801363,0.4454357281148713
71,1.1621690632123378,1.1891796187855217,0.9951724486993537,0.9344872056298363,0.7486081294853357,0.5859065999801363,0.4151876486405295
72,1.1286097343087997,1.1668932204362952,0.9951724486993537,0.9331636414031992,0.7608481424038169,0.5859065999801363,0.43406799558206544
73,1.153004325582819,1.1725823348136646,0.9951724486993537,0.9177539936693522,0.7801690985449039,0.5859065999801363,0.41091046194205805
74,1.1473423836538217,1.1714091817567756,0.9951724486993537,0.9474422079017784,0.7801507806069512,0.5859065999801363,0.4036005692926971
75,1.1470590855284892,1.1828255188279568,0.970995409775727,0.9203849405457645,0.8051422779934975,0.5803249235751085,0.42420049103787477
76,1.1436366220991854,1.1613525932484543,0.970995409775727,0.9401950219643082,0.7676089714755345,0.5803249235751085,0.4316187708657149
77,1.1365100900208227,1.171390568691551,0.970995409775727,0.9574424500840516,0.7631564895893466,0.5803249235751085,0.4459315108387052
78,1.1459265390651425,1.1425572037364682,0.970995409775727,0.944719247242432,0.7481231271557693,0.5803249235751085,0.41230266890956657
79,1.1500550309290651,1.142758339809197,0.970995409775727,0.9412828889332493,0.753933953136326,0.5803249235751085,0.4065569841074829
80,1.138833286056063,1.15458795537052,0.961684159280246,0.9485504207380133,0.7857885170704313,0.5899890395021461,0.447481942690928
81,1.1559992975190057,1.1448281639525748,0.961684159280246,0.9288261557142734,0.758861531266755,0.5899890395021461,0.4272829887715055
82,1.1392217178563762,1.152291635592551,0.961684159280246,0.922722085090073,0.7516119238754739,0.5899890395021461,0.3647665411912965
83,1.1457774767106974,1.1449294302487423,0.961684159280246,0.932778491243353,0.7493830227857896,0.5899890395021461,0.4489426088633718
84,1.1246844659369386,1.144390464833864,0.961684159280246,0.945196244293474,0.7619886752082707,0.5899890395021461,0.4043724690538259
85,1.143811196056131,1.1433984552690648,0.9722675491863257,0.9397477872685008,0.7737189809291511,0.565940925776844,0.43384081817613096
86,1.1460730487047415,1.1373409921002366,0.9722675491863257,0.9226440831110376,0.7626303232368687,0.565940925776844,0.400924188234685
87,1.1377614655823745,1.1450830980676359,0.9722675491863257,0.9298257255838024,0.7569084403179596,0.565940925776844,0.43446904166602573
88,1.1362676194362202,1.1453878153866128,0.9722675491863257,0.9249982019512519,0.7386483917350457,0.565940925776844,0.40910184220159285
89,1.1328388808160346,1.143254719275458,0.9722675491863257,0.9500660574107801,0.7499048246483146,0.565940925776844,0.4036925844844874
90,1.1340454123274202,1.1564253165576714,0.9629808061517794,0.9411979240277324,0.7363589159365935,0.539708374634692,0.4384015174992191
91,1.1217759386099087,1.151755172131656,0.9629808061517794,0.9499930340555558,0.7404130123068444,0.539708374634692,0.43629271645220036
92,1.1257645585612384,1.144092866231028,0.9629808061517794,0.9214011416602665,0.7534075466772845,0.539708374634692,0.4330923368398553
93,1.129153732683552,1.1549899734352767,0.9629808061517794,0.9306709202269621,0.7614469558412265,0.539708374634692,0.42969120938905214
94,1.1225701019868901,1.1581761565618462,0.9629808061517794,0.9296954938191415,0.7460087325490783,0.539708374634692,0.38633485729495987
95,1.1214532436824465,1.151240650072172,0.9534766093017404,0.9182518039461177,0.7375123541746873,0.5866107513552585,0.42103120688476203
96,1.0987984442187333,1.1548802563138696,0.9534766093017404,0.9151345726342177,0.7031319802161953,0.5866107513552585,0.39322172268007805
97,1.1294122883905597,1.1437335130335087,0.9534766093017404,0.9413320884753114,0.7323676916239454,0.5866107513552585,0.4308058291891999
98,1.1334592781302595,1.1588327374473906,0.9534766093017404,0.9409582665754586,0.7401252444483825,0.5866107513552585,0.41373568287271645
99,1.1247180778555732,1.160008902843943,0.9534766093017404,0.9186341478115163,0.7274794872146317,0.5866107513552585,0.4402781647190672
100,1.1289812490173405,1.156824694334487,0.9215346325575213,0.924111128486216,0.7282581376598594,0.5467955213425044,0.43762235058000154
101,1.1150959982934197,1.136789618665671,0.9215346325575213,0.8941228540362952,0.7304976115539527,0.5467955213425044,0.4294031976390298
102,1.1273114860879427,1.1469247186875284,0.9215346325575213,0.9193884119398038,0.7179505901787142,0.5467955213425044,0.4477575407015013
103,1.1438373605439218,1.1729510157596903,0.9215346325575213,0.9076847763767737,0.7281215549241808,0.5467955213425044,0.4601892490926943
104,1.1233033872043074,1.1546736528548673,0.9215346325575213,0.9110856638927594,0.7161775346745067,0.5467955213425044,0.3987056527174825
105,1.0965148934600746,1.1599897811271243,0.9431440863499259,0.9185283243085924,0.7481412665450766,0.5598195844555538,0.4100585721879412
106,1.105585322655745,1.1395626912277361,0.9431440863499259,0.9257185893342064,0.6882515877301862,0.5598195844555538,0.39243541221140393
107,1.110491910901665,1.1668534457813033,0.9431440863499259,0.9037806344347562,0.7105981512902055,0.5598195844555538,0.4097678999274784
108,1.107421020190137,1.1584505457194285,0.9431440863499259,0.9219118087305506,0.6949432771356394,0.5598195844555538,0.44119883136891325
109,1.118048981963901,1.1645043246926108,0.9431440863499259,0.9151295349642841,0.7049133327992378,0.5598195844555538,0.3978735768814574
110,1.1053043456478766,1.1476327312652397,0.954122970381651,0.9158965573345614,0.7360238679004033,0.5456175794674339,0.42495133866117996
111,1.1151106632027037,1.1489056967539781,0.954122970381651,0.9134388899452645,0.7548863073105649,0.5456175794674339,0.43536197599209164
112,1.1089275547303683,1.1473706184790327,0.954122970381651,0.9239226942489644,0.7385833468490182,0.5456175794674339,0.402147103206222
113,1.0969038700445415,1.1434039649636443,0.954122970381651,0.9184498310745215,0.7506872706018368,0.5456175794674339,0.3852552894443809
114,1.1119302863133196,1.1608837073051594,0.954122970381651,0.9139586303579533,0.7279149351907845,0.5456175794674339,0.39863348442302465
115,1.1095170852960499,1.1565522907842407,0.9354541585611486,0.9219058979547106,0.7414403817108133,0.525961004707033,0.4450083264271356
116,1.1206872392507525,1.1291866021374886,0.9354541585611486,0.9106603346954816,0.7668005211404701,0.525961004707033,0.42412665741936567
117,1.1219478159277707,1.1319529560013,0.9354541585611486,0.9222330709685238,0.7452031612171292,0.525961004707033,0.404209276049422
118,1.115825214107537,1.141471052430806,0.9354541585611486,0.9048906901512987,0.7275196638642255,0.525961004707033,0.39895993518570877
119,1.1210362433620085,1.1231227432239013,0.9354541585611486,0.916444341599643,0.695790765255343,0.525961004707033,0.4120455905538989
120,1.1373534899540312,1.1562781208204083,0.928617659164381,0.9248132298137055,0.6844767989023477,0.5283743149701066,0.42300515292857566
121,1.1255932260528552,1.135055736676062,0.928617659164381,0.8907587161268032,0.708174705428424,0.5283743149701066,0.4048036348067392
122,1.1317764224488074,1.1373273968969446,0.928617659164381,0.91871872570757,0.7069604133289091,0.5283743149701066,0.4197963129411058
123,1.1532879312164375,1.1408854164719404,0.928617659164381,0.9268286501819845,0.705916769301651,0.5283743149701066,0.4214542048780968
124,1.1242205248682553,1.1295375021739404,0.928617659164381,0.9095336006054533,0.6885301695431292,0.5283743149701066,0.39776262163703646
125,1.1257478538026309,1.1271795587077609,0.9391186531706539,0.9426065960883383,0.7042583837957755,0.5351610833583759,0.4119167955320661
126,1.1285794849258297,1.1488009773274004,0.9391186531706539,0.9339285518534866,0.7168841018732924,0.5351610833583759,0.38357578195719916
127,1.1076611512617458,1.1386103477638452,0.9391186531706539,0.93448023377737,0.6875895003300692,0.5351610833583759,0.4414071447832685
128,1.118741708793153,1.1297322490700148,0.9391186531706539,0.9081218023533052,0.7212496642279489,0.5351610833583759,0.4352699141837511
129,1.1267727160956715,1.1116984896402933,0.9391186531706539,0.9177951125808892,0.7130427497071035,0.5351610833583759,0.43591905356361416
130,1.1155574426091446,1.1449411034123305,0.9291249423429553,0.9336904790721149,0.7307378416586754,0.49628091069243024,0.4095026638092701
131,1.1194728645729781,1.1273883787449983,0.9291249423429553,0.9187741794494313,0.7413157256106149,0.49628091069243024,0.40037748688071084
132,1.1241562938316698,1.1422407927876383,0.9291249423429553,0.9128195859184581,0.727650793271011,0.49628091069243024,0.4251664793840957
133,1.113006188672918,1.1370741825638246,0.9291249423429553,0.8989301235268345,0.7414248733446936,0.49628091069243024,0.42593035671902724
134,1.1050052591430617,1.1345795176144238,0.9291249423429553,0.9213010176804517,0.7003364124617701,0.49628091069243024,0.4008808096537753
135,1.0865045564927551,1.1308890149477273,0.9399076087819456,0.9100414460089425,0.7150170457986526,0.5271787286875691,0.4294797109575269
136,1.1024140843728318,1.1435033227762124,0.9399076087819456,0.9090594986106264,0.6900014655841167,0.5271787286875691,0.41497460341452713
137,1.0960903755959102,1.1503370866571172,0.9399076087819456,0.9022271691648267,0.7002231428806033,0.5271787286875691,0.40091355007647334
138,1.1097214473660344,1.1442940056577315,0.9399076087819456,0.9084108034735705,0.6996510512655381,0.5271787286875691,0.4345777182161653
139,1.1134807826854534,1.14226565593655,0.9399076087819456,0.8988191325810304,0.7085400256150582,0.5271787286875691,0.4064667017831184
140,1.1095781458496548,1.141710046995657,0.9305013295580671,0.916215558189865,0.6993899473716509,0.5502411661529365,0.4406708743794737
141,1.1133738584599913,1.1562880724630693,0.9305013295580671,0.9068958055353218,0.7058385624743093,0.5502411661529365,0.40240449758187424
142,1.127386868202688,1.1367753828192664,0.9305013295580671,0.9138725783305661,0.7016583918251919,0.5502411661529365,0.40809231255738654
143,1.1205128360424688,1.124388766345993,0.9305013295580671,0.9154552176957049,0.6944443446254175,0.5502411661529365,0.39362687657348205
144,1.1381191837948523,1.1195663868897698,0.9305013295580671,0.8965970321386093,0.7110194206803754,0.5502411661529365,0.42096029410089764
145,1.132071776890923,1.1247739802350947,0.9140671508232685,0.9153438969324343,0.696564649351205,0.5394716753349905,0.43254638277333013
146,1.126096783541378,1.1503093879887256,0.9140671508232685,0.8896519767309632,0.700602127874058,0.5394716753349905,0.4091882310781979
147,1.1224679458170157,1.1249369464685643,0.9140671508232685,0.8973594292485734,0.670351186921849,0.5394716753349905,0.4301160215644584
148,1.103625815252947,1.1146631131835507,0.9140671508232685,0.8952490475074293,0.6455241584591718,0.5394716753349905,0.38146992753094
149,1.1185273527397577,1.1119529324396582,0.9140671508232685,0.8914853310087879,0.6872236924564716,0.5394716753349905,0.42726910064016477
150,1.1243176109657376,1.1252185953308607,0.9289445261393638,0.9105524825088425,0.6283089260256759,0.5249740256732847,0.39884589756548194
151,1.1039786726412737,1.1471851814868614,0.9289445261393638,0.8972590950204414,0.6638445665675006,0.5249740256732847,0.4057034036688738
152,1.1199609386834952,1.1187796633886424,0.9289445261393638,0.8973027151411107,0.6788472326787738,0.5249740256732847,0.42836097676101925
153,1.1092622660661522,1.1420544371809331,0.9289445261393638,0.8812481006147065,0.6920975496039554,0.5249740256732847,0.4242422515927039
154,1.13234472875114,1.1313222168502821,0.9289445261393638,0.8892333022784187,0.7073932428172967,0.5249740256732847,0.4233943410963957
155,1.108058085875032,1.1443638850595446,0.8955981793325707,0.8897355834952857,0.6331607042404692,0.48360241017895744,0.42926146839619517
156,1.124763701510315,1.1368406092639363,0.8955981793325707,0.9101812910177758,0.6525882547700614,0.48360241017895744,0.4336703180144452
157,1.1185172954127607,1.1163775671263116,0.8955981793325707,0.8823985843851252,0.6769202187430337,0.48360241017895744,0.4391129331349358
158,1.1030215390036937,1.129624135467552,0.8955981793325707,0.8981614690424288,0.6722748703153159,0.48360241017895744,0.37980341583945676
159,1.1003245720179629,1.1251810117205339,0.8955981793325707,0.9128196623000966,0.6550267335208855,0.48360241017895744,0.42507898052577153
160,1.115049409132952,1.1440755620288483,0.9144096421176253,0.9089878935475506,0.6820033030843493,0.5497671006103899,0.43419692493326567
161,1.10130789949612,1.144001149571056,0.9144096421176253,0.9077486089273105,0.6735053240453254,0.5497671006103899,0.4180121073167631
162,1.1059483427313022,1.1379004068527325,0.9144096421176253,0.9092313935086547,0.6961016585114066,0.5497671006103899,0.3862617495782549
163,1.1029492173882156,1.151628227467428,0.9144096421176253,0.90557627334903,0.6760280708793378,0.5497671006103899,0.4114880490153926
164,1.0940307536299891,1.1362052588598919,0.9144096421176253,0.9129484219902271,0.6649202724330681,0.5497671006103899,0.4337506785254799
165,1.124589007510549,1.1424323369362201,0.9258640536008657,0.8895530311012223,0.7095492597305872,0.533643320445065,0.4273655580579886
166,1.1133646022978236,1.1278608372700218,0.9258640536008657,0.8933635069973578,0.718103563390071,0.533643320445065,0.4053412258156236
167,1.119116737280439,1.1380606658665395,0.9258640536008657,0.901562926200016,0.6928643819366692,0.533643320445065,0.3776059763234104
168,1.1096212966239214,1.1377438234451247,0.9258640536008657,0.8975474534543406,0.679639953378123,0.533643320445065,0.42943974746819186
169,1.102909323434316,1.132127288328772,0.9258640536008657,0.9021470310051922,0.6358453778341244,0.533643320445065,0.4357903801935845
170,1.1316280575693374,1.1498241775071665,0.895537044739392,0.89770701624674,0.703170646855565,0.5249708167802554,0.41486724658055263
171,1.1034914902162765,1.1439674300744027,0.895537044739392,0.8993453293938141,0.6666122808843535,0.5249708167802554,0.43142338040958306
172,1.102319257009257,1.1457009802611924,0.895537044739392,0.8886072720675986,0.6427706746589756,0.5249708167802554,0.43732359958182865
173,1.101776222990034,1.1158998522289632,0.895537044739392,0.8879540329558329,0.6924800770036799,0.5249708167802554,0.4189759248490188
174,1.1050564854740232,1.1277922314845297,0.895537044739392,0.9044558706578028,0.6863057943998145,0.5249708167802554,0.4261029080823384
175,1.1044055415501122,1.1299888802192197,0.9007521001026251,0.8868624905256555,0.6719255884700083,0.529443128417433,0.4124503274461454
176,1.1117926986204785,1.1438189257005074,0.9007521001026251,0.8714697352612792,0.678128143357629,0.529443128417433,0.3977864816555327
177,1.1213456538478375,1.1323814943941615,0.9007521001026251,0.9020670070208179,0.7056934701077593,0.529443128417433,0.4119529400976938
178,1.1087449839943089,1.13402028550421,0.9007521001026251,0.8877731514881557,0.6951089855279435,0.529443128417433,0.43534895243839644
179,1.1101654889573178,1.1385780829381416,0.9007521001026251,0.8883999243117009,0.6930113425691911,0.529443128417433,0.4297210529619295
180,1.0973082296493613,1.138093184944535,0.9072863413430892,0.8762659307290597,0.6827693135769899,0.510526418261376,0.41230370577582204
181,1.0947638826406951,1.1305700745832223,0.9072863413430892,0.8788642112243958,0.6970111528854552,0.510526418261376,0.3802975560769589
182,1.1197841750245185,1.110137634267435,0.9072863413430892,0.8598518161074771,0.6587240455254513,0.510526418261376,0.4328762604900809
183,1.112106823272507,1.129947969140026,0.9072863413430892,0.8762732239197168,0.6756216365176928,0.510526418261376,0.42943433012308174
184,1.0912509453125492,1.1360253863054859,0.9072863413430892,0.8694596182858123,0.6538119199742705,0.510526418261376,0.4094641763354446
185,1.101375695453343,1.1342028082999045,0.9013187036823984,0.8691551842320426,0.6580215074761371,0.5106852421077082,0.3982495732128556
186,1.1001527556424004,1.1203906322644208,0.9013187036823984,0.8958747423927396,0.6408540354974963,0.5106852421077082,0.40019381647067664
187,1.0987145945680936,1.110672910892808,0.9013187036823984,0.8995009152893958,0.6731018844922034,0.5106852421077082,0.43456639600284697
188,1.0926128213750377,1.1187215280335199,0.9013187036823984,0.8765653217487664,0.6320887926086776,0.5106852421077082,0.4156835430099458
189,1.1001341570636542,1.137304482885392,0.9013187036823984,0.8861728633533905,0.6226486236558123,0.5106852421077082,0.41669284200606893
190,1.0919439475020187,1.1318178788489606,0.8960203141889285,0.8690743068853479,0.6394153407498697,0.4978032737893604,0.4079289680682122
191,1.0937188931459705,1.1293336300028591,0.8960203141889285,0.881997894586535,0.6431396050407775,0.4978032737893604,0.4330673027200622
192,1.0792283389195552,1.1292365673554539,0.8960203141889285,0.8663754761082185,0.6531746058219259,0.4978032737893604,0.43991601247567147
193,1.1029698730229838,1.1226693611989351,0.8960203141889285,0.8883157729423246,0.6375070624045864,0.4978032737893604,0.4315516010482419
194,1.0946206267404532,1.1492355323170256,0.8960203141889285,0.8861845566035648,0.6313013291076781,0.4978032737893604,0.435590608379658
195,1.1024650811917762,1.113913191694004,0.8815134536508562,0.8810487690207126,0.6328716805061487,0.5170271452620807,0.4266379983280776
196,1.0952215354356007,1.1399689320746056,0.8815134536508562,0.8922830851373054,0.6124171006114779,0.5170271452620807,0.43050406982030104
197,1.0810955712940697,1.1338814666231012,0.8815134536508562,0.8974932583856285,0.6184554385162885,0.5170271452620807,0.4091116401680983
198,1.1093850579435234,1.1203728947186264,0.8815134536508562,0.8950537960189232,0.629531329708068,0.5170271452620807,0.42763296156315367
199,1.0998773708206133,1.1172135426378533,0.8815134536508562,0.8824299379078663,0.628325693710061,0.5170271452620807,0.3985771247362641
200,1.0961522329746671,1.1123402963880342,0.8792823435516992,0.8916277558628632,0.6305911618461086,0.5110683282008012,0.4227161358336222
201,1.0935144710244404,1.1092303959432175,0.8792823435516992,0.903971891916522,0.6158319771235365,0.5110683282008012,0.43677152674998826
202,1.0709488644570617,1.1147489645788946,0.8792823435516992,0.8867912462133003,0.6142526895202627,0.5110683282008012,0.4011289196059325
203,1.1166954011623846,1.1017055828061133,0.8792823435516992,0.87141189257114,0.637064369387824,0.5110683282008012,0.3964789238501256
204,1.0778838903160257,1.093754700267214,0.8792823435516992,0.85128977622635,0.6052109151751472,0.5110683282008012,0.4250545849740982
205,1.0762631402588116,1.135502522308503,0.8787116024115109,0.8667613457970734,0.6420582954128258,0.5410422745718488,0.4284500690093477
206,1.0748769997159635,1.1124171693824105,0.8787116024115109,0.8714953033911654,0.6394097196967542,0.5410422745718488,0.4254916930726448
207,1.1020405289972435,1.1374244021349948,0.8787116024115109,0.8718141019087291,0.6380187296265494,0.5410422745718488,0.4286589215489788
208,1.0698167554128004,1.1063187746376855,0.8787116024115109,0.8869392815841297,0.6442967473910794,0.5410422745718488,0.3938993754792566
209,1.1069099179790323,1.1276199988284983,0.8787116024115109,0.8650029325364701,0.674005873703184,0.5410422745718488,0.42702273494601206
210,1.1027649927139116,1.1167688527819115,0.886189930076442,0.8792068517758473,0.6664660937267792,0.49845447636354995,0.4733870349814554
211,1.099236929607097,1.0989455408215068,0.886189930076442,0.906224938199546,0.6438186273068058,0.49845447636354995,0.4163521615389332
212,1.069691114517604,1.1267437884804314,0.886189930076442,0.8814348417502329,0.6464338122090142,0.49845447636354995,0.39867131003609235
213,1.1074376282460556,1.1273159412596598,0.886189930076442,0.8849326888598887,0.6621480877254575,0.49845447636354995,0.44203195098024967
214,1.0959906392996643,1.1159500151800446,0.886189930076442,0.884799436201901,0.6713740704261619,0.49845447636354995,0.45254788866715767
215,1.0750665396405945,1.127681256666419,0.8906579853667705,0.8784381829875989,0.6604177776254221,0.51799901560314,0.43388379234241164
216,1.0853299478025378,1.117745030713244,0.8906579853667705,0.8745157218010933,0.6454938013615001,0.51799901560314,0.4161302270052798
217,1.078754902592146,1.1246609230208873,0.8906579853667705,0.8629776802674156,0.642993797704973,0.51799901560314,0.40237143949233634
218,1.0909663039284019,1.0987705933094845,0.8906579853667705,0.8779100886257816,0.6725840883424767,0.51799901560314,0.42405981208646654
219,1.077274568592113,1.1274037363464702,0.8906579853667705,0.8678721467832526,0.6397780818963075,0.51799901560314,0.39814634824254774
220,1.0781866746912445,1.104272086208705,0.8885994061587056,0.8918964711863218,0.6490072958056966,0.5116769608767047,0.4469135618885649
221,1.0805341613303148,1.123930707128568,0.8885994061587056,0.8696555426622093,0.6587523060288554,0.5116769608767047,0.42678219591413424
222,1.076373183301302,1.1347883204659575,0.8885994061587056,0.8783169300200091,0.6449584337143903,0.5116769608767047,0.3771302443006513
223,1.1002729103354516,1.1146564450165952,0.8885994061587056,0.8713397707875161,0.6250601406721304,0.5116769608767047,0.4224782715757282
224,1.0871006516735375,1.1339713246631018,0.8885994061587056,0.892771719020379,0.6274668906060414,0.5116769608767047,0.4137687203667916
225,1.1009974247164411,1.1373383712839034,0.869406020773891,0.8602251739719676,0.6439526479053963,0.5187428066331068,0.41201001044229085
226,1.0939998291397046,1.1419597473293313,0.869406020773891,0.8700151638821331,0.6379172520378773,0.5187428066331068,0.4053397980210906
227,1.0925257156390504,1.1160571742195504,0.869406020773891,0.8707604839485743,0.621487607727689,0.5187428066331068,0.4093861951040958
228,1.0868712485504055,1.1384460612165088,0.869406020773891,0.8892462233139694,0.6356490333540072,0.5187428066331068,0.45525895441799785
229,1.0961582493948634,1.1337401567062222,0.869406020773891,0.8658713399374077,0.61658785889952,0.5187428066331068,0.4203068602086296
230,1.0773388885151445,1.111182711992899,0.8669799255095882,0.8715428556351157,0.6296183459586245,0.531051723086753,0.4289138590669075
231,1.0815661484522248,1.1234062811493577,0.8669799255095882,0.8856849624234955,0.6368923899411199,0.531051723086753,0.4155045640452215
232,1.084130996133943,1.1319168184019763,0.8669799255095882,0.8696853420203381,0.6633920960942739,0.531051723086753,0.4258248054253604
233,1.095014310350383,1.1371561973982705,0.8669799255095882,0.8693797929063916,0.6304898800080008,0.531051723086753,0.4126151287436608
234,1.0884095209904232,1.1265117329911902,0.8669799255095882,0.8848316885773932,0.6653410052146604,0.531051723086753,0.407829389804654
235,1.085601166500291,1.1281351830499158,0.8797304880368045,0.9079907466662077,0.6447404941628305,0.5217110058620925,0.4470971251600079
236,1.0896062103131359,1.0956093752367457,0.8797304880368045,0.8974179521750336,0.6104775678629933,0.5217110058620925,0.44397500436317244
237,1.0886016138511898,1.1033332587627045,0.8797304880368045,0.8764010542978655,0.5984375036442522,0.5217110058620925,0.4205737026005537
238,1.0616290054754827,1.1049968777869177,0.8797304880368045,0.8764105407650342,0.6199557428807055,0.5217110058620925,0.4291901665340464
239,1.0630715216566813,1.1296231886907935,0.8797304880368045,0.8936469463513277,0.6117816685263,0.5217110058620925,0.4293966604576578
240,1.0792158752841268,1.1099972486569794,0.8949822249200721,0.8712350157190272,0.6271821045914212,0.5321641939929572,0.4299385242743613
241,1.0830459056102129,1.1274001593354817,0.8949822249200721,0.8840643107905451,0.638051815039243,0.5321641939929572,0.3861740336490901
242,1.072835340047264,1.1265643057584307,0.8949822249200721,0.8869352287162802,0.6284942342005375,0.5321641939929572,0.4389780968681217
243,1.0901895657971488,1.117128844659077,0.8949822249200721,0.8962889217533612,0.6466934702526446,0.5321641939929572,0.4031469863152104
244,1.0963286383523905,1.1065824687148313,0.8949822249200721,0.8836845058996177,0.6233048530611538,0.5321641939929572,0.42129094107868714
245,1.0634463173792477,1.1099143815691168,0.8738799648344471,0.8744480440590823,0.6633388073054016,0.5074853143540008,0.4422196820509128
246,1.0803976029346303,1.1301624774651957,0.8738799648344471,0.8857116525390523,0.6607531957690888,0.5074853143540008,0.443122634143877
247,1.0660541089048587,1.119254501645404,0.8738799648344471,0.8790143670634651,0.626789443300394,0.5074853143540008,0.4258593946542524
248,1.094668755593816,1.113512734675036,0.8738799648344471,0.8789626782893184,0.6317264253342103,0.5074853143540008,0.43955838530020575
249,1.075523063315555,1.1221144338681706,0.8738799648344471,0.8883630203689056,0.632345071883266,0.5074853143540008,0.4317908952094858
250,1.0747278172771573,1.1209111919248587,0.8840354797888734,0.8836055272445515,0.5771763720731835,0.5049545865377311,0.4402123652243256
251,1.0963818441938329,1.1168392850212894,0.8840354797888734,0.8965739623357728,0.6576881218986499,0.5049545865377311,0.42151621013561413
252,1.0832958027305164,1.0902679067849164,0.8840354797888734,0.8687853512211299,0.603351234778214,0.5049545865377311,0.42869409924310165
253,1.0795572773302649,1.1030947553031285,0.8840354797888734,0.8888647482077106,0.5875521445253002,0.5049545865377311,0.43576779438346186
254,1.0714821786211768,1.1175849987186868,0.8840354797888734,0.8743417345444617,0.5677492226582187,0.5049545865377311,0.42522507388052216
255,1.0776327684238398,1.1290927151384567,0.8552748361378926,0.874692689398177,0.6059541310011181,0.5275886057060968,0.4050853577846695
256,1.0684408241109495,1.1262884166272062,0.8552748361378926,0.8698095546119025,0.5867746711341841,0.5275886057060968,0.4322356846551175
257,1.0866676668474244,1.137995191830066,0.8552748361378926,0.8783797470336685,0.6098405692709283,0.5275886057060968,0.4497320912169289
258,1.0901087942010252,1.1217030227800369,0.8552748361378926,0.8840413790764097,0.5860661386634045,0.5275886057060968,0.4266652616110853
259,1.0851338743119792,1.1093488395952855,0.8552748361378926,0.8728292943592737,0.5897164470271095,0.5275886057060968,0.4351369156953755
260,1.0790848537966977,1.1254493363538778,0.8785779021193856,0.8827860486783927,0.6123463790273179,0.5230769635687486,0.41461353130153145
261,1.0612410692737717,1.1343560535350057,0.8785779021193856,0.8767940329346002,0.5890442976888269,0.5230769635687486,0.4195505518580198
262,1.0821684453413676,1.1200898366017065,0.8785779021193856,0.8706430438717999,0.6248651367966354,0.5230769635687486,0.40002402302035145
263,1.06577953862567,1.1217009447861042,0.8785779021193856,0.8768641862667363,0.6120674566224111,0.5230769635687486,0.4321526698627831
264,1.0592664064309627,1.1168085784989172,0.8785779021193856,0.8786138170014568,0.6120844450617252,0.5230769635687486,0.4141797545916175
265,1.081536213398749,1.1175787846823384,0.8869491222780845,0.8795965836367655,0.5726006699040466,0.5392835388350937,0.42237614201570484
266,1.0747893267035724,1.1032392627848027,0.8869491222780845,0.886265731035966,0.6115860261596369,0.5392835388350937,0.44321245808134524
267,1.057691063889205,1.123628123213613,0.8869491222780845,0.9055187337809314,0.6051915473877194,0.5392835388350937,0.43625327589726637
268,1.0499338043917477,1.1151423145761394,0.8869491222780845,0.863459095134527,0.5871515122714475,0.5392835388350937,0.3947491895702418
269,1.0568299547003555,1.1059114402377173,0.8869491222780845,0.8823106045129323,0.6303672320515159,0.5392835388350937,0.4271608311880416
270,1.067586395465055,1.093279832778764,0.8861586892772163,0.877959444804922,0.602214251131576,0.516319908493075,0.41064631282283925
271,1.0644427054543586,1.1103645463705987,0.8861586892772163,0.8894318857697973,0.6068913426546354,0.516319908493075,0.45997801356808854
272,1.0734376201311846,1.1282097630450436,0.8861586892772163,0.8720175997456426,0.5885308424355888,0.516319908493075,0.40720957357904985
273,1.0675789704014356,1.1129479724646383,0.8861586892772163,0.8804291282840819,0.5689949857837174,0.516319908493075,0.39949977529836794
274,1.070907334250434,1.110542238517787,0.8861586892772163,0.8916213788360364,0.5685522708147812,0.516319908493075,0.43191877385088256
275,1.0646815037254758,1.1189638964889594,0.901008082879603,0.9067877712432395,0.6149553591029984,0.4899421622701873,0.41204940986960825
276,1.0628551820458072,1.1260457621832018,0.901008082879603,0.8546802664549982,0.6257051315152828,0.4899421622701873,0.45089019275617725
277,1.0601962621247796,1.1220617235265302,0.901008082879603,0.8685149074756144,0.5997497948151274,0.4899421622701873,0.43146770262167955
278,1.0739596623316139,1.1056331023318497,0.901008082879603,0.8873909978442264,0.5920288139012744,0.4899421622701873,0.4274819072795417
279,1.064202080287655,1.115503923244928,0.901008082879603,0.8796128873380924,0.5991250548959373,0.4899421622701873,0.40167222498409316
280,1.059266106619399,1.140397918459381,0.8757213833595584,0.8896200781579543,0.6154717863930981,0.5093450358984213,0.4012994043634318
281,1.053281492125191,1.124705057523245,0.8757213833595584,0.8804519167888194,0.60706317799381,0.5093450358984213,0.402005609392704
282,1.0615591968515936,1.1246038391170012,0.8757213833595584,0.8738848210675261,0.6007420792682218,0.5093450358984213,0.3924515192485849
283,1.0674913324254183,1.1354066474792757,0.8757213833595584,0.888336537020617,0.6205424722355846,0.5093450358984213,0.4159540000721218
284,1.07900118904583,1.1383383827780906,0.8757213833595584,0.8571155445648136,0.635970331923112,0.5093450358984213,0.4356504329359906
285,1.0618207944043903,1.1410812625007587,0.8828145405656418,0.860355148025244,0.587381247727407,0.49711501999770713,0.43294565618226544
286,1.0478795525178057,1.1117544734789606,0.8828145405656418,0.8721231493540549,0.5847120763096574,0.49711501999770713,0.433382406395587
287,1.0419989042497244,1.1111967864039234,0.8828145405656418,0.8760980881705638,0.5945685537382472,0.49711501999770713,0.4449204579574983
288,1.0366554529827718,1.1127831588812653,0.8828145405656418,0.8670328129610101,0.582608966349671,0.49711501999770713,0.41028215994889833
289,1.0532229754723321,1.1138544245513942,0.8828145405656418,0.8795860412256915,0.5994611091009294,0.49711501999770713,0.4483451029999424
290,1.0665140147241694,1.1207208804848952,0.8898787770688859,0.8749708943754143,0.6130389061345813,0.5079778825100864,0.4041256957866434
291,1.0477324015782636,1.1323692996900154,0.8898787770688859,0.8720732050956526,0.5970620944406722,0.5079778825100864,0.4393997332391554
292,1.0685521749512183,1.1154811329675063,0.8898787770688859,0.8610180963312853,0.5437185591963085,0.5079778825100864,0.41922216966185155
293,1.0479420450875745,1.1106452003168403,0.8898787770688859,0.8795971290381803,0.5480581244968845,0.5079778825100864,0.406893643303771
294,1.056776437422564,1.1143053198332669,0.8898787770688859,0.8594736423106875,0.59360142475596,0.5079778825100864,0.4217518353405725
295,1.0557352960899162,1.123711723288007,0.8692390900743288,0.869907609666297,0.5649292237094008,0.49472313556018344,0.43193411007395494
296,1.0639335169921977,1.120228228270285,0.8692390900743288,0.8427408936945722,0.5783598799687748,0.49472313556018344,0.42478868399654957
297,1.061465315024265,1.114377419959034,0.8692390900743288,0.8594747865446799,0.5983283349611607,0.49472313556018344,0.44002795004298395
298,1.0708617291355869,1.1009237394636109,0.8692390900743288,0.8703327601778401,0.5853577304111338,0.49472313556018344,0.3792475469200051
299,1.0613910494968575,1.104329353104171,0.8692390900743288,0.8830670072129043,0.6018248285703942,0.49472313556018344,0.4367176510442303
300,1.0790262942939428,1.1117420397855695,0.8768975729801498,0.8672753599734422,0.5798396945832446,0.5025946230417704,0.4317491381465457
301,1.0691272362094586,1.1275906333511447,0.8768975729801498,0.8724858922324212,0.5758816056404779,0.5025946230417704,0.45557409457994635
302,1.0836461098438526,1.0961404230237053,0.8768975729801498,0.876169907456909,0.5787555129893855,0.5025946230417704,0.4299958096558015
303,1.076709112132993,1.1002194554915166,0.8768975729801498,0.8627874434339371,0.6090129647112923,0.5025946230417704,0.45722999137554876
304,1.0814178806819073,1.0998234427975029,0.8768975729801498,0.8594047702299179,0.6147326363849319,0.5025946230417704,0.43009174731636857
305,1.0820558872016663,1.0981794524422233,0.8735389011153856,0.8863302549733703,0.6269673093645667,0.48910508790996166,0.42489920916514234
306,1.0800932476358087,1.0769773667557767,0.8735389011153856,0.8573371723543497,0.6030785958393661,0.48910508790996166,0.4372263966182218
307,1.074858890978819,1.111588980007957,0.8735389011153856,0.8775116460117003,0.5940418169456761,0.48910508790996166,0.4284458857367789
308,1.0510114315211005,1.100515593024167,0.8735389011153856,0.8665860637687681,0.6256015175177405,0.48910508790996166,0.4393795599491315
309,1.0501742090064727,1.1117482784352295,0.8735389011153856,0.8665583140875991,0.6090688682483365,0.48910508790996166,0.40939742974502
310,1.0600205489552978,1.1258401224879653,0.8571735849387794,0.8666134833782677,0.6295021766969228,0.496293509464523,0.4252191571974523
311,1.0752078022201035,1.0987840381040965,0.8571735849387794,0.8627988283298871,0.6037614003547707,0.496293509464523,0.3869870768832403
312,1.0682155533392,1.111983892671295,0.8571735849387794,0.8819012851267282,0.5804744851924468,0.496293509464523,0.41099634917425626
313,1.0693122255560488,1.0876285450396495,0.8571735849387794,0.8682792672984867,0.6192812758622471,0.496293509464523,0.40141501289306775
314,1.0602516931704402,1.1098890777757586,0.8571735849387794,0.8579440107631748,0.5931233965320868,0.496293509464523,0.4121910990679828
315,1.0529315268688872,1.1053347312178747,0.8572187442670743,0.8696997757874926,0.5880144848537385,0.5234646126455943,0.45312444726152834
316,1.0537578574773536,1.0972379616144987,0.8572187442670743,0.8751225276249974,0.6192803509228593,0.5234646126455943,0.43223262358540704
317,1.0511216646665253,1.0822246979632193,0.8572187442670743,0.8579449169565334,0.6049232712168393,0.5234646126455943,0.4337264994549803
318,1.0608840796915229,1.1266944592759978,0.8572187442670743,0.8613072459650519,0.5907077750637353,0.5234646126455943,0.436727059405972
319,1.0565931050840753,1.0966801471665344,0.8572187442670743,0.8823154096050685,0.5747717781332382,0.5234646126455943,0.38609624546611293
320,1.0595735533738686,1.112350456660253,0.8707746106038431,0.8635596200335032,0.6256337127080775,0.520531224595628,0.4531459497843503
321,1.0830647955168893,1.109312978915809,0.8707746106038431,0.8364182856039651,0.6412019715383918,0.520531224595628,0.43230085524007494
322,1.078853764898128,1.091882979613434,0.8707746106038431,0.8738048893389581,0.6292454566321983,0.520531224595628,0.4229926760698346
323,1.0468978521617949,1.0863149389400144,0.8707746106038431,0.8648054628680073,0.6207750294133496,0.520531224595628,0.42057835209805716
324,1.055663939245694,1.1111174122836005,0.8707746106038431,0.879103184879247,0.6117962228859997,0.520531224595628,0.4567454094586285
325,1.0617959792096487,1.099476707175608,0.8453747498770909,0.8424544613105045,0.6009521437610332,0.4842173846483971,0.398047340643228
326,1.0556568757330391,1.118069356920362,0.8453747498770909,0.8441694819611449,0.5793205913352771,0.4842173846483971,0.43710677148730026
327,1.0578402736978592,1.1001705967180444,0.8453747498770909,0.8486276800448207,0.6104479778147698,0.4842173846483971,0.4121874459225521
328,1.0663261658213712,1.0823247724527163,0.8453747498770909,0.8384208740078138,0.6033673094511611,0.4842173846483971,0.4268658775341694
329,1.0507666234493587,1.0919840374882324,0.8453747498770909,0.8816181033290271,0.5983847910045261,0.4842173846483971,0.42003542554855616
330,1.0602950719753848,1.1092551452194899,0.8664446719513553,0.8531801449012714,0.6015537395125936,0.5095771676458971,0.4279561137048551
331,1.0540351440702493,1.1006784734154402,0.8664446719513553,0.8387084583089736,0.613527616594419,0.5095771676458971,0.45419328446255125
332,1.0259658565797853,1.078388385569629,0.8664446719513553,0.873515782791073,0.598893331934773,0.5095771676458971,0.451318522357401
333,1.062020329125687,1.0836946943063124,0.8664446719513553,0.8630855993217785,0.6044140987265458,0.5095771676458971,0.44190475709648835
334,1.0503187641836025,1.0639496428079092,0.8664446719513553,0.8405497248163161,0.6192511674599388,0.5095771676458971,0.4043142411640833
335,1.049547167549764,1.0876741228040983,0.8672262984099219,0.844426600591744,0.6128172424782148,0.5340558669944225,0.42521303453889625
336,1.0665584592693462,1.0945313292288013,0.8672262984099219,0.8523781596419823,0.5995360343369613,0.5340558669944225,0.413698735600257
337,1.0538952724943245,1.0972084743512236,0.8672262984099219,0.8477222544727506,0.5720276458441711,0.5340558669944225,0.41681657118615867
338,1.0532885278464525,1.096047517214789,0.8672262984099219,0.8513483807248942,0.5966624326309502,0.5340558669944225,0.4111477303017022
339,1.0376775333557644,1.0922150871925527,0.8672262984099219,0.8498160500628453,0.6045695000396196,0.5340558669944225,0.4297355145599909
340,1.0417449833053887,1.098455505522745,0.8730676982329275,0.8509828458749915,0.5979155922558146,0.5394486891744448,0.4095503944267287
341,1.050467765817596,1.085517503276152,0.8730676982329275,0.8398162335817112,0.5931539363641896,0.5394486891744448,0.4301342814736582
342,1.045457367845342,1.0760444353322172,0.8730676982329275,0.8389785433835366,0.6309417211895965,0.5394486891744448,0.45032117020984985
343,1.0558406983281223,1.0890607247397677,0.8730676982329275,0.8576036964509424,0.631667566944061,0.5394486891744448,0.41560573972261194
344,1.0272446599700524,1.0852280792443598,0.8730676982329275,0.8688709151479546,0.5954524962433433,0.5394486891744448,0.42431783291076597
345,1.043923562850684,1.093666703803582,0.8813105856214221,0.8786335950370714,0.5860600469926679,0.5114196492073351,0.4248993753190462
346,1.0513417864467771,1.0808319992115676,0.8813105856214221,0.8584559294019256,0.6246858699691606,0.5114196492073351,0.4514995628617585
347,1.0553557563639309,1.0834609398344952,0.8813105856214221,0.8750083646682862,0.6161876610506014,0.5114196492073351,0.443635460003852
348,1.0665653586440411,1.0923369244755357,0.8813105856214221,0.8716830277055785,0.6179507131683442,0.5114196492073351,0.4197567455692044
349,1.034770456033817,1.0666314882825643,0.8813105856214221,0.8450073816343795,0.566342145182469,0.5114196492073351,0.42369276417943913
350,1.0451852824844785,1.0788564729926375,0.8593956361173132,0.8437447183054726,0.5902400950418364,0.5084784861993862,0.4144524922314917
351,1.0420190213081901,1.0838909593376647,0.8593956361173132,0.8565171805991538,0.5794151790399569,0.5084784861993862,0.4134493876822397
352,1.033131647227373,1.0977446364626386,0.8593956361173132,0.8612431669446896,0.5718412635651945,0.5084784861993862,0.44131816780685507
353,1.048933066827463,1.0797053438561752,0.8593956361173132,0.8517942446406965,0.5899212484262479,0.5084784861993862,0.387973086220876
354,1.0313826054295487,1.080576511076652,0.8593956361173132,0.8434753814798447,0.6095965602396021,0.5084784861993862,0.4427485509777678
355,1.0343884226023343,1.0849917955617787,0.8610755571605897,0.8475618888583357,0.6099018879079912,0.5342092458278476,0.413333284394467
356,1.0316595703756066,1.082253445627667,0.8610755571605897,0.8508504427868744,0.6137553118151109,0.5342092458278476,0.38339751724208804
357,1.0374003418929576,1.0670618609448428,0.8610755571605897,0.8537208533529433,0.619097553567621,0.5342092458278476,0.4214570748844747
358,1.0453791646520678,1.0706643214897478,0.8610755571605897,0.8595155603390152,0.605515323211617,0.5342092458278476,0.4042916190044805
359,1.0343526942519279,1.0678995981762125,0.8610755571605897,0.8615631070808341,0.5918327358935702,0.5342092458278476,0.4498867769953466
360,1.024837283889142,1.0688948311292974,0.832105326389316,0.8634239136052935,0.5658670660442779,0.48649802642717477,0.4428685124267796
361,1.0559354783747308,1.0945568405255892,0.832105326389316,0.8720034749560535,0.5825567720512159,0.48649802642717477,0.4035726704162641
362,1.028939588881984,1.1021250791375887,0.832105326389316,0.8628841026037034,0.5846739226994945,0.48649802642717477,0.3990128556758732
363,1.041805017262488,1.0840020978384246,0.832105326389316,0.8453476643122967,0.599524012509646,0.48649802642717477,0.4414830930137606
364,1.0286047510812713,1.0885690315873924,0.832105326389316,0.8681987031300513,0.5746238022366066,0.48649802642717477,0.4250726956700286
365,1.0476115083462054,1.0956035216438504,0.8650897251550915,0.8615948394578585,0.5796856051701627,0.5124225544593505,0.42785765882196347
366,1.0500310705380156,1.0649560671551719,0.8650897251550915,0.855545469161988,0.5982555976007535,0.5124225544593505,0.41538180255647533
367,1.055618642899581,1.0776311625615724,0.8650897251550915,0.8452526669999473,0.5999771474437063,0.5124225544593505,0.3998230635924145
368,1.0433313332093224,1.0680830267915593,0.8650897251550915,0.8548629871653929,0.6150220266424635,0.5124225544593505,0.4173336288542817
369,1.0197272731981473,1.0802598323849262,0.8650897251550915,0.8593127837489501,0.6029263754613914,0.5124225544593505,0.4264583257409307
370,1.0493923837252088,1.0771623287003869,0.8717818233593689,0.8535299724430763,0.5767113257729385,0.557287991133484,0.42943031069680704
371,1.034102951695958,1.0781154924312122,0.8717818233593689,0.8709122827575966,0.6113269385376878,0.557287991133484,0.41741527734616946
372,1.0420667479448056,1.062423051029266,0.8717818233593689,0.8658871171664202,0.6055981575699739,0.557287991133484,0.41459388778572226
373,1.0319272569784288,1.0611072810569635,0.8717818233593689,0.8616763135774553,0.5829119543081571,0.557287991133484,0.42499320245186756
374,1.0303725582638408,1.0730960247296177,0.8717818233593689,0.8574154889207432,0.5938808396599241,0.557287991133484,0.4214801927332773
375,1.0322757535262013,1.0773715406308135,0.8631486378941446,0.8467437039894976,0.587995196901861,0.5171869842510866,0.40379375934451145
376,1.0359261471285084,1.060854347743008,0.8631486378941446,0.8707708348610905,0.5984304628025535,0.5171869842510866,0.4147306063347882
377,1.0349587204534196,1.091932556171047,0.8631486378941446,0.8730984953807421,0.5986400066058865,0.5171869842510866,0.4411544505406273
378,1.0402530435853001,1.0766439655534046,0.8631486378941446,0.8446404910703702,0.6293298414397528,0.5171869842510866,0.39386753184182166
379,1.0293762423226576,1.08280725005528,0.8631486378941446,0.8499771064458639,0.5971098391132446,0.5171869842510866,0.42506866298184653
380,1.0295483305240762,1.0690965149273972,0.8515947182507306,0.8505888615126791,0.5936401106829287,0.5126764615660111,0.4195610984713876
381,1.0367702904076759,1.0659556998709028,0.8515947182507306,0.844333255220427,0.590924747175041,0.5126764615660111,0.3685117386872356
382,1.0415086680693975,1.074748696767054,0.8515947182507306,0.8634354647371365,0.607024643085188,0.5126764615660111,0.4132514375760854
383,1.0330588624126467,1.0750521126372339,0.8515947182507306,0.867744593596311,0.5778272302795179,0.5126764615660111,0.4140601223883805
384,1.034469341811618,1.0755184454086653,0.8515947182507306,0.8571823538542529,0.6271178052545641,0.5126764615660111,0.4175922528478374
385,1.0310822907348882,1.082141555347622,0.8530825918610492,0.8590672196532794,0.6348482026801197,0.531331257886411,0.4436960219639662
386,1.0351179176896845,1.0699670700882125,0.8530825918610492,0.8730655837572119,0.6270333830588433,0.531331257886411,0.45297336028874147
387,1.031629848459398,1.0742499139172956,0.8530825918610492,0.848296514101041,0.6219284157919465,0.531331257886411,0.410840229827814
388,1.0365143605167901,1.0689604578787648,0.8530825918610492,0.8567159082313283,0.6272770938695622,0.531331257886411,0.42947706752196835
389,1.0470242503904004,1.0510298339357742,0.8530825918610492,0.8658287892916137,0.6237815464390227,0.531331257886411,0.42038501010534196
390,1.0155316158470928,1.07341825159761,0.8408099203744489,0.8309943806728708,0.6069473153381737,0.5247694031406214,0.445410883111681
391,1.021102398540836,1.0657266218751085,0.8408099203744489,0.8626438663833416,0.5734313101772026,0.5247694031406214,0.4172579647091963
392,1.022417896274363,1.0667365411349787,0.8408099203744489,0.848901787087442,0.5894286595815,0.5247694031406214,0.4113947618215378
393,1.040174418933939,1.0688614175782614,0.8408099203744489,0.865240646648636,0.6088026011993337,0.5247694031406214,0.4230825334685494
394,1.0251703620627968,1.0810171013208218,0.8408099203744489,0.8619356431853158,0.5929434930323386,0.5247694031406214,0.42110759455349417
395,1.0357748418191812,1.0690518235721,0.8559235317215754,0.8432353745613042,0.5793690910780904,0.53496503833082,0.3770837124854206
396,1.0214557590150455,1.0813190688422507,0.8559235317215754,0.8659214182023423,0.620810522468396,0.53496503833082,0.421881419483805
397,1.0213069045857504,1.068663297025198,0.8559235317215754,0.8586948614722543,0.6190279335895237,0.53496503833082,0.4315272340775623
398,1.014044707949695,1.0623128505013917,0.8559235317215754,0.8691104229612225,0.5923822967168163,0.53496503833082,0.4533701741377125
399,1.040707657385878,1.0619128009506384,0.8559235317215754,0.86740358344284,0.5650669169755076,0.53496503833082,0.42294643083751077
400,1.0384315706729355,1.0642472378390155,0.8411028563534813,0.872297774114491,0.5762922287277354,0.5449846740966304,0.4504761278017212
401,1.0183510981203712,1.0673399080221315,0.8411028563534813,0.8512926352947918,0.5715026598308769,0.5449846740966304,0.4236784799280366
402,1.0104693045264188,1.062299305327023,0.8411028563534813,0.8285346495908601,0.5737470073588774,0.5449846740966304,0.4176191561010319
403,1.0324544509891127,1.0606977504752932,0.8411028563534813,0.8394198582976895,0.5867271541846608,0.5449846740966304,0.42024151517378017
404,1.0280958837508456,1.0805219158458377,0.8411028563534813,0.8547419280152275,0.5864926388857119,0.5449846740966304,0.40945642429594953
405,1.0397310012115693,1.0718761868485394,0.8473700417216322,0.8389558362135249,0.574452156937916,0.5323654034638805,0.4034561776979797
406,1.037849738099071,1.0790603486680972,0.8473700417216322,0.8479506448923683,0.5731509403249424,0.5323654034638805,0.4296905224666448
407,1.0185669487809332,1.0532787853504555,0.8473700417216322,0.8401620844992979,0.5710749652873384,0.5323654034638805,0.40455505327320296
408,1.0295352248265275,1.0794469199245869,0.8473700417216322,0.855951708457978,0.5783395935931723,0.5323654034638805,0.411716900194669
409,1.038865354382559,1.0538786313012607,0.8473700417216322,0.8524775738637538,0.5630982366347496,0.5323654034638805,0.3867344911404057
410,1.027179979348817,1.0699155178112507,0.8363301059391051,0.8533494278549754,0.5465537010275614,0.4949553837319741,0.450402669025889
411,1.0247227685409404,1.087589402644944,0.8363301059391051,0.8321660968890219,0.5530832009679751,0.4949553837319741,0.4052472008879048
412,1.0269889975820896,1.0673074429915768,0.8363301059391051,0.8515724298814595,0.5820984001924889,0.4949553837319741,0.4315386748386399
413,1.0220385607131757,1.060678929406575,0.8363301059391051,0.8479251654449381,0.5834506019029237,0.4949553837319741,0.44561330097112517
414,1.0282794255328016,1.0586275747324128,0.8363301059391051,0.8287412643513931,0.5973172346879808,0.4949553837319741,0.43131144784224484
415,1.035628811192069,1.0778805799550741,0.8528803433226747,0.8627785298237864,0.5821624719124605,0.5064124377335621,0.4305128911804785
416,1.030645206481682,1.0496427819184042,0.8528803433226747,0.8444151140970202,0.6024176208619476,0.5064124377335621,0.4232985774552852
417,1.021923927978035,1.0575408383435767,0.8528803433226747,0.8410206708224406,0.5829645507233178,0.5064124377335621,0.3731701904350561
418,1.0240262186202678,1.0835274390911016,0.8528803433226747,0.8369969156732502,0.5675719102743256,0.5064124377335621,0.4371783755343771
419,1.0171289571740794,1.0614960918215448,0.8528803433226747,0.8679073441297969,0.5682088226201809,0.5064124377335621,0.4133906564063722
420,1.0170326391008189,1.0628975206822955,0.8231697982292894,0.8414742527719477,0.5986643709033814,0.53743738103124,0.37960100040050154
421,1.0046216069393226,1.0676019019303529,0.8231697982292894,0.8353617213735065,0.587163514668515,0.53743738103124,0.4410930203242451
422,1.0246939855984971,1.077929330139078,0.8231697982292894,0.8435211950070598,0.5929518105154772,0.53743738103124,0.4253202161440404
423,1.0418268023607116,1.0810175935922746,0.8231697982292894,0.8432997396026962,0.6102522627027742,0.53743738103124,0.4133668775087382
424,1.040128324839533,1.0848093979658326,0.8231697982292894,0.8369499017889226,0.5643020697653546,0.53743738103124,0.4009549637596694
425,1.0261938934217314,1.071852943617854,0.8401003236464983,0.826620479928325,0.5902749042765791,0.5315266577170126,0.40753658631009904
426,1.0049399470938634,1.0617435462273785,0.8401003236464983,0.8556841977307732,0.5669668587336109,0.5315266577170126,0.4258272830038049
427,1.014689198741105,1.0762626917105895,0.8401003236464983,0.8564415740569429,0.5518527787744198,0.5315266577170126,0.4025101288619116
428,1.0079482950169392,1.0699879539899602,0.8401003236464983,0.8331715633031559,0.569447696002956,0.5315266577170126,0.403914892450522
429,1.0017264050904506,1.0770694705324462,0.8401003236464983,0.8509598004685426,0.5472900624170218,0.5315266577170126,0.42087326049888796
430,1.0091509844692235,1.0619928348306562,0.8501331981360507,0.8415580297141554,0.5686198167606831,0.49629824612031204,0.4061465714113951
431,1.0170892905680142,1.046831871910313,0.8501331981360507,0.849366149460526,0.5598695597940482,0.49629824612031204,0.41545743819883496
432,1.019263137678144,1.0679448216315028,0.8501331981360507,0.8520120966055502,0.5709610276253511,0.49629824612031204,0.4334513444134998
433,0.9938530618212822,1.07472075625848,0.8501331981360507,0.851447776840963,0.5807766584658012,0.49629824612031204,0.4017903228671413
434,1.0255001253096798,1.0636247095998352,0.8501331981360507,0.8403945036641849,0.5718213423859495,0.49629824612031204,0.3974734856909187
435,1.0197654392381448,1.0631303763237372,0.8324907352226317,0.8327085694513396,0.5614368709345539,0.518636730241766,0.4176819549200871
436,1.0132909952296454,1.0718677235427896,0.8324907352226317,0.8452236816570742,0.5633466469478547,0.518636730241766,0.40528045418213476
437,1.0013611075834252,1.0718193921933783,0.8324907352226317,0.8380157174797961,0.5658155034962852,0.518636730241766,0.42959378432157436
438,1.0073189286588211,1.060362684436356,0.8324907352226317,0.8522068816086454,0.5867657478147309,0.518636730241766,0.3983081599112722
439,1.0133156413705424,1.0629240734728767,0.8324907352226317,0.8614177607983393,0.5724490520260732,0.518636730241766,0.4278677873975004
440,1.0203009840978283,1.0653443947594992,0.8488176190072994,0.8678193929614099,0.5889672025283169,0.5188284535815464,0.4229133910794059
441,1.0089355151710464,1.065135097695518,0.8488176190072994,0.8532284181646043,0.5664451474737576,0.5188284535815464,0.3872534414644745
442,1.0131702122291215,1.0476079338914634,0.8488176190072994,0.8371926168866257,0.5733943806532519,0.5188284535815464,0.454038018543931
443,1.0200612153095103,1.0583244479549363,0.8488176190072994,0.8552282790541084,0.5915806956914234,0.5188284535815464,0.4306605165033377
444,0.9922122016096893,1.0650214490505383,0.8488176190072994,0.8537488649192477,0.5905781849120355,0.5188284535815464,0.41399480976080916
445,0.999528670268469,1.0493271917460323,0.8697426385594501,0.8437100481123694,0.5832492214292505,0.5417395041903394,0.3977793842267794
446,1.0092990894349148,1.0696857532952455,0.8697426385594501,0.8476534523649903,0.5802081367276203,0.5417395041903394,0.3925941263380449
447,1.0269801568217907,1.0636537668923824,0.8697426385594501,0.8399920011227235,0.5755112997814328,0.5417395041903394,0.42796062369518445
448,1.0188053824851742,1.0588048079120231,0.8697426385594501,0.8335173094781261,0.5562633105595614,0.5417395041903394,0.4269518063889536
449,1.0217844737216601,1.0480701363730462,0.8697426385594501,0.8646472637121078,0.5944489085063431,0.5417395041903394,0.43552739069978513
450,1.0201553034750321,1.0644076775517222,0.8227048161247136,0.8505463703097593,0.5738059842140723,0.5284345984346521,0.40401115536991383
451,1.02337247258044,1.071455524209934,0.8227048161247136,0.86453490552997,0.5548079652542651,0.5284345984346521,0.43468330435664015
452,0.9933858033591774,1.0637299758304568,0.8227048161247136,0.8247271801483043,0.5679031476277211,0.5284345984346521,0.4174168667816264
453,1.0191095960786334,1.0820738087457782,0.8227048161247136,0.8500444964135705,0.6013885574668703,0.5284345984346521,0.44490582576766324
454,1.0102833332514891,1.069002985657561,0.8227048161247136,0.8396207674480053,0.583098967482494,0.5284345984346521,0.40753571192330496
455,1.0412433334750082,1.0646678110981227,0.8276722364325093,0.8366625286796818,0.5940310357054547,0.5268218894130126,0.4257545821589416
456,1.0193604927241118,1.0614113196447437,0.8276722364325093,0.8553345891354165,0.5507672779854794,0.5268218894130126,0.4188552931415663
457,1.0152813209479674,1.065996140009285,0.8276722364325093,0.8341480229300768,0.5969594843064183,0.5268218894130126,0.4249131115736306
458,0.9968026931742968,1.046894218741003,0.8276722364325093,0.8357150381344618,0.5700296658186143,0.5268218894130126,0.4646884869488156
459,1.006501570504033,1.068698566016075,0.8276722364325093,0.8439377034210942,0.5427318932596705,0.5268218894130126,0.42179601892256674
460,1.0040247004127432,1.075170074814392,0.8267888408734487,0.853528675241511,0.56910402738583,0.5237350976920656,0.46600834406085223
461,0.9917894772925216,1.0646375854326764,0.8267888408734487,0.8559409723125979,0.5769242794957155,0.5237350976920656,0.41177239608003274
462,1.0002187653046046,1.0695763332600072,0.8267888408734487,0.8407439310462226,0.5552509970870203,0.5237350976920656,0.39644776475466537
463,0.9954213020521523,1.070677000320413,0.8267888408734487,0.8477348621006277,0.5772190712822725,0.5237350976920656,0.412539473888317
464,0.9973792520509075,1.0679281832902778,0.8267888408734487,0.8513865219470247,0.5489948778969351,0.5237350976920656,0.4178446840430708
465,1.0185070671462357,1.0637206671833745,0.8418494002238739,0.8497298121385595,0.5873403854442889,0.520444656404006,0.4444993782355908
466,1.0193049532918903,1.0840545838560978,0.8418494002238739,0.8403088966918022,0.5838103310158695,0.520444656404006,0.4066903426393547
467,1.0282552606030344,1.071531983114015,0.8418494002238739,0.8453352350754497,0.6155320007146072,0.520444656404006,0.4382816717093684
468,1.0069766315356778,1.0767206227903674,0.8418494002238739,0.844068345836372,0.5550165015357362,0.520444656404006,0.3981720998131638
469,1.0135516658613157,1.0592058573809662,0.8418494002238739,0.8349409939740562,0.5589559095554573,0.520444656404006,0.38210180552904827
470,1.0193534842562069,1.0625502782505252,0.8299727737861544,0.8341559463919532,0.568864509531255,0.5139627943086146,0.42682026764310244
471,0.9966820125327314,1.0553501173309154,0.8299727737861544,0.8356706342526786,0.5583479609372641,0.5139627943086146,0.43383777162915865
472,0.993213009196074,1.0760473023516997,0.8299727737861544,0.8499961604326265,0.5604506084299119,0.5139627943086146,0.4232392819790294
473,1.010220842866112,1.0848265125702237,0.8299727737861544,0.8511438806247589,0.5658339911088082,0.5139627943086146,0.4278482063832658
474,1.0253028449293025,1.0717284822262136,0.8299727737861544,0.8372569985545903,0.6027051505463614,0.5139627943086146,0.41456878075989656
475,1.002557436704302,1.0603252762105135,0.8280753664359372,0.8405092577189522,0.5585238829180494,0.5206693881797797,0.40850563739375123
476,0.9940008784080396,1.052391426287715,0.8280753664359372,0.8506740675249619,0.5567849375799817,0.5206693881797797,0.3994243364883402
477,1.0073083815842807,1.082311890586935,0.8280753664359372,0.8495624690875796,0.5576516244906748,0.5206693881797797,0.436770068627342
478,1.015867307969466,1.0725977630273058,0.8280753664359372,0.8344604046615594,0.560038759596093,0.5206693881797797,0.44798425879922005
479,1.011094291217155,1.0520874628358747,0.8280753664359372,0.8298446341970906,0.5513011869326989,0.5206693881797797,0.40249397937283415
480,1.0082503003766805,1.0762255630053597,0.8276025410610802,0.8227947836888476,0.5698500490963656,0.545786498074764,0.42014919743684875
481,1.0091725420475857,1.0843276731266434,0.8276025410610802,0.8458206529591962,0.5608313097769415,0.545786498074764,0.4599284882305871
482,0.994012171403839,1.087519670296092,0.8276025410610802,0.8412775266104862,0.5945798515256648,0.545786498074764,0.41962958359652736
483,0.9951815509070201,1.085337946961757,0.8276025410610802,0.8507842157809421,0.5663153848376657,0.545786498074764,0.4199020250220321
484,1.0179207470051768,1.1044639334226163,0.8276025410610802,0.8302043798773657,0.6182142832937729,0.545786498074764,0.42176486697156607
485,1.0215667334810496,1.0616515804494315,0.8521492615361659,0.8532622038828839,0.5951558787296652,0.5138168666984485,0.4426054103415139
486,1.0162468363976802,1.063188699126672,0.8521492615361659,0.8543983070461454,0.5709527230838319,0.5138168666984485,0.4372111127169851
487,1.0201242786826894,1.0543195018143539,0.8521492615361659,0.8496016936236345,0.5821615431466848,0.5138168666984485,0.43782501145111313
488,1.0135272543136828,1.0641776626227275,0.8521492615361659,0.8501684952799191,0.5697456250411435,0.5138168666984485,0.43367369582537674
489,1.0189192787077663,1.0825860854556124,0.8521492615361659,0.8537761017695029,0.6066818932704695,0.5138168666984485,0.40931674835070175
490,1.010281604083256,1.0750728713314504,0.8340546828224809,0.8507740844093056,0.5773984621495014,0.5262963884498149,0.4499053072693042
491,1.0106316985879296,1.066655375023947,0.8340546828224809,0.8554039926090419,0.5916888504218141,0.5262963884498149,0.4398383819420099
492,1.0145007090796214,1.0836012153284336,0.8340546828224809,0.8530918408644251,0.6015926648041059,0.5262963884498149,0.4034973859706263
493,0.9981535395672627,1.0892389309582935,0.8340546828224809,0.8587702317697934,0.5966639245151149,0.5262963884498149,0.446228464768922
494,1.0134456380536623,1.0635175842312012,0.8340546828224809,0.8387131881193517,0.5609349148354841,0.5262963884498149,0.4168512207390035
495,1.0208558414992646,1.0530196014720667,0.8341084732783899,0.8280189934205096,0.5988586564530971,0.5121845533065243,0.44271085987128855
496,1.0134826638722316,1.0817046187870787,0.8341084732783899,0.8245919798745442,0.5795689784104568,0.5121845533065243,0.4187264235426611
497,1.0041427644931793,1.0605687939556947,0.8341084732783899,0.8304110306467177,0.5609544885688931,0.5121845533065243,0.48296361806896687
498,1.0281628909061378,1.0644890750173777,0.8341084732783899,0.842758157091865,0.5733489573568347,0.5121845533065243,0.4303267112947987
499,1.020514748228641,1.077650419792353,0.8341084732783899,0.8476107837218118,0.5804962150969248,0.5121845533065243,0.43036081971652385
500,1.0190210887006843,1.0572834528056392,0.8226582456472087,0.8461475398869497,0.5558305187037123,0.5076766240698404,0.44384747455677787
501,1.0144631136885531,1.0677246928689492,0.8226582456472087,0.8332366212395521,0.5485189764031152,0.5076766240698404,0.4157382226550996
502,1.027091770220662,1.0667159844083678,0.8226582456472087,0.8250534086733803,0.5591731710915753,0.5076766240698404,0.41046464516553727
503,1.0113465790827596,1.0656196053361477,0.8226582456472087,0.826870746051253,0.5710539092399867,0.5076766240698404,0.43599607474505825
504,1.0170483560459995,1.0691079323394552,0.8226582456472087,0.8406929175639402,0.587734729935574,0.5076766240698404,0.41519087754460776
505,1.0194647561839332,1.100319894973603,0.8453485638785105,0.8499771050263097,0.5725126409806502,0.5107996909198926,0.43035037953413147
506,1.0218316513836163,1.0713889762191497,0.8453485638785105,0.8302612555985852,0.5526159173044896,0.5107996909198926,0.41902674868337836
507,1.0206853963343192,1.0686721226147662,0.8453485638785105,0.8203860369310088,0.5688468451447735,0.5107996909198926,0.43003985822302204
508,1.013200365041603,1.0644202114084516,0.8453485638785105,0.8501575506867645,0.5609960802408474,0.5107996909198926,0.41166472202251225
509,1.021797476130186,1.0647966283608834,0.8453485638785105,0.8428165879807057,0.540223649159495,0.5107996909198926,0.42337823791431634
510,1.0094286193416013,1.0639257715967678,0.8268975473981632,0.8395003156337746,0.5499737775569551,0.5512260630665411,0.4230753142056801
511,1.0177722774487294,1.050441799406074,0.8268975473981632,0.8204401129316368,0.5663213725275914,0.5512260630665411,0.45361132509006485
512,0.9963411818175394,1.0672293076779809,0.8268975473981632,0.8485563889116821,0.5499223543026655,0.5512260630665411,0.4013809217874096
513,1.0067198008332183,1.0796005000603859,0.8268975473981632,0.8412484211027049,0.5686503026392049,0.5512260630665411,0.42959080273828865
514,1.0317158824807269,1.0820410990386855,0.8268975473981632,0.844827862827229,0.5844575151236633,0.5512260630665411,0.41954819398163734
515,0.9851722302124915,1.065499982278265,0.8455764906702267,0.8322363797738398,0.6053222347052076,0.5143002635176335,0.4105104525172949
516,1.0010430486618616,1.0635664601904495,0.8455764906702267,0.8442995126277144,0.5774236705721272,0.5143002635176335,0.42544908389052605
517,1.0075255666020126,1.0539143612372923,0.8455764906702267,0.8297288219869103,0.5892171452745395,0.5143002635176335,0.415414273514021
518,1.0077840230525033,1.06713012375808,0.8455764906702267,0.8487626437152778,0.5839447119950981,0.5143002635176335,0.4124269556155333
519,1.0155471313934057,1.0436866861335203,0.8455764906702267,0.8246452073625874,0.5675387153475386,0.5143002635176335,0.41646214080327126
520,1.0045263282779935,1.0634140280504327,0.8208880362458075,0.8444608056570106,0.5541885251247767,0.5248083581704752,0.4536084103588969
521,1.0275943593149792,1.042527860335474,0.8208880362458075,0.8498171306689777,0.574127363505765,0.5248083581704752,0.45407540092627163
522,1.001518275787372,1.0589713304761144,0.8208880362458075,0.8312175073157825,0.5893582645429385,0.5248083581704752,0.3876895698055421
523,1.0003708463910843,1.055153873515242,0.8208880362458075,0.8261927805675828,0.5549867788988082,0.5248083581704752,0.45532729165856156
524,1.0089192716775992,1.0513936317836812,0.8208880362458075,0.8315719291425914,0.5945287817687037,0.5248083581704752,0.4030646194750783
525,1.007361838240453,1.0594046122960796,0.8336363644140625,0.8399740176851802,0.6167292593203932,0.5352942740546682,0.38447490470864754
526,1.0007426869218385,1.0566197209303805,0.8336363644140625,0.8367400933754832,0.5886579016307529,0.5352942740546682,0.42188521128249945
527,1.0144630179303908,1.0598576142792748,0.8336363644140625,0.8252224721311772,0.5852262263387102,0.5352942740546682,0.4405093830632665
528,1.0047404575214505,1.0467728607511029,0.8336363644140625,0.8526858546817309,0.5841994751586067,0.5352942740546682,0.4313697008051657
529,1.0035967587729329,1.0520961460312948,0.8336363644140625,0.8465825209851019,0.5764606943936936,0.5352942740546682,0.4343027134786235
530,0.9925934103122092,1.0541886584351354,0.8247593300784269,0.8389501892723044,0.5559239872188186,0.5533770557439909,0.396376086399049
531,1.0127498271559796,1.060140978180994,0.8247593300784269,0.8190730972115905,0.512839210561505,0.5533770557439909,0.4256524330890147
532,1.0018322140640301,1.0521675583203667,0.8247593300784269,0.8300243532126248,0.5564674018961792,0.5533770557439909,0.45913579269398275
533,1.0016304993478675,1.056997728394811,0.8247593300784269,0.8525914886508182,0.5799674965096536,0.5533770557439909,0.40808206994708485
534,1.009565067372249,1.0440828879246709,0.8247593300784269,0.8258959045424423,0.5930421551225564,0.5533770557439909,0.4165018959982291
535,1.011100100957914,1.0556706701823242,0.8404413535542825,0.8228771481919385,0.5669094263786135,0.5661146410507368,0.41979896073534506
536,1.0252358267936128,1.053079026345851,0.8404413535542825,0.8612783705523156,0.5605524121426828,0.5661146410507368,0.45683720985231047
537,1.0138042280948838,1.0585058050042444,0.8404413535542825,0.8215057557224357,0.5741971570520297,0.5661146410507368,0.4214563789769257
538,0.9934376431461307,1.0487819753720176,0.8404413535542825,0.830759418094555,0.5740822727470587,0.5661146410507368,0.4369983431226356
539,1.0183209941585052,1.0587976400623023,0.8404413535542825,0.8490566244339685,0.5858362902883167,0.5661146410507368,0.42672382395510144
540,1.0039897611182225,1.0423785239693744,0.8432482696871353,0.8285221231931799,0.5732202696058327,0.5308589183261263,0.43849123697390546
541,1.0077432359901903,1.0444749346424753,0.8432482696871353,0.8258826174408824,0.5707653302042308,0.5308589183261263,0.4356603287975279
542,1.0122430316152364,1.0461950862298426,0.8432482696871353,0.8429539034019943,0.5553116287480308,0.5308589183261263,0.4059989006669296
543,0.995483544496783,1.0552607741733773,0.8432482696871353,0.8346339016873685,0.566793313088936,0.5308589183261263,0.40112958176227653
544,1.0236029230770143,1.067274537425391,0.8432482696871353,0.8262953931404923,0.5871907574990892,0.5308589183261263,0.4096632523456887
545,0.997331515404467,1.0597188156213915,0.8327138680464219,0.8536525682640564,0.5908613224612096,0.5173695552045312,0.42041433690269847
546,0.9843619933266172,1.0554678293045097,0.8327138680464219,0.8132446979449953,0.5569709753736944,0.5173695552045312,0.4157011222189532
547,0.9972873564286922,1.049609157543995,0.8327138680464219,0.8225669616270237,0.552940140971865,0.5173695552045312,0.38751142347021916
548,1.0019059979016185,1.0659964807418365,0.8327138680464219,0.842734424217964,0.5557665751086537,0.5173695552045312,0.4338583416782805
549,0.9986678424760443,1.0703903467943685,0.8327138680464219,0.8233680596253099,0.5643471101087111,0.5173695552045312,0.4211871480130448
550,1.0212444260238454,1.0445550559278725,0.8339231779297689,0.8317495481606059,0.5684460989802539,0.5186669249338427,0.45501573257853956
551,1.0065946861479145,1.0519922121606473,0.8339231779297689,0.8326424653982243,0.5569151004914048,0.5186669249338427,0.39589720068420586
552,0.9840203475459559,1.0509812492764112,0.8339231779297689,0.8402234591298651,0.5624930620282046,0.5186669249338427,0.4013885785251633
553,0.9993060682366115,1.0605007778632554,0.8339231779297689,0.8452257568373587,0.5538113903722344,0.5186669249338427,0.4343199570434122
554,1.0058245501015475,1.0366500473279903,0.8339231779297689,0.8323946769709556,0.5733645854510567,0.5186669249338427,0.3943232680355956
555,1.0092928034418367,1.039314092782638,0.825236057982315,0.8361613430345212,0.5711577371984221,0.5091083859340155,0.42175959332933655
556,1.0119679981988112,1.038376429167792,0.825236057982315,0.8306940291528256,0.5754358227993476,0.5091083859340155,0.38240215652330334
557,0.9885035530068268,1.0559733808311351,0.825236057982315,0.833769268227349,0.5402159150415035,0.5091083859340155,0.4231859809057559
558,1.0279065847043927,1.0333814159644916,0.825236057982315,0.843712029979657,0.5725653187535726,0.5091083859340155,0.4004270447693943
559,0.9943919777032251,1.0353124955526396,0.825236057982315,0.8298354473354185,0.5584682460675688,0.5091083859340155,0.4576953948684028
560,0.9944797729534454,1.035410547331621,0.8231505255803717,0.8399388269606052,0.5692359977911458,0.5342796352131999,0.42068836854086167
561,1.0036668264767683,1.0681053343963576,0.8231505255803717,0.8490739097137032,0.5890737844399196,0.5342796352131999,0.40520727959851643
562,0.9963449609698127,1.0473184941573042,0.8231505255803717,0.8336571480996642,0.5596475984316702,0.5342796352131999,0.40352156735899125
563,0.9870595626344225,1.0386797135539525,0.8231505255803717,0.8409195348970613,0.5510582020525665,0.5342796352131999,0.41670175043477875
564,0.9913264702760501,1.0165684234879893,0.8231505255803717,0.8206013446351019,0.5802399585196066,0.5342796352131999,0.40682898422454333
565,1.0053300502221187,1.0602774431189164,0.8475788476874488,0.8338820792738761,0.576492438766313,0.5343300447044943,0.4637347550175539
566,1.014719693201065,1.0437708966142405,0.8475788476874488,0.8599026224532705,0.5663594631647708,0.5343300447044943,0.4010134260970205
567,0.9993487261422931,1.0455920723682635,0.8475788476874488,0.8242164437450844,0.5727665852915248,0.5343300447044943,0.39655350319908694
568,1.003960513028305,1.066837846451624,0.8475788476874488,0.8443472951906077,0.5638421853018241,0.5343300447044943,0.4325132763282408
569,1.0095019082144048,1.059433722552712,0.8475788476874488,0.8455659760089511,0.5504748364773049,0.5343300447044943,0.42442176279545973
570,1.0059893827912167,1.048118923040477,0.8117855893832148,0.8386658255445654,0.557207324158399,0.5438592348257245,0.3974717484486908
571,1.0010602933512982,1.02873793110067,0.8117855893832148,0.8484858238043951,0.5673444317757246,0.5438592348257245,0.4175379129210658
572,0.9823653440234117,1.0278810814550559,0.8117855893832148,0.8085393227963689,0.5685604528316619,0.5438592348257245,0.41305652424360617
573,1.0037960098265426,1.0531748209529694,0.8117855893832148,0.8465239805704705,0.5662371894980579,0.5438592348257245,0.4383281767576025
574,0.9953193457125815,1.0733786904928868,0.8117855893832148,0.8235905738878124,0.5704408750289874,0.5438592348257245,0.43942660546037404
575,1.0039821314030968,1.0482894998137466,0.8064400596520312,0.8376095283808518,0.5767980473449141,0.5178227871295263,0.4420461506162187
576,0.9932685529164397,1.0466463385918667,0.8064400596520312,0.8487799984924149,0.5960466497528587,0.5178227871295263,0.4115335641632495
577,1.004759647275561,1.0530083984183818,0.8064400596520312,0.8321085766956393,0.5800154958462704,0.5178227871295263,0.4140474292902613
578,0.9975136957475492,1.064303223065003,0.8064400596520312,0.8199133716147806,0.5840264890536793,0.5178227871295263,0.4229547567599319
579,0.9826792752295064,1.0442020024715832,0.8064400596520312,0.831143884160981,0.573136603148981,0.5178227871295263,0.4277804453109658
580,1.0026944918252716,1.0464237975809623,0.8172696696322613,0.8291597582655597,0.590149316737471,0.5292076596994955,0.4236645298560272
581,0.9884446094122138,1.0485407778988742,0.8172696696322613,0.8529051562105285,0.5792220814763132,0.5292076596994955,0.39619992142733096
582,0.9921153281921387,1.0394325077643085,0.8172696696322613,0.8312164193105664,0.6021825862694554,0.5292076596994955,0.3866898137017627
583,0.9950595476231257,1.043735810147112,0.8172696696322613,0.8336185755448756,0.57372864006544,0.5292076596994955,0.41428189264625015
584,0.9952885989275742,1.0558776083077457,0.8172696696322613,0.8243732131101408,0.5678740468714469,0.5292076596994955,0.4361323812481521
585,0.9887104658710251,1.0242881092466467,0.8190788452827846,0.8375366528065171,0.5844484163660233,0.5097086883590075,0.41795787855921007
586,1.0182292748080626,1.02567693744532,0.8190788452827846,0.8228544442566632,0.5770932147140118,0.5097086883590075,0.4194576967791944
587,1.0018737495703365,1.0445567448955067,0.8190788452827846,0.8220591395776278,0.577844545564618,0.5097086883590075,0.400371228066986
588,1.002694251754469,1.0529681579080838,0.8190788452827846,0.8123027248198533,0.5670955672609195,0.5097086883590075,0.41124867416462596
589,0.9901823856122887,1.0468889610971628,0.8190788452827846,0.8126819306630267,0.577515319478314,0.5097086883590075,0.3899909836314818
590,0.9886012988225965,1.033528681241608,0.8131559968956894,0.8261289419839152,0.5499276439738023,0.5345617372999413,0.4303423825293723
591,1.0009011405620714,1.0359878559052602,0.8131559968956894,0.8159959889850066,0.5705196531821228,0.5345617372999413,0.41567067099246563
592,0.9911719979421286,1.0413447876927018,0.8131559968956894,0.825515754797362,0.5674936623497983,0.5345617372999413,0.41186715867350926
593,1.012947343774838,1.0495600825481135,0.8131559968956894,0.8508880212028864,0.5751203334766762,0.5345617372999413,0.425338613954822
594,1.0118374061558923,1.027004488690593,0.8131559968956894,0.8273256369053307,0.5722036312246439,0.5345617372999413,0.4037124941057131
595,0.9940888088466084,1.0306406864149176,0.78405980039848,0.8462764867338533,0.5602256002709749,0.5701344927920079,0.4274987385623803
596,1.0135034361377657,1.026886225626281,0.78405980039848,0.837077354538959,0.5795265684026059,0.5701344927920079,0.4246535317317989
597,0.9955743205926353,1.0437150074735648,0.78405980039848,0.8257691323914,0.5668453472654342,0.5701344927920079,0.4265679301277996
598,1.007784217705339,1.0297056013592711,0.78405980039848,0.8526403421381411,0.5740736705445577,0.5701344927920079,0.390943661601138
599,0.9952136342128232,1.0434440832612013,0.78405980039848,0.8251667401380426,0.5650441702850433,0.5701344927920079,0.4414866181485789
600,1.0065053500723824,1.0398127757724607,0.7944684124556769,0.829603036634082,0.5574405847855752,0.530218334747758,0.4047626612640624
601,1.0140284518183817,1.0348160881506057,0.7944684124556769,0.8276073878165605,0.5968998442505651,0.530218334747758,0.4135821368538738
602,0.994355237611372,1.0261439043343084,0.7944684124556769,0.814888370210526,0.566686018293294,0.530218334747758,0.3944479146165072
603,0.9920788202645577,1.0416286678809603,0.7944684124556769,0.829409518212806,0.5739686025111048,0.530218334747758,0.40643768325126894
604,1.0004699154728993,1.0485569046100076,0.7944684124556769,0.8304928835485472,0.547978234060528,0.530218334747758,0.3894013412711545
605,0.9946372126192843,1.0281302394173177,0.8020642855612563,0.8351557284955031,0.550281432835003,0.545433949049721,0.3948650388432666
606,1.0089393391089139,1.049037849051977,0.8020642855612563,0.8307287466929975,0.609563047059557,0.545433949049721,0.39340278710773446
607,0.9910044785301653,1.030875966574019,0.8020642855612563,0.8280389056104251,0.5960138301144469,0.545433949049721,0.4273962651682174
608,0.9883691504745022,1.0291899804332025,0.8020642855612563,0.8370808491062521,0.5681967370393082,0.545433949049721,0.4236301936128418
609,0.981323217069484,1.036234685486152,0.8020642855612563,0.8372872800312416,0.5671784518346951,0.545433949049721,0.4514744639471375
610,1.0041171131610553,1.0343001618710101,0.7788816777959853,0.8174749366108858,0.5780293004422092,0.5617989528950189,0.3931529347162299
611,1.0040424505998757,1.0434093824754815,0.7788816777959853,0.8459582080111203,0.5469820453194736,0.5617989528950189,0.4181652127741772
612,0.998150923617571,1.0318774663668473,0.7788816777959853,0.834367965349903,0.556853543184511,0.5617989528950189,0.44557896950506104
613,0.9934340417700604,1.0178138396099843,0.7788816777959853,0.8316288462782331,0.5628918123921085,0.5617989528950189,0.43274833353644016
614,0.9882879463838043,1.0355633637954078,0.7788816777959853,0.8344546359869475,0.5758257878272951,0.5617989528950189,0.4447766561247042
615,0.9753656756445194,1.0287357933380794,0.7894108399346706,0.8266929401426001,0.5827934363553338,0.5604345502553103,0.4246714200245779
616,0.9814523195360534,1.0193724882712738,0.7894108399346706,0.8421193841320243,0.5807397288224408,0.5604345502553103,0.4150846741933062
617,0.993537057704675,1.0478404390882463,0.7894108399346706,0.8344371175613896,0.5529990711307955,0.5604345502553103,0.4259634698523108
618,0.9769820808205005,1.040448147047811,0.7894108399346706,0.8225401552520166,0.5817373425144583,0.5604345502553103,0.44886329957439597
619,0.9887981671007002,1.0327755692792078,0.7894108399346706,0.8156553075887777,0.5575640172203024,0.5604345502553103,0.4321177860775529
620,0.9856511712283799,1.0300261704288007,0.8003452984045643,0.8522815332933271,0.5549702881774656,0.5970849923338881,0.43733204321464425
621,0.9766031399053678,1.0252314631268158,0.8003452984045643,0.8485362137750384,0.5740802654007102,0.5970849923338881,0.4308243341666904
622,0.9743339568786598,1.015362778993986,0.8003452984045643,0.829484796571563,0.5383866372511475,0.5970849923338881,0.42552473655134654
623,1.0010405125854562,1.0275964264734883,0.8003452984045643,0.8288159652967624,0.5700573196636678,0.5970849923338881,0.4213877291465701
624,0.9884958855315247,1.0550088386446967,0.8003452984045643,0.8250507916140315,0.5546261909208227,0.5970849923338881,0.4022222530533395
625,0.9927543832443848,1.019317915328735,0.8057865810810372,0.8326646255084729,0.5533446279509104,0.6074978092603085,0.38576599745550416
626,0.9977874063736023,1.023087426541435,0.8057865810810372,0.8321038886035914,0.5457759924980936,0.6074978092603085,0.41813477710722674
627,0.9752207311603588,1.049476302760938,0.8057865810810372,0.8247025189654023,0.5387139264000544,0.6074978092603085,0.46327069740368376
628,0.9990259907449163,1.0463328193437964,0.8057865810810372,0.8495151263114663,0.5552676059875105,0.6074978092603085,0.4164781420178324
629,0.9917645383463802,1.0320044987304073,0.8057865810810372,0.8377281172174003,0.6071759322787884,0.6074978092603085,0.4263911299263441
630,1.0063941390694011,1.0414518044676488,0.7995277612017098,0.8367550297435178,0.5767634957953554,0.5975329061908856,0.44598044317337715
631,0.9927846258264377,1.0182555298992793,0.7995277612017098,0.8444937604071425,0.6132444279006912,0.5975329061908856,0.42485103075186503
632,0.9750498246038002,1.0262694514395418,0.7995277612017098,0.835052170697797,0.5958722856881955,0.5975329061908856,0.39906682507376406
633,0.9798585842070078,1.0326354881723803,0.7995277612017098,0.835728418562321,0.5780090075808246,0.5975329061908856,0.41366376992724085
634,0.9864724736532258,1.030932983859848,0.7995277612017098,0.8570761806483651,0.5782839212188905,0.5975329061908856,0.4103987417245993
635,0.9917148762062735,1.0478927240850364,0.7642514132058029,0.8196520894880317,0.5717579841591559,0.5676011872317364,0.4462157964354204
636,0.9906021239031554,1.0483056869406844,0.7642514132058029,0.8390016539885732,0.5790719529810457,0.5676011872317364,0.4464021228976866
637,0.9862849909980158,1.0226974165411762,0.7642514132058029,0.8299142551847025,0.5378573499925943,0.5676011872317364,0.4437764441807288
638,0.9774295562596393,1.0192789806244387,0.7642514132058029,0.8255754388082557,0.5693920444406102,0.5676011872317364,0.41593732119497256
639,0.9592043277395428,1.0395360501183697,0.7642514132058029,0.818294425909363,0.5848444352460436,0.5676011872317364,0.4073173028335273
640,0.9914274043429194,1.0406252083555967,0.7846716319546604,0.8366337827935546,0.5592868971265643,0.5806661194607665,0.42927224799095676
641,0.9772608727233207,1.0527471272533062,0.7846716319546604,0.8201100626425537,0.5970612021770035,0.5806661194607665,0.42299984233661236
642,0.9758253462892521,1.0471039191211766,0.7846716319546604,0.8299102385608847,0.5814874380383238,0.5806661194607665,0.42211809668788136
643,0.9701877213847622,1.0589554939196772,0.7846716319546604,0.8394909933119806,0.6087579901446916,0.5806661194607665,0.41516153285690094
644,0.9695220863302416,1.0343409054235244,0.7846716319546604,0.8264617117187931,0.5949724657142905,0.5806661194607665,0.4235583796642759
645,0.9817073220374783,1.0301784630891144,0.7937271281676082,0.8258568662149988,0.6001481707871754,0.5702996819849098,0.42526460368410646
646,0.9766864536068464,1.049915103384124,0.7937271281676082,0.8377350398648999,0.5837115025613542,0.5702996819849098,0.42624343361189815
647,0.9681104589170058,1.0583472032428038,0.7937271281676082,0.822174984481221,0.5510591447745219,0.5702996819849098,0.39885774452356115
648,0.9671003940367392,1.0295460939372223,0.7937271281676082,0.8226599874829903,0.5777306585170228,0.5702996819849098,0.4121523758169139
649,0.9936008024887666,1.0568779123654828,0.7937271281676082,0.8134316941324793,0.5681241693707832,0.5702996819849098,0.416808412473901
650,0.9815907266157704,1.0341768879383637,0.799729651231587,0.8366802630707773,0.5475187530945143,0.5618725430366227,0.40938481812782634
651,0.9584043781929653,1.0315150856542505,0.799729651231587,0.837069569393992,0.5888338867939962,0.5618725430366227,0.41733044693321897
652,0.9720417786096943,1.0348523637410012,0.799729651231587,0.7828276984861762,0.5815162645336767,0.5618725430366227,0.43480417847049024
653,0.989840215431784,1.0199023745750906,0.799729651231587,0.8301666329436581,0.5810322551096287,0.5618725430366227,0.43340325282807335
654,0.9609017716615535,1.0226629118845936,0.799729651231587,0.8161878811854284,0.5514689254276515,0.5618725430366227,0.40804832020355297
655,0.9698656677449705,1.041316975937888,0.7787890193382382,0.8353675468721287,0.5490335175972398,0.5488792132516206,0.4117421265116709
656,0.9687932177936023,1.0365307117006934,0.7787890193382382,0.8258534654757064,0.5910362793408583,0.5488792132516206,0.4342341422968053
657,0.9742068535443893,1.0250948160272038,0.7787890193382382,0.8312599945827726,0.5807969164207837,0.5488792132516206,0.4103975834543887
658,0.9876317152224257,1.0231741213904348,0.7787890193382382,0.8372248176023513,0.5472344594337014,0.5488792132516206,0.40220455250112885
659,0.9869001777269083,1.0309681937372945,0.7787890193382382,0.8400417113319896,0.5185240288420099,0.5488792132516206,0.41262062315127557
660,0.9837470302628263,1.0151453651005284,0.7983881552530342,0.8361993477330711,0.5571085164735609,0.5653833799675733,0.41318226860938956
661,0.9707573862530268,1.0278346558490747,0.7983881552530342,0.8393903417600572,0.5633989510877246,0.5653833799675733,0.4183095837233081
662,1.0042892068505422,1.0463733945608495,0.7983881552530342,0.8482454830241719,0.5602256728249562,0.5653833799675733,0.4258021265510411
663,0.9906361145598672,1.0314108338464192,0.7983881552530342,0.8328736288210923,0.5625990832976211,0.5653833799675733,0.4109088898801646
664,0.9782033771960517,1.033138564230069,0.7983881552530342,0.8280398144549379,0.5515785176613035,0.5653833799675733,0.41749960819701265
665,0.9791073715553782,1.0278642602534793,0.7735598724606416,0.8344444675553371,0.5169137130780429,0.5293755274244583,0.4268132283397139
666,1.0014622780756604,1.0266567671710938,0.7735598724606416,0.8389660899570706,0.565598066986543,0.5293755274244583,0.43115221472192355
667,0.9870037557110101,1.028393596473826,0.7735598724606416,0.8331018250974129,0.5900856962097094,0.5293755274244583,0.41890592301806656
668,0.9897610460854034,1.0378922777029682,0.7735598724606416,0.8304715320894334,0.5440175418906212,0.5293755274244583,0.4128293683278811
669,0.9872864022448197,1.0170616324016615,0.7735598724606416,0.8330865305523201,0.5243987565428683,0.5293755274244583,0.3870253495987519
670,1.000066937355119,1.017985886361013,0.7950624887978721,0.8356956192259921,0.5382740142074769,0.5177444131398367,0.43959756155276497
671,0.958607127955259,1.0448870726891943,0.7950624887978721,0.8323560902417737,0.5842014814906731,0.5177444131398367,0.3962733032498493
672,0.9867911672645289,1.0285385417894992,0.7950624887978721,0.8275701965289033,0.5666146490062799,0.5177444131398367,0.4311574693753518
673,0.9953908086070574,1.0321754980000404,0.7950624887978721,0.826526448969354,0.5476984928775914,0.5177444131398367,0.42790926878628055
674,0.953343586051433,1.034519328168167,0.7950624887978721,0.8271522523944553,0.5633856404701796,0.5177444131398367,0.39421507545326673
675,0.9747413534701056,1.0367964599259443,0.8003162979062135,0.8358701049966979,0.5645886394150977,0.5402217603261523,0.41153806997567044
676,0.9684342591742304,1.04989712661595,0.8003162979062135,0.8378107424056256,0.5379987049915947,0.5402217603261523,0.415475524224163
677,0.9764788324484168,1.0303451613729329,0.8003162979062135,0.8284110611789341,0.5663386133916004,0.5402217603261523,0.4193798179171483
678,0.9762103331835752,1.0206761994815718,0.8003162979062135,0.8259463632433723,0.599770831840696,0.5402217603261523,0.41045481093601255
679,0.9554780386459978,1.02397593351712,0.8003162979062135,0.8096286017343061,0.567341917204257,0.5402217603261523,0.42160954442849324
680,0.9626926531306199,1.0045881874415912,0.8008089360601187,0.8258435973882925,0.5829853257397596,0.5487789088332683,0.40799432386042267
681,0.9550905073882352,1.0326796781690963,0.8008089360601187,0.8176798353931531,0.5425026277632736,0.5487789088332683,0.428409754986222
682,0.9831595312307964,1.0145899244610512,0.8008089360601187,0.8239659650047915,0.566543133831428,0.5487789088332683,0.40447836925139957
683,0.9998074129618393,1.0439215422315646,0.8008089360601187,0.8131444003972426,0.5719439168895752,0.5487789088332683,0.42342624501693427
684,0.9866919831217205,1.039671270720837,0.8008089360601187,0.816465791083621,0.5698009888132916,0.5487789088332683,0.4268773224704026
685,0.973501447944054,1.012094270898364,0.7712450683049255,0.8361531172980261,0.5589223361960681,0.5103007066073996,0.4057249561550972
686,0.9788748569525143,1.015440909362555,0.7712450683049255,0.8299560242208517,0.5473454252791832,0.5103007066073996,0.3785241457897449
687,0.9863900264677834,1.017677292559169,0.7712450683049255,0.8339779589728473,0.5544820434008317,0.5103007066073996,0.41224067098185213
688,0.9682562556324381,1.0350066395651196,0.7712450683049255,0.8551591604817714,0.5494101439533399,0.5103007066073996,0.4080908919188589
689,0.9843261900958344,1.01862856976008,0.7712450683049255,0.8375688912098972,0.5686414854340414,0.5103007066073996,0.4019844124350384
690,1.010105492565164,1.0392236147089595,0.8129834360737214,0.8312384721251306,0.5425135516469961,0.5075961157357538,0.4524722534863258
691,0.971900706380754,1.024014806226513,0.8129834360737214,0.8632969598225001,0.5685941895118589,0.5075961157357538,0.4256574070139982
692,0.9914132974919133,1.01547876883199,0.8129834360737214,0.8397479906101508,0.5853265545142019,0.5075961157357538,0.4403955939412362
693,0.9880845237033067,1.0229123690515813,0.8129834360737214,0.8364229606584741,0.5798008653389464,0.5075961157357538,0.42459164811194827
694,0.992228130353674,1.0352126141190034,0.8129834360737214,0.8394794512229071,0.5418194673794972,0.5075961157357538,0.44213636141779533
695,0.9873335370887446,1.0344393670212693,0.8141681747862565,0.8080947207154008,0.5321870943608443,0.5105694319962395,0.4277057843814853
696,0.9716565510787083,1.029876235710413,0.8141681747862565,0.8585212351588883,0.5474950438974107,0.5105694319962395,0.40866566201115495
697,0.9604517597510296,1.0237118130148903,0.8141681747862565,0.8336386559104145,0.554717861754534,0.5105694319962395,0.40719536436022763
698,0.9880268434317064,1.016049409071008,0.8141681747862565,0.8190955596797227,0.5390158451916885,0.5105694319962395,0.42619774911901287
699,0.9811026967470862,1.0387470844381177,0.8141681747862565,0.847924839589283,0.5301980328632898,0.5105694319962395,0.4297754528606291
700,0.9632250220879209,1.030826612850381,0.7923635722859235,0.8403993457225338,0.5519862494226278,0.49157877716765885,0.44836868226035176
701,0.9672582375160951,1.0310592312685105,0.7923635722859235,0.8372479342015244,0.5528608156545219,0.49157877716765885,0.43597138875425934
702,0.978245905969909,1.0255193388036532,0.7923635722859235,0.8416083110864208,0.5620045092513,0.49157877716765885,0.40431521284192096
703,0.9621167019125914,1.0217424154684134,0.7923635722859235,0.8486680931650815,0.5390009040961221,0.49157877716765885,0.43592211626280575
704,0.9814215268695496,1.0183337054501636,0.7923635722859235,0.8505270276146388,0.544180501514225,0.49157877716765885,0.42451346695569236
705,0.9824734001864253,1.0074619410780319,0.7643794281630348,0.8606400177210906,0.5353906710915695,0.5203772730057222,0.4382249549962134
706,0.9816410101964077,1.0279566747311875,0.7643794281630348,0.8519102111325463,0.5479386126219259,0.5203772730057222,0.41816286705383315
707,0.9974675583991433,1.031970605694222,0.7643794281630348,0.8410610360965767,0.5452962813985521,0.5203772730057222,0.43570230443409863
708,0.9921750477148695,1.0301530524761349,0.7643794281630348,0.8303641820141634,0.5413131789854044,0.5203772730057222,0.439573372893754
709,0.9951996041124549,1.0505628190015954,0.7643794281630348,0.8161999966533174,0.5555515660928374,0.5203772730057222,0.42438385350934105
710,0.9856708872140058,1.0217154207436328,0.7707977831619022,0.8356782443952424,0.550410656763673,0.5636235444804107,0.4204599737524639
711,0.965128445471106,1.0324727057285696,0.7707977831619022,0.830292865796219,0.5521565008372591,0.5636235444804107,0.420868883380736
712,0.9786128199154557,1.0300635165020415,0.7707977831619022,0.8347382229429299,0.5559815061790958,0.5636235444804107,0.44115511785888895
713,0.9817399272771669,1.0287233809992158,0.7707977831619022,0.8420421735983898,0.5739002176708935,0.5636235444804107,0.4439382410139796
714,0.9981431754903152,1.037300738251615,0.7707977831619022,0.8294094806940302,0.5533644089951812,0.5636235444804107,0.44660015218359406
715,0.9609549107700515,1.0301663726035768,0.7540213044548942,0.8315979119862461,0.535696426731613,0.537036254920222,0.4244691581810191
716,0.9784431538373164,1.053423660187711,0.7540213044548942,0.8327429251302727,0.5549493947566828,0.537036254920222,0.41578475155933164
717,0.9844757435836257,1.0259531314392207,0.7540213044548942,0.8459957401977884,0.5600339156681005,0.537036254920222,0.4192418992269181
718,0.9833995106395328,1.0277527298482108,0.7540213044548942,0.8211641934658271,0.524801365316022,0.537036254920222,0.40220888587007314
719,0.9757020443159399,1.037809885978953,0.7540213044548942,0.8293310194710475,0.5649394652151086,0.537036254920222,0.3670109229485246
720,0.9939051245513456,1.0208358214020519,0.7820159377488048,0.8287767323643646,0.541422839294377,0.5262412811052093,0.44026704685907003
721,0.9873443159879443,1.0216281598702046,0.7820159377488048,0.8261774626631482,0.5269285745397256,0.5262412811052093,0.41452277943310134
722,0.9712704203149849,1.030032790528521,0.7820159377488048,0.8139582521128764,0.5451206317586665,0.5262412811052093,0.39022099507447194
723,0.9769531023379311,1.0229717962595135,0.7820159377488048,0.8208522159362986,0.5440331771725943,0.5262412811052093,0.40695516077161437
724,0.9831339779568586,1.013019170378565,0.7820159377488048,0.8281981203932245,0.524215391563507,0.5262412811052093,0.4343407994869853
725,0.9798794681082537,1.037225280879697,0.7723015497715757,0.8557715770309784,0.5394399645187412,0.5258837364381255,0.4215018831451184
726,0.9803976127383828,1.0463730759330858,0.7723015497715757,0.8264671480402555,0.547570458288273,0.5258837364381255,0.4356697614868227
727,0.9862070460830414,1.0253759962027682,0.7723015497715757,0.8192314928662732,0.5668191009881698,0.5258837364381255,0.41031227435132295
728,0.9822350289054722,1.016777846466706,0.7723015497715757,0.8405591338329986,0.5516032427041704,0.5258837364381255,0.4523669397069343
729,0.9866977507869101,1.0000214420038605,0.7723015497715757,0.817202043488994,0.5533566200791323,0.5258837364381255,0.4228899037863965
730,1.0045424467477257,1.0328508864495225,0.7877275500076721,0.8343210743420132,0.5773918425510618,0.5492554252398038,0.4291163471107593
731,0.9832442399545733,1.0089617378007047,0.7877275500076721,0.822347847198756,0.5504990239322313,0.5492554252398038,0.422947695194562
732,0.9937597531361854,1.016339271989906,0.7877275500076721,0.8203959188327847,0.5690166848669349,0.5492554252398038,0.4433480817001278
733,0.9950955446621335,1.0211200587760398,0.7877275500076721,0.8228404143534046,0.5466162787887783,0.5492554252398038,0.4211039321321526
734,0.981202733216012,1.016480944148449,0.7877275500076721,0.8196913134244302,0.5503754733459939,0.5492554252398038,0.3855333008631656
735,0.9932023708803168,1.0342005559327225,0.7585347589102047,0.817303999382508,0.5271124401194089,0.5514335985252679,0.4098187407861885
736,0.9864415748244959,1.015086970702915,0.7585347589102047,0.8257033340210362,0.5316719106180691,0.5514335985252679,0.43919873673921406
737,0.9859751203510572,1.0228362258456474,0.7585347589102047,0.8120883148808719,0.5523589836185108,0.5514335985252679,0.41484524770746567
738,0.9729433298736528,1.0249857882488276,0.7585347589102047,0.817226120932306,0.5097760865617351,0.5514335985252679,0.4115300300188457
739,0.9818643253003514,1.0253446449331562,0.7585347589102047,0.840330191301194,0.5535651792566754,0.5514335985252679,0.4056892242237646
740,0.9896403992321154,1.0334382375090947,0.7775919168489718,0.8226056149159565,0.5408911148802459,0.5615942661385085,0.3967605737699219
741,0.9878225183910846,1.0252621047698884,0.7775919168489718,0.8319238274143437,0.5633793661870163,0.5615942661385085,0.4091203109199182
742,0.9790425385020733,1.0160322898199032,0.7775919168489718,0.8201968713993716,0.5326971835220183,0.5615942661385085,0.4252569898280347
743,0.9909843080204948,1.0156041103530495,0.7775919168489718,0.8133165720397657,0.5358532689524003,0.5615942661385085,0.43179663789712
744,0.9922521251119293,1.0051730146253517,0.7775919168489718,0.8171268124771262,0.5359904420493802,0.5615942661385085,0.42985948912439564
745,0.9824851904297833,1.0244014847503884,0.7799269026668186,0.8276463308035538,0.5522993262671244,0.5732890963347168,0.43793135834259633
746,0.9699300292389327,1.0128269327923345,0.7799269026668186,0.8331278065809173,0.540172091578901,0.5732890963347168,0.40925962095476665
747,0.9889117556727578,1.004269581048796,0.7799269026668186,0.8149910651282404,0.526650723473401,0.5732890963347168,0.3990149024193021
748,0.9792994580418037,1.0130285716561498,0.7799269026668186,0.8386924190023494,0.5661905545181597,0.5732890963347168,0.4108906025253547
749,1.0041120540082749,1.0168330708455242,0.7799269026668186,0.8302407308107786,0.5753423291982814,0.5732890963347168,0.40502588807402623
750,0.9868420143622584,1.0187763306749014,0.7712113914186496,0.8458133515570365,0.5316584538312062,0.5334679967753326,0.43278338421067963
751,0.9990869426050317,1.0185257651961508,0.7712113914186496,0.8353659464305375,0.5249476564047123,0.5334679967753326,0.42711217440923765
752,1.0031756966548646,1.0325353438551375,0.7712113914186496,0.834999745291372,0.5408730598958503,0.5334679967753326,0.4564728718877429
753,0.988231891510398,1.0195200597614917,0.7712113914186496,0.8252708051194475,0.5281033436552655,0.5334679967753326,0.4294709065911593
754,0.982425820076694,1.0240950489930736,0.7712113914186496,0.8421921708436872,0.5590951690999569,0.5334679967753326,0.4261699934640166
755,0.9896053511164997,1.0159468544391614,0.7849549161272287,0.8352982824831521,0.563432252334394,0.5269802844553398,0.4380351017156351
756,0.9880332149063955,1.0177542939773059,0.7849549161272287,0.8247351993068613,0.5253694810723111,0.5269802844553398,0.4185590835265911
757,0.973453056282211,1.0105430582027712,0.7849549161272287,0.826858410433551,0.5655219417417143,0.5269802844553398,0.4330557130908135
758,0.9681599492198851,1.017717588882617,0.7849549161272287,0.8382042160437189,0.5473404684909017,0.5269802844553398,0.40790439336482703
759,0.9825469335336334,1.0048090472613895,0.7849549161272287,0.8315702466695196,0.5481790327936865,0.5269802844553398,0.4191314443845402
760,0.9922591984231443,1.0257396578767306,0.7652367278235281,0.8394408343200211,0.5433480574747844,0.5269738100224249,0.4207336589453702
761,0.9938986687526532,1.0207980834956327,0.7652367278235281,0.8301377464386079,0.5642102892276283,0.5269738100224249,0.4146782580817821
762,0.9965259936333254,1.0294472507658168,0.7652367278235281,0.8377865748404545,0.5492318814283023,0.5269738100224249,0.427799502559747
763,0.9913402067528351,1.0246107736085681,0.7652367278235281,0.8377678061273097,0.5651331444411208,0.5269738100224249,0.417412949887877
764,0.9983993224218632,1.0461647129130225,0.7652367278235281,0.8376626497024944,0.5530537311426612,0.5269738100224249,0.42870404892986835
765,0.9733965842478978,1.011452581453178,0.7854284455701699,0.8403541456212262,0.5570896293605246,0.5415732516319125,0.4032710540502932
766,0.9845677132610183,1.0101628089792494,0.7854284455701699,0.8414665422405311,0.5763533466030122,0.5415732516319125,0.4182006222163893
767,0.9907504894900133,1.0140739267820489,0.7854284455701699,0.8438309341076955,0.5693714968924227,0.5415732516319125,0.4149297657536242
768,0.969100380991177,1.0009357945107147,0.7854284455701699,0.8398502167764571,0.5722780858219779,0.5415732516319125,0.40578320307523275
769,0.9801471101931046,1.0194775995377443,0.7854284455701699,0.8308813329510221,0.5624062622153978,0.5415732516319125,0.4134483882918237
770,0.9970139944924417,1.002004312734456,0.7776290196248143,0.827836976306315,0.5557120185384047,0.5685990159475516,0.40834046950791325
771,0.9973181272373923,1.0187668197798398,0.7776290196248143,0.8429310762099169,0.5508037341884684,0.5685990159475516,0.4012799000208501
772,0.9920101931339618,1.0120396203458206,0.7776290196248143,0.8326171448698345,0.5328631622648755,0.5685990159475516,0.45485480797995326
773,1.0042410416662477,1.0167620054154423,0.7776290196248143,0.8590157227956725,0.5388956933669561,0.5685990159475516,0.4036875011900063
774,0.9742720773398198,1.016320271594898,0.7776290196248143,0.8358618012578644,0.5490091215457151,0.5685990159475516,0.43348296509197815
775,0.9925326939901885,1.0091734443365432,0.7800606336560352,0.8423621812370207,0.5713620798733136,0.5343847520865244,0.3972374227304345
776,0.9887505287628642,1.0018070347362755,0.7800606336560352,0.8500762492829639,0.5532239300449613,0.5343847520865244,0.4520616838832344
777,0.9892105376346985,1.0087447538932013,0.7800606336560352,0.8349668009366642,0.5699875134080946,0.5343847520865244,0.4442567843128876
778,0.9816559975980503,1.0155707698752583,0.7800606336560352,0.8397129962228795,0.5509495883935789,0.5343847520865244,0.3598053849733043
779,0.970949927365846,1.0056486093473866,0.7800606336560352,0.8295055337589303,0.568821340423016,0.5343847520865244,0.4039003520550053
780,0.9685871156982915,1.0233416252966818,0.7754117686840416,0.8268872116317281,0.5512254646882768,0.5638834619956835,0.43626089250518074
781,0.9782025571014407,1.0268619178004879,0.7754117686840416,0.8347280560701682,0.5790041839234898,0.5638834619956835,0.4415671494110113
782,0.9748850602331773,0.9949772035986267,0.7754117686840416,0.8370809832264425,0.5574705477258751,0.5638834619956835,0.38904025791607844
783,0.9785654523924691,1.015390537437002,0.7754117686840416,0.8384049109854661,0.5432295442974233,0.5638834619956835,0.4062960709253046
784,0.9779119983085004,1.0055132472589021,0.7754117686840416,0.8484337474885177,0.5111757192325874,0.5638834619956835,0.45333904392335067
785,0.959804105102099,1.0117811133206556,0.7457821286969641,0.8536451217625313,0.534626550955221,0.5591322403195362,0.4687601249127442
786,0.9919550547350142,1.0072142230165848,0.7457821286969641,0.8263823148414985,0.5595270175958327,0.5591322403195362,0.4113998929269973
787,0.972174435815387,1.0047225031388884,0.7457821286969641,0.833560222531069,0.5567134176747138,0.5591322403195362,0.4198115082869597
788,0.9824284227898977,1.0016224608817819,0.7457821286969641,0.8393188414902999,0.5818498919526608,0.5591322403195362,0.4055970305970652
789,0.9723964784641146,1.0072444441936117,0.7457821286969641,0.858934033697005,0.5649288884652008,0.5591322403195362,0.4248848051968075
790,0.9768457777407601,1.0104404066301602,0.7788549018240198,0.8417280618379678,0.5448830045811052,0.5455059089185538,0.40950804186832024
791,0.9781816476342512,1.004739243051131,0.7788549018240198,0.823761201196155,0.5710578029553157,0.5455059089185538,0.3765920513050841
792,0.9654514302308383,1.0114965081629455,0.7788549018240198,0.8308595951292905,0.5609068936903098,0.5455059089185538,0.4222443894921192
793,0.9673620213075562,1.0180897195537557,0.7788549018240198,0.8251401851138666,0.5659747038587629,0.5455059089185538,0.44274002482566993
794,0.9725617629186896,1.003044423803885,0.7788549018240198,0.8316749794846698,0.595765372343498,0.5455059089185538,0.4242732002994467
795,0.9855226241240567,1.0077509484883538,0.7584162758462807,0.8425576270296342,0.5811208506656735,0.529324400193859,0.4222386384624566
796,0.9732105556149164,1.0065545451097053,0.7584162758462807,0.8395279741707714,0.5799258467033997,0.529324400193859,0.4294006398303808
797,0.9622099425960441,1.0049772855939048,0.7584162758462807,0.8473640489296486,0.5820220019170412,0.529324400193859,0.40846739276408195
798,0.9687480335463523,0.9935245219304634,0.7584162758462807,0.8398784955077678,0.5588209828751629,0.529324400193859,0.42582189013373584
799,0.9578536540470193,1.0081399374952151,0.7584162758462807,0.840980206559296,0.5759869921209783,0.529324400193859,0.4173203605611126
800,0.9641687159110115,1.0008486269703407,0.783256434450265,0.847391456854322,0.5879669116926183,0.5262964288897104,0.43972063834046105
801,0.9703901480948276,0.994472014147582,0.783256434450265,0.8412853234170192,0.567152774420997,0.5262964288897104,0.43707721513600295
802,0.9667162747040906,0.9883724245323351,0.783256434450265,0.8470087393163839,0.5689145568618064,0.5262964288897104,0.410739958641985
803,0.9530394459892346,1.001996376484258,0.783256434450265,0.8338698525884014,0.5634849159903615,0.5262964288897104,0.40963772111354335
804,0.9564637259046355,0.9849808508877995,0.783256434450265,0.8356771588651992,0.5652044931054538,0.5262964288897104,0.3905897084513017
805,0.9743549413934436,1.0082774649251978,0.7830826924918214,0.8245097608750099,0.5558231791483648,0.504416250324524,0.42477373641831906
806,0.9488337148549251,1.020602220332949,0.7830826924918214,0.8401714406846585,0.583519204981089,0.504416250324524,0.4103788904759493
807,0.9614410006788052,1.0018118656886619,0.7830826924918214,0.8566623766092853,0.5676848069569027,0.504416250324524,0.4487036445872383
808,0.951704486529146,0.9997315785911303,0.7830826924918214,0.8403883836202282,0.5923096995249308,0.504416250324524,0.4328800592422257
809,0.9713810125687334,1.0058985317033744,0.7830826924918214,0.8271260102236173,0.5776361078709173,0.504416250324524,0.39529632683425475
810,0.9590167096289283,0.9985526866079684,0.7714598677599064,0.8325524263682318,0.5499006356216671,0.5610780734388519,0.43954027368870785
811,0.9731980402094942,1.0261197287646775,0.7714598677599064,0.8269480882555234,0.5561410792521644,0.5610780734388519,0.43764927804286236
812,0.9911398139952603,1.0100683666181023,0.7714598677599064,0.8359252069429075,0.556344553783542,0.5610780734388519,0.42353555384466524
813,0.9589047813799938,1.0251364313812734,0.7714598677599064,0.847783177945253,0.6001481280175062,0.5610780734388519,0.40030924301838705
814,0.9745402216872026,1.0217635926505597,0.7714598677599064,0.840153232892332,0.590637835442419,0.5610780734388519,0.42741573717396414
815,0.9600043103497649,0.9912665716659366,0.7689799604446732,0.8368539452288247,0.5483639878436192,0.5286623150767962,0.42526911927711614
816,0.9586960930516015,1.0041155403225852,0.7689799604446732,0.8330493475629801,0.5534524579044743,0.5286623150767962,0.4472428207510971
817,0.9778946490075477,1.0045088408151346,0.7689799604446732,0.8466214376436729,0.5763338431372285,0.5286623150767962,0.4302796528199635
818,0.9511394609006756,1.0185784250872756,0.7689799604446732,0.8329172389664924,0.5987179291793907,0.5286623150767962,0.45275754982019534
819,0.9604714292767382,0.9956450835259592,0.7689799604446732,0.8281239145051004,0.5609961645881136,0.5286623150767962,0.4137499374289304
820,0.9615302865795466,1.0039495459959267,0.7652220549588713,0.8361396814461898,0.5495555922370521,0.5379039660317596,0.43204198379362924
821,0.9724353197713376,0.9935940728587467,0.7652220549588713,0.8336555922833175,0.5737446097841956,0.5379039660317596,0.40811105173410844
822,0.9745691639339332,0.9971406982240006,0.7652220549588713,0.8365741456481508,0.5584083499700317,0.5379039660317596,0.4110714771467239
823,0.9726856222269759,0.9958210333060229,0.7652220549588713,0.8318164559154363,0.5515926627474746,0.5379039660317596,0.43031243891459425
824,0.9759771642558379,0.9933444651884122,0.7652220549588713,0.8210558856936275,0.5635316576941773,0.5379039660317596,0.4120258360574862
825,0.959434853581202,0.9960764575391912,0.7510025736021408,0.8329186031161302,0.5274350750038977,0.535016385668159,0.4141831318164286
826,0.9538955740948959,1.0080002650612032,0.7510025736021408,0.833685583920194,0.562106889018321,0.535016385668159,0.4234659319624985
827,0.9573934703891732,1.0234212179451645,0.7510025736021408,0.8301638826518432,0.5564607795216363,0.535016385668159,0.4401225129052394
828,0.9459117042912097,1.0007991789534172,0.7510025736021408,0.8256526999863697,0.5480323833429056,0.535016385668159,0.40648675018128777
829,0.9417470480084353,1.0218498036555008,0.7510025736021408,0.8259192772440656,0.537644972829919,0.535016385668159,0.42142440796672087
830,0.9399656010176407,1.0035135820782302,0.7539594216236052,0.819924338840921,0.5619601848537592,0.5742382027588122,0.37537211552439526
831,0.9511342797725837,1.0175749221679116,0.7539594216236052,0.839117026535777,0.5629700814312615,0.5742382027588122,0.4100623231361303
832,0.9632606185945378,1.0115474351890108,0.7539594216236052,0.8202899869461334,0.5364720119000055,0.5742382027588122,0.4197774982433186
833,0.9636696832621563,1.0030851397628495,0.7539594216236052,0.8327583167225727,0.5522189407471672,0.5742382027588122,0.44250879119237063
834,0.9751510442155574,0.99213659404192,0.7539594216236052,0.8298220019259646,0.5468724987336916,0.5742382027588122,0.4172450702986833
835,0.9564381405964284,0.9983519577513289,0.7607346748822832,0.8339721362601613,0.5285819957137973,0.5547875874072428,0.4416242855361466
836,0.9777670611982221,0.9985367982295754,0.7607346748822832,0.8237255942479722,0.5756705172329195,0.5547875874072428,0.4382510001994254
837,0.9597253314248162,1.011345712061167,0.7607346748822832,0.8338134906387467,0.5557624037844355,0.5547875874072428,0.44228046788286257
838,0.9727192956423937,1.0133639463772401,0.7607346748822832,0.8207434381028065,0.5454201031726036,0.5547875874072428,0.4304969815445781
839,0.9629847427527893,1.0133587183247452,0.7607346748822832,0.8165084035218786,0.5795492337276448,0.5547875874072428,0.42499575084903
840,0.9425768031603241,1.0092028155582802,0.7587127316020255,0.8403108241476275,0.5419680136084662,0.5441017838500884,0.4069978437253
841,0.9727729125715588,1.0049833091323501,0.7587127316020255,0.8561259059440318,0.5419755567703035,0.5441017838500884,0.3987569015534755
842,0.9595796936651473,1.008193548762478,0.7587127316020255,0.8289917352254409,0.563545916362776,0.5441017838500884,0.4091423424180274
843,0.9623582505659521,1.0006319676148359,0.7587127316020255,0.8236949280025417,0.5847867869870833,0.5441017838500884,0.4492419276706733
844,0.9706886664497999,1.0061195067982405,0.7587127316020255,0.8411143584417774,0.5557884403930196,0.5441017838500884,0.37989340561500495
845,0.9632809239405001,1.0202659917997945,0.7913583048272659,0.8539110689617435,0.5688991216172117,0.5442862277061465,0.4248732465456735
846,0.9610066780836977,1.0059336308532645,0.7913583048272659,0.8193550501409868,0.5493860109622744,0.5442862277061465,0.4408023298180189
847,0.9608094457629097,1.0016616177051456,0.7913583048272659,0.8193279695414488,0.5540518194313513,0.5442862277061465,0.44003941084602355
848,0.9535478026416043,0.9979250843499372,0.7913583048272659,0.8188942817094652,0.549961113585131,0.5442862277061465,0.43032582367798566
849,0.9745418070359796,1.0092266421088736,0.7913583048272659,0.8177380510520386,0.5527908392289045,0.5442862277061465,0.4035631960955667
850,0.9603873204087271,1.0131137519350166,0.7326155624215629,0.8202889804126392,0.5636089237521535,0.5468625563849819,0.4061138844947426
851,0.9707381643042889,1.008171886250734,0.7326155624215629,0.824628443610185,0.5546483975913608,0.5468625563849819,0.42208739314374843
852,0.9802377664105482,1.0025115982898338,0.7326155624215629,0.8655357074508004,0.536140723726741,0.5468625563849819,0.41941498243476394
853,0.95458118505221,1.0083710010531355,0.7326155624215629,0.8379558135280133,0.5615491484705993,0.5468625563849819,0.43495615302474677
854,0.9628408766630026,0.9967380860835626,0.7326155624215629,0.8135737342080877,0.5554043177024446,0.5468625563849819,0.4148981759480632
855,0.9568659123786014,1.0150867986572014,0.7315733491672212,0.8169157343782173,0.5583117172785576,0.5366083582084685,0.43038510616376746
856,0.9609726954824515,1.0149616588189132,0.7315733491672212,0.8314893723373369,0.5922039270103001,0.5366083582084685,0.4488133702040821
857,0.9663926365023997,1.0185465279607104,0.7315733491672212,0.8166617915605769,0.5578975224205025,0.5366083582084685,0.4124092022154876
858,0.9634143985146767,1.0141446615475884,0.7315733491672212,0.8245085642871917,0.5607113472457919,0.5366083582084685,0.4356449179755747
859,0.9727019297014011,1.0214460825988843,0.7315733491672212,0.8154042540007713,0.5767183938723499,0.5366083582084685,0.38866561872559335
860,0.9648950760411326,1.0098340643530914,0.7360709224497974,0.8530128738272169,0.5780582043190485,0.5673794057131947,0.4112758227582144
861,0.9521843872916196,1.0162352037406375,0.7360709224497974,0.8395650993838267,0.524754089803803,0.5673794057131947,0.42110770471784514
862,0.9613272360922523,1.0051469064853633,0.7360709224497974,0.8452806474509772,0.5321155920151428,0.5673794057131947,0.4051362244132888
863,0.9529745907210067,1.0055343126318903,0.7360709224497974,0.8480244488988355,0.5478504921519611,0.5673794057131947,0.40397505169688463
864,0.9616513552888561,1.01181397139664,0.7360709224497974,0.8350098493450202,0.5797826759637481,0.5673794057131947,0.41998024685913593
865,0.9631576014201177,1.0072483137379753,0.7426477026151208,0.8162516279192018,0.5454410224015647,0.5254337601176517,0.4752687108246938
866,0.9657503252761694,1.015834203956756,0.7426477026151208,0.8251354340314485,0.5459270460263085,0.5254337601176517,0.43192750881571773
867,0.9686930969893082,0.9864552961625235,0.7426477026151208,0.8102601775578379,0.5716622991906233,0.5254337601176517,0.4367619207734295
868,0.9531415786489967,1.011156378713197,0.7426477026151208,0.8327147551266305,0.5984065368922096,0.5254337601176517,0.39383278704130614
869,0.9642620354812659,1.0098281224890133,0.7426477026151208,0.8329690971745201,0.5816645499023299,0.5254337601176517,0.43555737745067186
870,0.9566905461067425,1.0146700580495138,0.7383583056800889,0.8220180678253954,0.5952433657414551,0.5097427220144739,0.41803934536001075
871,0.9629964619570233,1.0082534124316922,0.7383583056800889,0.829924229123034,0.5656273530721336,0.5097427220144739,0.44346106374966776
872,0.9688142699383704,1.0175307921617434,0.7383583056800889,0.8219501336959221,0.5978541151439467,0.5097427220144739,0.4312824581003404
873,0.9622715652248489,1.0220720144541455,0.7383583056800889,0.8255570500997234,0.5747559654865884,0.5097427220144739,0.4081908073851609
874,0.9671388038676776,1.0030604247199895,0.7383583056800889,0.8256873975050614,0.6184319885525263,0.5097427220144739,0.3864943962492603
875,0.9444582359161132,1.0109845555977182,0.7654841344742493,0.8200969868095687,0.5979455733379272,0.5277798647636427,0.4330467434145594
876,0.9466876775606765,1.0082407037515368,0.7654841344742493,0.831618880468271,0.5621963436295507,0.5277798647636427,0.39415788949404507
877,0.9555135106475432,1.0176833970572996,0.7654841344742493,0.8223826798560488,0.5836007227260162,0.5277798647636427,0.44513075510866285
878,0.9563636240991784,1.0061359792672668,0.7654841344742493,0.8470505459780608,0.5810371176107335,0.5277798647636427,0.3964908290085455
879,0.9495502215735194,0.9934630033770459,0.7654841344742493,0.8227099591415276,0.5814402821068811,0.5277798647636427,0.3808402760312578
880,0.9697769527077841,0.995438546068903,0.7385132780061487,0.8246566902710692,0.5887196491504485,0.5163017181174017,0.4202273209294022
881,0.9579916880162737,1.0071085315230706,0.7385132780061487,0.8343055875590403,0.5795556591415628,0.5163017181174017,0.4343606582581766
882,0.9660269286196137,1.0202216273734472,0.7385132780061487,0.8497663609684283,0.5842750310252958,0.5163017181174017,0.38633337381551625
883,0.9484454334403183,1.0090663384926883,0.7385132780061487,0.8365829807335503,0.5652655090211334,0.5163017181174017,0.4148858765704707
884,0.9472975066994307,1.0152542549497465,0.7385132780061487,0.8282810880355573,0.5593228511266632,0.5163017181174017,0.42045367887045226
885,0.9585319104445991,0.9957732237817761,0.7482417960778844,0.8382436827883369,0.5581123078689205,0.5592564216669139,0.415321342876084
886,0.9671127040171592,1.0173791819180749,0.7482417960778844,0.8196418165782158,0.5482185209378795,0.5592564216669139,0.44021499335914827
887,0.9507131409980218,1.0156562213817317,0.7482417960778844,0.8366002863388708,0.5672568015977008,0.5592564216669139,0.4114009055136789
888,0.9476907493315418,1.0100775015696692,0.7482417960778844,0.8388520955923271,0.5550161742542575,0.5592564216669139,0.40268184516682226
889,0.9684455778579024,1.0262148189246376,0.7482417960778844,0.8114357906721226,0.5639343383598876,0.5592564216669139,0.3852906271527671
890,0.9585710287703062,1.0033765075993504,0.7620383662163206,0.8353218563906416,0.5796654790197608,0.5168887114893124,0.41132401396380386
891,0.9767120657668482,0.9989738967894922,0.7620383662163206,0.8288930459246593,0.5575502062956665,0.5168887114893124,0.46698897758964664
892,0.960532988109403,1.0112185664516906,0.7620383662163206,0.8240373754618642,0.5588532717292418,0.5168887114893124,0.4429443228014299
893,0.9599922473570464,1.000009440205416,0.7620383662163206,0.8285428610099261,0.5791042866130666,0.5168887114893124,0.4510139397678964
894,0.9535163434166845,1.0058459433183917,0.7620383662163206,0.804694055081357,0.5598450977739448,0.5168887114893124,0.4224951747721004
895,0.9657314762400879,0.9917167131631917,0.758509302166626,0.8138065649014327,0.5449837659627308,0.5201028608866944,0.45419505619541856
896,0.9561898888927289,1.0008609787364138,0.758509302166626,0.8188294129074185,0.5748700947173988,0.5201028608866944,0.41886517967728654
897,0.9717338846323591,0.9936447641606847,0.758509302166626,0.819443422323689,0.5531098328961324,0.5201028608866944,0.41915471375703117
898,0.9491581275692866,1.0134369217182588,0.758509302166626,0.8304153682919986,0.5744277896164867,0.5201028608866944,0.4301119004678786
899,0.9544857624983902,0.9783799443857704,0.758509302166626,0.8200173238229824,0.5721515765829255,0.5201028608866944,0.43380251754727894
900,0.9425573487929162,1.0011701047590202,0.7671998532323492,0.8121190181676881,0.5669085345887271,0.5312850812953271,0.4575972741265717
901,0.9379691665524363,0.9797264410415493,0.7671998532323492,0.8168065500870048,0.5584514649598142,0.5312850812953271,0.4264707077831339
902,0.961041429904522,0.9727754613426244,0.7671998532323492,0.8249687381795636,0.5792475503418496,0.5312850812953271,0.42287267117336735
903,0.95152194719242,0.9710782205038362,0.7671998532323492,0.8224776260205031,0.5617207836541284,0.5312850812953271,0.4217994208460457
904,0.9437418032758753,0.9803848792287737,0.7671998532323492,0.8275231328975574,0.5502982290758069,0.5312850812953271,0.4007686575163446
905,0.9556060093565064,0.9820474036841038,0.7579612256580898,0.8333731077146502,0.5614426621475388,0.5588960089990695,0.4036764869940554
906,0.9382721416980399,1.010268727396351,0.7579612256580898,0.8217818892743549,0.5457286470256905,0.5588960089990695,0.45534407087209966
907,0.9481671695259027,0.98164901615974,0.7579612256580898,0.8190686360487479,0.5502233774937498,0.5588960089990695,0.4297689628884027
908,0.9341662554627364,0.9820655351288705,0.7579612256580898,0.8165037354179359,0.5745932839560306,0.5588960089990695,0.4030449133289852
909,0.9514131091253953,1.0058606624113076,0.7579612256580898,0.8370302988731062,0.5832732984617625,0.5588960089990695,0.43942737246879837
910,0.9772506439041637,1.0151414919084614,0.7269768754956647,0.8284489309544558,0.5533788220797993,0.5330773010383028,0.4457290856888028
911,0.9564749427296997,0.9911785708076485,0.7269768754956647,0.8420238458978762,0.5687922046376203,0.5330773010383028,0.4602665517450757
912,0.9450900054902482,0.9936499281921028,0.7269768754956647,0.8314129558399479,0.5833423086095986,0.5330773010383028,0.4585930261136717
913,0.9570912084196411,0.9885564463226497,0.7269768754956647,0.8324158181942143,0.5559722579147708,0.5330773010383028,0.4179291056335075
914,0.9408146432924702,0.9922972119210733,0.7269768754956647,0.831984185138111,0.5667332375082506,0.5330773010383028,0.39625088023280564
915,0.9541281086179554,1.0010883793186145,0.7734440822698794,0.8186197423744808,0.5629548921311172,0.5227701494766468,0.3860951896286743
916,0.9510787365484259,1.0082897016423722,0.7734440822698794,0.8040690059822155,0.5628220703358169,0.5227701494766468,0.42561781000340565
917,0.9397004247336974,1.0031789593829568,0.7734440822698794,0.8066636701259824,0.5742109240269458,0.5227701494766468,0.43266216881897346
918,0.9431863218987907,0.9991788679659055,0.7734440822698794,0.8341609985443719,0.5974545151434432,0.5227701494766468,0.42264081135254217
919,0.9557181315868063,1.0052099839706286,0.7734440822698794,0.8429211429727899,0.5970441453521551,0.5227701494766468,0.39397645902617984
920,0.9505452039020186,1.0113874249348238,0.7636389280553886,0.8263248333216326,0.6032226477110505,0.5476629041683914,0.4075569275086711
921,0.9536755890805112,1.0138070207251175,0.7636389280553886,0.8377767657221407,0.6003409971146888,0.5476629041683914,0.4312206059570713
922,0.9632836953445127,1.0023614991904402,0.7636389280553886,0.8136385300595942,0.583979798481429,0.5476629041683914,0.43488463002994615
923,0.9579471264022366,0.9924385109718765,0.7636389280553886,0.8383494565221961,0.5627431814189584,0.5476629041683914,0.41685198017689695
924,0.9416878344166797,1.0091843456095702,0.7636389280553886,0.8365505211128699,0.5702588082639641,0.5476629041683914,0.4519570855132109
925,0.9592547275451442,0.9884048665671481,0.755146096081408,0.8203843544852083,0.5660984527194708,0.5394381854160628,0.44588333879705955
926,0.94840390971074,0.9987551296676258,0.755146096081408,0.8065961032920606,0.5696098499941377,0.5394381854160628,0.39410313625604365
927,0.9583608164642193,1.011616930725355,0.755146096081408,0.8332284558741511,0.5561056887878173,0.5394381854160628,0.4131166447201007
928,0.9419910101727519,1.0182911913991572,0.755146096081408,0.81460339721058,0.5660231126799915,0.5394381854160628,0.37940394111071807
929,0.9570126823295393,1.0028770501167217,0.755146096081408,0.8287038202334427,0.5601533972930881,0.5394381854160628,0.42965941576934596
930,0.9618046821419611,1.0188788952489403,0.7487346836653479,0.8425139852246435,0.570499722176039,0.5598133245367621,0.42460137907385953
931,0.9405699622077341,1.0182518843954984,0.7487346836653479,0.8326758434807726,0.5771135205553685,0.5598133245367621,0.42444290772284554
932,0.937648079188369,0.9930497427046776,0.7487346836653479,0.8162713437070794,0.571743961433513,0.5598133245367621,0.435096105312355
933,0.9484523565823015,1.0107633253892905,0.7487346836653479,0.8274639318530848,0.5477410670863216,0.5598133245367621,0.41265330745722506
934,0.9450865727537259,1.0066135484020946,0.7487346836653479,0.8064262397279719,0.554875709336871,0.5598133245367621,0.4196996713733335
935,0.9687983551649388,0.9966963793228315,0.7191513451029908,0.8404634925036294,0.6069566962020665,0.4934773420874712,0.4180941228453563
936,0.9235912920407514,0.9948816150890025,0.7191513451029908,0.8266171483002964,0.568489286626302,0.4934773420874712,0.42078018142119156
937,0.9560984496075287,1.0043321496888653,0.7191513451029908,0.8150905268822161,0.5740221559363345,0.4934773420874712,0.41717164044916105
938,0.9329035873456333,1.0105625114397583,0.7191513451029908,0.8050279965854482,0.5526191245095797,0.4934773420874712,0.43750356918665856
939,0.9590833434780296,1.0140005333211008,0.7191513451029908,0.8197716078121289,0.5678588286028892,0.4934773420874712,0.39958223651748237
940,0.9476938639852095,0.9958664424757311,0.7001599353816107,0.8255244175849084,0.5827754852417164,0.5324541802262518,0.40786548195020744
941,0.9603550675666358,1.000930357932039,0.7001599353816107,0.8137731931302195,0.5888551207816063,0.5324541802262518,0.41285248427505283
942,0.9505708136280979,0.987376610591897,0.7001599353816107,0.8483622760848083,0.6163451379621537,0.5324541802262518,0.41031885019413145
943,0.9288134705591713,0.9772333000762901,0.7001599353816107,0.8385415904709552,0.6049703670231833,0.5324541802262518,0.44436007522054066
944,0.9586696322747312,0.9914654264721414,0.7001599353816107,0.8369715592281968,0.5799781205038108,0.5324541802262518,0.4149873521397933
945,0.9547743709130421,1.0028295904382636,0.7077009896979589,0.8248151956305532,0.5954029575525285,0.5235490586038263,0.4148786297918263
946,0.9482572370752844,1.0043465015157842,0.7077009896979589,0.8179875893660846,0.6097099800189736,0.5235490586038263,0.41751643888499834
947,0.9498899354420376,1.0095840300776648,0.7077009896979589,0.8261831505337884,0.6164219453911877,0.5235490586038263,0.43259152349626195
948,0.9383988435667561,1.01190959455935,0.7077009896979589,0.8184156958521123,0.608681918320336,0.5235490586038263,0.43395609872097307
949,0.9463359412379686,1.0028677664890546,0.7077009896979589,0.813743701766106,0.6000571558240368,0.5235490586038263,0.39010838676110693
950,0.938842374939501,1.0009815790474197,0.7302888739850953,0.8227268980030333,0.5918396902010655,0.5043795776937069,0.4188062382382963
951,0.937644885513671,0.9996924072549184,0.7302888739850953,0.8340379376517728,0.5746319424030963,0.5043795776937069,0.44777440054413664
952,0.947721094075694,0.9990308789222088,0.7302888739850953,0.8287763704787834,0.5706145365348334,0.5043795776937069,0.40814474023961383
953,0.9335976231805309,1.018760408221529,0.7302888739850953,0.8235139061018446,0.5930401887067098,0.5043795776937069,0.4176916616705513
954,0.9446349115516173,0.9944214731491459,0.7302888739850953,0.8159307003021178,0.5770599996533048,0.5043795776937069,0.3935734426641496
955,0.9510494856494294,1.00777268239445,0.7355457142763051,0.8113028750060227,0.5826223755699808,0.5080491515769558,0.4333294456055288
956,0.9390435568023168,1.008602899152823,0.7355457142763051,0.8043106849359469,0.5995931692628134,0.5080491515769558,0.4117646739926964
957,0.9507504186032821,0.9924905213658247,0.7355457142763051,0.8158156041212427,0.6012910988239092,0.5080491515769558,0.44317595790033143
958,0.9554125371478991,1.0123918548195756,0.7355457142763051,0.8269096658166589,0.628063556822428,0.5080491515769558,0.4265578543114886
959,0.9478470509568233,1.013728200939921,0.7355457142763051,0.8388944448777922,0.6086054625082129,0.5080491515769558,0.4156299916768983
960,0.9414363848330012,1.0175051749597412,0.7307693261250318,0.8266229180257341,0.5891856421954171,0.503549195091956,0.4440828296520457
961,0.9481365927580006,1.0038824314292205,0.7307693261250318,0.8283215626559255,0.5925938882611055,0.503549195091956,0.4049983743736534
962,0.9392315336076413,1.0097776598277237,0.7307693261250318,0.8339276598417207,0.5827208691703079,0.503549195091956,0.4328078580768215
963,0.9583291257302472,1.0206327058186466,0.7307693261250318,0.832209647510028,0.5749622447210722,0.503549195091956,0.42708472389778457
964,0.950890343424539,1.0067075628017157,0.7307693261250318,0.8497829059706695,0.5903458538559425,0.503549195091956,0.44190679695361834
965,0.9328698935581587,1.0223579563515954,0.7547635586531809,0.83881567679603,0.6098558753940309,0.4887426815586333,0.4048579986975081
966,0.9517307916435891,0.9997968428857553,0.7547635586531809,0.8406654302977099,0.5683991017474054,0.4887426815586333,0.4468544077705573
967,0.962518368645509,1.0058545951738065,0.7547635586531809,0.8385046082807757,0.5843325553098707,0.4887426815586333,0.40050198052753005
968,0.9438938862970496,1.0222457470137674,0.7547635586531809,0.8502774594920939,0.5862506452664311,0.4887426815586333,0.4043379600937488
969,0.917918059241225,0.9962724101938428,0.7547635586531809,0.8272986312655161,0.5730904395585839,0.4887426815586333,0.40857930091731776
970,0.9354653833779862,1.0063671553024869,0.7344802964945916,0.8284653638129984,0.559519579316581,0.5288008262633208,0.41104259699895374
971,0.9389773849181631,0.998888937300366,0.7344802964945916,0.7892473307848817,0.5794267572553289,0.5288008262633208,0.41715859192256854
972,0.943230354477892,1.026269578504438,0.7344802964945916,0.8202867257794537,0.5637186444044092,0.5288008262633208,0.4165385677086948
973,0.9407339272069865,1.023661833316359,0.7344802964945916,0.8175263703159633,0.5714959299755054,0.5288008262633208,0.4264001086367538
974,0.9392181735634314,0.9898983775650487,0.7344802964945916,0.8080543588501046,0.6024863837871434,0.5288008262633208,0.4101672134376826
975,0.9462153168902145,1.0047560784508307,0.7314496754817841,0.8181424142086586,0.5825052273679285,0.5225153208928808,0.43296276491441127
976,0.9396712535903273,1.017898666841148,0.7314496754817841,0.8167745822876253,0.5803476187579228,0.5225153208928808,0.4032468591529058
977,0.9417020118983318,1.0366100129366402,0.7314496754817841,0.8487464106403726,0.5729583667441794,0.5225153208928808,0.42455526950592704
978,0.9416579733983872,1.0156424065120926,0.7314496754817841,0.8349249453812697,0.582042402599748,0.5225153208928808,0.45863713100748105
979,0.9244231083055892,1.005718320174367,0.7314496754817841,0.8326309983769917,0.5768341983193788,0.5225153208928808,0.41611106610963355
980,0.9554417429900379,1.0051555422659675,0.7206254043851703,0.8265119304374171,0.5758680618163432,0.516486378313581,0.4231019208264142
981,0.9631559691622469,0.9998148269762115,0.7206254043851703,0.8282744990421352,0.5729756260950694,0.516486378313581,0.4288591727703682
982,0.9540884806659515,1.0120773467466875,0.7206254043851703,0.8201580115196163,0.5836157593237952,0.516486378313581,0.4290849292343933
983,0.9355863803371229,1.0170090512094252,0.7206254043851703,0.8245194738451116,0.5713751568771491,0.516486378313581,0.44801480380478165
984,0.9268649356886149,1.034328183639895,0.7206254043851703,0.8041889054087707,0.5747304733047722,0.516486378313581,0.4214046751826523
985,0.9428190819906369,1.029940434316505,0.7502667143785303,0.8364323740828459,0.5716041421072597,0.5171388375126877,0.4030832281345782
986,0.9409376182368696,1.0140671112058295,0.7502667143785303,0.813028004440085,0.5959997338513527,0.5171388375126877,0.4294720376354577
987,0.9468153785067293,1.01317836912157,0.7502667143785303,0.8216693140376512,0.5626764027815879,0.5171388375126877,0.4205196587600286
988,0.9298346258812793,0.990171215320829,0.7502667143785303,0.8336239362732694,0.5710011683160161,0.5171388375126877,0.4144758341759794


==> images/mixture/TV_error_gmm_zero_init.csv <==
iter,ULA,Myula,skrock,annealing,daz,daz_skrock,gt
0,1.9999945395596395,1.9999945395596395,1.9999945395596395,1.9999945395596395,1.9999945395596395,1.9999945395596395,0.4101458796789098
1,1.9999543952245358,1.9999611810742974,1.9999945395596395,1.9976793819989678,1.99782453510419,1.9999945395596395,0.38801045868790224
2,1.9999325646204738,1.9999325646204735,1.9999945395596395,1.9802494684642964,1.9824496771940172,1.9999945395596395,0.4633874742990911
3,1.9999166939550825,1.9999181663613115,1.9999945395596395,1.9437006823365177,1.9554349942467926,1.9999945395596395,0.3921062728179981
4,1.999898912641738,1.9999097332766942,1.9999945395596395,1.9007882841837116,1.9262645679688601,1.9999945395596395,0.3763363941725222
5,1.99987884392191,1.9998911844832228,1.9981591148362097,1.8491424584421587,1.9004513381667056,1.8134228038788005,0.4224024624031719
6,1.99987884392191,1.9998911844832226,1.9981591148362097,1.8030400309285848,1.850363591149916,1.8134228038788005,0.4332118134469768
7,1.9998701841017552,1.9998825246630683,1.9981591148362097,1.7349252461276548,1.8017626415036232,1.8134228038788005,0.40566122999347515
8,1.99984630395375,1.9998701841017552,1.9981591148362097,1.6820529148588323,1.7486078807438359,1.8134228038788005,0.4553079603903486
9,1.9998463039537502,1.9998604139268945,1.9981591148362097,1.6219202602982916,1.7254978911899992,1.8134228038788005,0.4441791523661588
10,1.9998449978458892,1.9998493376441728,1.9925253240784464,1.5561272662330392,1.6751339922898512,1.4865291809076733,0.42586998866441017
11,1.9998190705469556,1.9998331805201,1.9925253240784464,1.4987573067592688,1.6309687672283582,1.4865291809076733,0.44361576652225015
12,1.999804115876739,1.999830146829677,1.9925253240784464,1.449215559605727,1.5828466438775965,1.4865291809076733,0.4345142829847969
13,1.999804115876739,1.999819070546955,1.9925253240784464,1.4143307930395315,1.5326534607764164,1.4865291809076733,0.37562938329301887
14,1.9997708990084766,1.9997879587526661,1.9925253240784464,1.3661427559379515,1.4947087608086433,1.4865291809076733,0.43496013538728295
15,1.9997465951670588,1.9997636549112479,1.9857197377558453,1.3277698552076314,1.4769028400210378,1.3078995307086303,0.4212640418424116
16,1.9997437566975775,1.9997457798596703,1.9857197377558453,1.2958565526744374,1.4117942796437086,1.3078995307086303,0.3906360389001949
17,1.9997117005877487,1.9997245636963221,1.9857197377558453,1.2801010862867204,1.3820140871291917,1.3078995307086303,0.4029805940806974
18,1.9997081830352001,1.999732916751097,1.9857197377558453,1.2225911068169515,1.3381761675296082,1.3078995307086303,0.4554606569649106
19,1.9996930045829922,1.999709385244114,1.9857197377558453,1.1984983923514962,1.3016803258966991,1.3078995307086303,0.4287754639720707
20,1.9997117005877487,1.999709385244114,1.965653236775335,1.181107350858141,1.2823410464222045,1.155671554239102,0.38336300113316757
21,1.9996681515463943,1.9996815638501473,1.965653236775335,1.1717586805509494,1.270978377330048,1.155671554239102,0.4000800248070841
22,1.999636422550826,1.999662543709733,1.965653236775335,1.1430001636824207,1.2802031742213258,1.155671554239102,0.4178419891221503
23,1.9995933403657502,1.9996520611721142,1.965653236775335,1.1193787891764706,1.2475648511773079,1.155671554239102,0.42965638541443407
24,1.999604071183199,1.9996475311984536,1.965653236775335,1.123869506287194,1.252588740412003,1.155671554239102,0.42795246106515095
25,1.999551593174717,1.9996288351936973,1.9427157951600185,1.1238980591155567,1.1898703553292047,0.9303257341735929,0.4063393081203194
26,1.9995267900551643,1.9995970171720292,1.9427157951600185,1.1236624592749864,1.1971021494555143,0.9303257341735929,0.4255008482862053
27,1.9995071797380237,1.9995970171720294,1.9427157951600185,1.1032245933601792,1.189159394369634,0.9303257341735929,0.40874756893173403
28,1.9994320691148901,1.9995312116419255,1.9427157951600185,1.1155892729078123,1.176548346835315,0.9303257341735929,0.4206362438756036
29,1.9994681012240836,1.9995040947917877,1.9427157951600185,1.0971472754165943,1.1543013515951663,0.9303257341735929,0.41694317080102616
30,1.9993487199200977,1.999497583615346,1.9195096100779216,1.1137162736803887,1.1409201791107784,0.7983079552370989,0.4076147616292625
31,1.9993769500221865,1.999497583615346,1.9195096100779216,1.1046672571458178,1.1409324279294002,0.7983079552370989,0.42280700702116625
32,1.9992932566749284,1.9994348914478048,1.9195096100779216,1.0924339188915653,1.1239229154141683,0.7983079552370989,0.4119122728147911
33,1.9993487199200977,1.9994447904429777,1.9195096100779216,1.0797541999039317,1.12652146770145,0.7983079552370989,0.4213361189689224
34,1.9992932993877806,1.9993968082904199,1.9195096100779216,1.0638960012227008,1.1347924912404967,0.7983079552370989,0.4115818074971116
35,1.999273785121726,1.9993721421321071,1.902697168232053,1.0780087240023115,1.1041558900418145,0.7032035128010097,0.4328589950774916
36,1.9992353635622968,1.9992843245200074,1.902697168232053,1.0715854484490581,1.1487884353136661,0.7032035128010097,0.41157785058407115
37,1.9992859910275016,1.9992443561570672,1.902697168232053,1.0743742053296286,1.0842158623440925,0.7032035128010097,0.4049015214997579
38,1.9991096273477837,1.999165868408822,1.902697168232053,1.0731155072538032,1.0915697446202286,0.7032035128010097,0.43423569056067823
39,1.9991339736746416,1.9991475232721,1.902697168232053,1.0572703985368224,1.0895161857865654,0.7032035128010097,0.42425220119395557
40,1.999170709654663,1.999117183582657,1.8914759907205632,1.0672085683733905,1.0636890978825715,0.6573022669165969,0.4321585225335416
41,1.999170709654663,1.9992187326138895,1.8914759907205632,1.062618667628597,1.072850706038414,0.6573022669165969,0.4089594647186382
42,1.9991299400725735,1.999259502195979,1.8914759907205632,1.0484895119081286,1.0646063078947086,0.6573022669165969,0.4488081288533377
43,1.9990661751733798,1.9991862880117812,1.8914759907205632,1.046211734026738,1.0630478168915767,0.6573022669165969,0.415876963728284
44,1.9990504240873648,1.9991260870914096,1.8914759907205632,1.0542576070036012,1.067345321675625,0.6573022669165969,0.42546643818487373
45,1.998844427063608,1.999065410987078,1.8622276431151077,1.0469462187256664,1.0599150626122325,0.634378305388367,0.4323263593057006
46,1.998845807109197,1.9990468876228082,1.8622276431151077,1.0572339713870025,1.0424260029112922,0.634378305388367,0.41377574395169014
47,1.998736372804119,1.9990191759250355,1.8622276431151077,1.0431313622697609,1.043797876576595,0.634378305388367,0.3738794657296861
48,1.9988094258192084,1.9989670509363817,1.8622276431151077,1.0467542164878323,1.0394305796508603,0.634378305388367,0.41047542578376184
49,1.9987494703336544,1.999026005582948,1.8622276431151077,1.0545315734145322,1.0288058743184618,0.634378305388367,0.39758745328571754
50,1.9987398834443155,1.9990674331693565,1.8372040219253487,1.0563666139794694,1.0339793175708019,0.6032826578729071,0.42846236759079026
51,1.9988214923949328,1.9988238414077917,1.8372040219253487,1.0478698898222103,1.0318166780059697,0.6032826578729071,0.42112936129604206
52,1.9986565888965007,1.998872388912261,1.8372040219253487,1.041564406837327,1.0276320882488572,0.6032826578729071,0.4173174322617338
53,1.998789593086729,1.9987095918803608,1.8372040219253487,1.0549397456202283,1.0195159115478445,0.6032826578729071,0.42973780920145155
54,1.9986138738597732,1.9986966236819845,1.8372040219253487,1.0476677619671668,1.0324833090190257,0.6032826578729071,0.4391775683904475
55,1.9987673159544517,1.998649395114151,1.8059009396610175,1.0439221838183865,1.0137759936253907,0.613006423618241,0.43906283885951664
56,1.998801828068531,1.9985735985494806,1.8059009396610175,1.0295806093674371,1.0084737681793803,0.613006423618241,0.3928693779219779
57,1.9985822325889608,1.9986337743592943,1.8059009396610175,1.0477245023228583,1.0171928189652424,0.613006423618241,0.4239541774436002
58,1.9986534425911857,1.9983937681752566,1.8059009396610175,1.052910350605933,0.997511112403911,0.613006423618241,0.39035447705501836
59,1.998447090638816,1.9986952078730593,1.8059009396610175,1.047738867142358,0.9986190522332373,0.613006423618241,0.4328823065639147
60,1.9982897156528836,1.9987071847203355,1.7732081633909975,1.0488613198341714,0.9742347027175452,0.5662383098678759,0.4399991300764014
61,1.9979695579714294,1.99858808321861,1.7732081633909975,1.0463019198142738,0.9559640837709709,0.5662383098678759,0.4153587027961081
62,1.9978782781928468,1.99852640811892,1.7732081633909975,1.0365798989694905,0.9827753265358885,0.5662383098678759,0.3980363209607779
63,1.9979653282537666,1.9981792885563108,1.7732081633909975,1.0329701174782324,0.9802755018742366,0.5662383098678759,0.4283515175685277
64,1.9977506185225042,1.9981394101030174,1.7732081633909975,1.0393063909472293,0.9789343735738028,0.5662383098678759,0.40360479950839023
65,1.9974466371667594,1.9982716994617844,1.7318833124994235,1.0444498584435724,0.9816117136251162,0.5953737552029388,0.42274481942113756
66,1.9974522306876459,1.9981823079254581,1.7318833124994235,1.0153247705693,0.9581638242398327,0.5953737552029388,0.42366316116850034
67,1.997691187893942,1.9982241940334577,1.7318833124994235,1.0246834722605944,0.9578212410617071,0.5953737552029388,0.429140137801095
68,1.9972807966554353,1.9981601265670816,1.7318833124994235,1.0239941514953488,0.9721635393078866,0.5953737552029388,0.40237422641081066
69,1.9976125522691492,1.9980244756247645,1.7318833124994235,1.0432851971161194,0.9503878719782499,0.5953737552029388,0.43713816130227545
70,1.9972564083600912,1.9980740214102535,1.696083454366411,1.038276063240294,0.961061962816941,0.573436146642259,0.4454357281148713
71,1.9976219929442949,1.9978159812775733,1.696083454366411,1.0327670501143107,0.9773179574797597,0.573436146642259,0.4151876486405295
72,1.9973770473660026,1.9978234811817677,1.696083454366411,1.0281639894082677,0.9644945986734283,0.573436146642259,0.43406799558206544
73,1.9974735266929695,1.9974044855000117,1.696083454366411,1.0272620476763836,0.9485986295142979,0.573436146642259,0.41091046194205805
74,1.9976085502851957,1.9973766297180395,1.696083454366411,1.0395956844427994,0.9446316661966391,0.573436146642259,0.4036005692926971
75,1.997762576906266,1.9971802915243724,1.6729954322435205,1.0230057479770458,0.9311625707141217,0.5842072020859231,0.42420049103787477
76,1.9974138450015393,1.9974972051002635,1.6729954322435205,1.020258977472662,0.9340193150951995,0.5842072020859231,0.4316187708657149
77,1.9971392194667943,1.9972459457610123,1.6729954322435205,1.031267173514948,0.9336170467968384,0.5842072020859231,0.4459315108387052
78,1.9969781843585555,1.9972018356152585,1.6729954322435205,1.0284188752409658,0.9282151285727668,0.5842072020859231,0.41230266890956657
79,1.9967474949985637,1.9970993659727152,1.6729954322435205,1.0218517839130539,0.9442655850583466,0.5842072020859231,0.4065569841074829
80,1.997007058955842,1.9972175606339029,1.6598778275733403,1.0251056904349463,0.9192076695714119,0.6245169962305459,0.447481942690928
81,1.9968009106678328,1.9972867237638932,1.6598778275733403,1.0245873452538143,0.9343582095290704,0.6245169962305459,0.4272829887715055
82,1.996821934481594,1.996620750358443,1.6598778275733403,1.0237507489855926,0.9345093090870142,0.6245169962305459,0.3647665411912965
83,1.9966085295915528,1.9967360151328601,1.6598778275733403,1.01866816307761,0.9166577564003926,0.6245169962305459,0.4489426088633718
84,1.9962720123617241,1.9966746438829863,1.6598778275733403,1.0108321022009066,0.9154311599865604,0.6245169962305459,0.4043724690538259
85,1.9966338304773696,1.9966409923180228,1.6320835700873138,1.0077387013594077,0.9076170678408518,0.5844368638602266,0.43384081817613096
86,1.9963754148879513,1.9971725463741783,1.6320835700873138,1.0080804328519655,0.9369551374894722,0.5844368638602266,0.400924188234685
87,1.9960659275312826,1.9970023089687103,1.6320835700873138,1.0004522102847075,0.9035231972816045,0.5844368638602266,0.43446904166602573
88,1.9957709632569252,1.996710220138468,1.6320835700873138,1.0206922069771323,0.8942088517648716,0.5844368638602266,0.40910184220159285
89,1.9955808771204167,1.9966234599837531,1.6320835700873138,1.019907331736489,0.9024333235273544,0.5844368638602266,0.4036925844844874
90,1.9951568264974624,1.996620153116065,1.6058071493359238,1.0150885962559015,0.9177247927526073,0.5931412943463859,0.4384015174992191
91,1.9949645850105926,1.996185913968602,1.6058071493359238,1.0327565744932539,0.9104591608487949,0.5931412943463859,0.43629271645220036
92,1.9953976302852092,1.9962160842974657,1.6058071493359238,1.0072463862552272,0.9045344738691605,0.5931412943463859,0.4330923368398553
93,1.9952989504722225,1.995843075688609,1.6058071493359238,1.0274209067515883,0.9109270529281899,0.5931412943463859,0.42969120938905214
94,1.9957134404556833,1.9961364862058975,1.6058071493359238,1.0076701639361783,0.9043276227439772,0.5931412943463859,0.38633485729495987
95,1.996027825206531,1.9960652675213195,1.581220835867641,1.0246344029838124,0.9115575962695819,0.6331384312550669,0.42103120688476203
96,1.9950906092350933,1.996049431806987,1.581220835867641,1.0236917753916206,0.8859280976873992,0.6331384312550669,0.39322172268007805
97,1.9954665063936172,1.9956336076445393,1.581220835867641,1.0124536621368594,0.900173230553867,0.6331384312550669,0.4308058291891999
98,1.994594608967858,1.9954857035381521,1.581220835867641,1.013035458866069,0.8876756057224713,0.6331384312550669,0.41373568287271645
99,1.9942337486639972,1.995990861720147,1.581220835867641,1.0219521742432711,0.9051721408342088,0.6331384312550669,0.4402781647190672
100,1.99425600158766,1.9957938336791765,1.5463056764744052,1.0120113535667736,0.8815040537708704,0.5852870040820612,0.43762235058000154
101,1.9939647211295985,1.995236649925742,1.5463056764744052,0.999818711480725,0.8908274141610986,0.5852870040820612,0.4294031976390298
102,1.9938238819370708,1.995233774731563,1.5463056764744052,1.0191010236024995,0.9064667134388166,0.5852870040820612,0.4477575407015013
103,1.993597161147151,1.9960300950223728,1.5463056764744052,1.0039080070748012,0.8959967639623295,0.5852870040820612,0.4601892490926943
104,1.993620236803199,1.9961479804233273,1.5463056764744052,1.003732599023676,0.9059877710620052,0.5852870040820612,0.3987056527174825
105,1.9934761904910134,1.9960808729894517,1.5293330303612553,1.0176939130183342,0.896491543189029,0.5621559635343556,0.4100585721879412
106,1.9927035771766466,1.9958904357993905,1.5293330303612553,1.0160264545963404,0.8739194404144042,0.5621559635343556,0.39243541221140393
107,1.9925729803311207,1.9955739552298524,1.5293330303612553,1.0167580971184509,0.8769678014628224,0.5621559635343556,0.4097678999274784
108,1.9925609592003783,1.9952877238178048,1.5293330303612553,1.0058500762099505,0.8759472456420598,0.5621559635343556,0.44119883136891325
109,1.9927101342977156,1.9949836316335456,1.5293330303612553,1.015347307585177,0.8792514941736878,0.5621559635343556,0.3978735768814574
110,1.9933490570773915,1.9952568444614744,1.491619996196313,0.9851254106359651,0.8854584694136427,0.6104491788456761,0.42495133866117996
111,1.992331634053539,1.9951129192440316,1.491619996196313,0.982565693754631,0.8678667647052799,0.6104491788456761,0.43536197599209164
112,1.9933627516993748,1.9945724152788333,1.491619996196313,0.9951191236677992,0.8568242092943759,0.6104491788456761,0.402147103206222
113,1.9916027376720051,1.994693668999247,1.491619996196313,0.9968560510889466,0.8648885264745312,0.6104491788456761,0.3852552894443809
114,1.99141549740547,1.994891350782881,1.491619996196313,0.998707521330982,0.8739758601720921,0.6104491788456761,0.39863348442302465
115,1.9926370628715055,1.9946293102951849,1.4513251645307994,0.9903151397360359,0.8663054683679265,0.5780033108482505,0.4450083264271356
116,1.991273535434165,1.994285005476875,1.4513251645307994,0.9826482039126645,0.8946645748586154,0.5780033108482505,0.42412665741936567
117,1.9912952053104478,1.9944982134122904,1.4513251645307994,0.9934878141857304,0.8713055772917757,0.5780033108482505,0.404209276049422
118,1.991002749006859,1.9941211739576727,1.4513251645307994,0.9881290512020431,0.8983136861257788,0.5780033108482505,0.39895993518570877
119,1.9914422044197275,1.9933239958625317,1.4513251645307994,0.9940912001103092,0.8674398719535323,0.5780033108482505,0.4120455905538989
120,1.991873142762515,1.9933318413129815,1.4493836905356843,0.9866430853434629,0.8581601962315889,0.6055984193265587,0.42300515292857566
121,1.9911786234094626,1.993837185397347,1.4493836905356843,1.0131466476452446,0.8454336416713035,0.6055984193265587,0.4048036348067392
122,1.99130752301596,1.9935404249776736,1.4493836905356843,0.9765879719051983,0.846813489155974,0.6055984193265587,0.4197963129411058
123,1.9905130112593212,1.9929290721632782,1.4493836905356843,0.9734630082668015,0.8313710671681338,0.6055984193265587,0.4214542048780968
124,1.9898391003147378,1.9928743670516602,1.4493836905356843,0.963129852096137,0.8475589960115317,0.6055984193265587,0.39776262163703646
125,1.9898894522687707,1.9934070528741974,1.4308739598385367,0.9615343590453456,0.8320090742475177,0.5774887292779083,0.4119167955320661
126,1.990062734140875,1.993400798759212,1.4308739598385367,0.9886644465442807,0.8296247298869535,0.5774887292779083,0.38357578195719916
127,1.9898443143406643,1.9928827047739868,1.4308739598385367,1.0023420580168412,0.8258531585023013,0.5774887292779083,0.4414071447832685
128,1.9894491310338365,1.992376402119251,1.4308739598385367,0.9866998451158373,0.8330602913069762,0.5774887292779083,0.4352699141837511
129,1.9901309961736957,1.9924978517049234,1.4308739598385367,1.0076212928099437,0.8428102614254468,0.5774887292779083,0.43591905356361416
130,1.9891522085217592,1.9922479067377716,1.3922665817291626,0.9893844680089564,0.8266001119996265,0.5924078505429706,0.4095026638092701
131,1.9900088573652306,1.9924879940575864,1.3922665817291626,0.967109026338659,0.8159206669222283,0.5924078505429706,0.40037748688071084
132,1.9896523191577156,1.9917669468980006,1.3922665817291626,0.9768173368637056,0.8126992394920192,0.5924078505429706,0.4251664793840957
133,1.98962286316648,1.99144183432708,1.3922665817291626,0.9765187101975318,0.8119106623896668,0.5924078505429706,0.42593035671902724
134,1.9910521678099746,1.9919906117436637,1.3922665817291626,0.969014881350271,0.8115483661463708,0.5924078505429706,0.4008808096537753
135,1.9903262021732053,1.991485286973,1.3872723586994293,0.9645447747141267,0.7963523954457312,0.5996047404146698,0.4294797109575269
136,1.9895100570162596,1.9904998993205227,1.3872723586994293,0.9687720701726379,0.8173157751076392,0.5996047404146698,0.41497460341452713
137,1.989683880437579,1.9906373423688801,1.3872723586994293,0.985498403300722,0.815570762791449,0.5996047404146698,0.40091355007647334
138,1.9884928127157226,1.989778209846727,1.3872723586994293,0.9629194593752491,0.7969985880126971,0.5996047404146698,0.4345777182161653
139,1.9873067880176385,1.9909540683974836,1.3872723586994293,0.9670775127759825,0.8048024431862376,0.5996047404146698,0.4064667017831184
140,1.9879930518937203,1.9894476139248138,1.3785097374283637,0.9627325149633028,0.826028451955974,0.5720869944565767,0.4406708743794737
141,1.9888956065659675,1.9903130766986799,1.3785097374283637,0.9796640696117733,0.7890563481825581,0.5720869944565767,0.40240449758187424
142,1.9881890504967679,1.9893865325323477,1.3785097374283637,0.9590847101468054,0.8288619431688475,0.5720869944565767,0.40809231255738654
143,1.9884263745821307,1.98992063442039,1.3785097374283637,0.9700718311214451,0.8197206838826933,0.5720869944565767,0.39362687657348205
144,1.9875740049121764,1.990113626099222,1.3785097374283637,0.9668728867805095,0.8279420868090221,0.5720869944565767,0.42096029410089764
145,1.9868670199683118,1.989829651598891,1.3543531934063475,0.9852697198251024,0.7954604674917423,0.572235371436848,0.43254638277333013
146,1.9874863884323082,1.9889239978084396,1.3543531934063475,0.965947235134651,0.7819644559438794,0.572235371436848,0.4091882310781979
147,1.9879201929665573,1.9893205721041909,1.3543531934063475,0.967981401144676,0.8224937934183539,0.572235371436848,0.4301160215644584
148,1.9878929023247196,1.9889957880319575,1.3543531934063475,0.9755993193600279,0.8038638907086759,0.572235371436848,0.38146992753094
149,1.988432512845114,1.989987351155304,1.3543531934063475,0.9480334076758506,0.7910639248780862,0.572235371436848,0.42726910064016477
150,1.986992162530476,1.988467477258812,1.3211911340752507,0.9543694149528098,0.8186951224927221,0.5798720472632979,0.39884589756548194
151,1.9870628221114695,1.9898393381792396,1.3211911340752507,0.9603490961693227,0.7810581918684346,0.5798720472632979,0.4057034036688738
152,1.9868660147911288,1.9896878518197212,1.3211911340752507,0.9651898546796814,0.804253746097733,0.5798720472632979,0.42836097676101925
153,1.9869054307561536,1.9885622488038768,1.3211911340752507,0.9439202773479292,0.8095750867086422,0.5798720472632979,0.4242422515927039
154,1.9854574481575962,1.9880014057922457,1.3211911340752507,0.951107182079693,0.7834434524200915,0.5798720472632979,0.4233943410963957
155,1.9868880736420664,1.987523332484654,1.309970320868484,0.9443954577175582,0.7862785898241849,0.6020726418323021,0.42926146839619517
156,1.9881986159525757,1.9879956560048564,1.309970320868484,0.9529500780748432,0.7682261795539982,0.6020726418323021,0.4336703180144452
157,1.9874203666151757,1.9883752236684245,1.309970320868484,0.9604234968339517,0.7824733613918835,0.6020726418323021,0.4391129331349358
158,1.987805938127071,1.9882648777427716,1.309970320868484,0.9702040910380159,0.7687227395318321,0.6020726418323021,0.37980341583945676
159,1.985274645928679,1.9874408382328592,1.309970320868484,0.9602367690683065,0.8119883046876446,0.6020726418323021,0.42507898052577153
160,1.9863220635216923,1.9871721088896694,1.302622557955928,0.9540187640400757,0.7712689582611938,0.5738737002396456,0.43419692493326567
161,1.9877489309349219,1.9865824841359074,1.302622557955928,0.9595808949440955,0.7787395679055333,0.5738737002396456,0.4180121073167631
162,1.9863990272529626,1.987442735135527,1.302622557955928,0.9565999080082273,0.7675960229967427,0.5738737002396456,0.3862617495782549
163,1.985111726529042,1.9869568858665536,1.302622557955928,0.9465135033664472,0.7699115465344017,0.5738737002396456,0.4114880490153926
164,1.9856824468932461,1.9861032495242248,1.302622557955928,0.9535219996361742,0.7896848914452119,0.5738737002396456,0.4337506785254799
165,1.9862498752035185,1.9846092965830286,1.264927495363326,0.9394948831027791,0.7933128655023465,0.6065485520518834,0.4273655580579886
166,1.9839558201210132,1.9843714133325967,1.264927495363326,0.9491950885701168,0.7783190719111627,0.6065485520518834,0.4053412258156236
167,1.9823421805264345,1.9840948786982529,1.264927495363326,0.9377732747178235,0.7797809402859017,0.6065485520518834,0.3776059763234104
168,1.98358224968589,1.983361132644383,1.264927495363326,0.9624948173944982,0.7678237285083306,0.6065485520518834,0.42943974746819186
169,1.9813001811882198,1.9836311969406415,1.264927495363326,0.9289690810824482,0.7885372194182395,0.6065485520518834,0.4357903801935845
170,1.9820184848719504,1.9857216285850008,1.2628679411442696,0.9514750605836988,0.7699303702188617,0.5957873907161126,0.41486724658055263
171,1.9820133030748597,1.9835473681838889,1.2628679411442696,0.9555850960182547,0.7635192013996361,0.5957873907161126,0.43142338040958306
172,1.9830342911174106,1.98269978210307,1.2628679411442696,0.9419168640375231,0.7701518517151628,0.5957873907161126,0.43732359958182865
173,1.9811363511264852,1.9809964867864718,1.2628679411442696,0.9602502058558182,0.750543734560715,0.5957873907161126,0.4189759248490188
174,1.9807282164659155,1.980810752998973,1.2628679411442696,0.9632417348081532,0.7598875645042792,0.5957873907161126,0.4261029080823384
175,1.9803620685697791,1.9817073244680465,1.2394466232459274,0.9331587948697582,0.7738465527987106,0.5949254837813904,0.4124503274461454
176,1.9823765849002977,1.9807853504303934,1.2394466232459274,0.9713005894918818,0.7711956788001837,0.5949254837813904,0.3977864816555327
177,1.9829527130334048,1.9815681554665558,1.2394466232459274,0.9375879980360229,0.7579448420003907,0.5949254837813904,0.4119529400976938
178,1.981262466969408,1.9817767233970978,1.2394466232459274,0.9498231084091262,0.7588154258507092,0.5949254837813904,0.43534895243839644
179,1.9793418876823776,1.9789289635505134,1.2394466232459274,0.9329326352160422,0.7750188796192026,0.5949254837813904,0.4297210529619295
180,1.9792820804934743,1.97927475508551,1.2288848428709034,0.9503626337705595,0.7745652922344806,0.6040967459342064,0.41230370577582204
181,1.978446991392891,1.9814872101200962,1.2288848428709034,0.9609850409985053,0.7670582359443259,0.6040967459342064,0.3802975560769589
182,1.978611945188513,1.9810302144986998,1.2288848428709034,0.9486348039765672,0.7668705721942557,0.6040967459342064,0.4328762604900809
183,1.9813585235719258,1.9798804191812613,1.2288848428709034,0.9383817682801873,0.7680888432734634,0.6040967459342064,0.42943433012308174
184,1.9829276684792467,1.9817220339851878,1.2288848428709034,0.9459234515935411,0.7473337086220464,0.6040967459342064,0.4094641763354446
185,1.9788933677926677,1.97966982603065,1.1970350968611814,0.9291683667142678,0.7662194048125301,0.6142293999351278,0.3982495732128556
186,1.9796857583010217,1.979879089334653,1.1970350968611814,0.924841905132064,0.7499596997450311,0.6142293999351278,0.40019381647067664
187,1.97983062290157,1.9789009504801327,1.1970350968611814,0.9425462102391862,0.7553168021117056,0.6142293999351278,0.43456639600284697
188,1.9775791290589075,1.9810927266061502,1.1970350968611814,0.9459983079615462,0.7829458870441754,0.6142293999351278,0.4156835430099458
189,1.9777021246192867,1.9774816412886036,1.1970350968611814,0.9284266906054686,0.7456340728391438,0.6142293999351278,0.41669284200606893
190,1.9754554780894267,1.9828625907557558,1.1970168128128664,0.9496671233819873,0.7413560777141996,0.5949217996840455,0.4079289680682122
191,1.9782131034797144,1.9820965983020433,1.1970168128128664,0.9306509867675584,0.7710634423592485,0.5949217996840455,0.4330673027200622
192,1.9785580595493903,1.983982338436011,1.1970168128128664,0.9419654683730708,0.7613989567798553,0.5949217996840455,0.43991601247567147
193,1.9765585872202924,1.9838416129087855,1.1970168128128664,0.9285473545788727,0.7538712000386536,0.5949217996840455,0.4315516010482419
194,1.9743197885853316,1.9786991748532372,1.1970168128128664,0.9455394027599143,0.7760275599518,0.5949217996840455,0.435590608379658
195,1.9748886053536778,1.9785916782887603,1.185093661568036,0.9455268771324613,0.7310268752352774,0.5926082142607667,0.4266379983280776
196,1.9735940565054457,1.981231572731856,1.185093661568036,0.9492076603160929,0.7717810863720445,0.5926082142607667,0.43050406982030104
197,1.9752770284118983,1.9786290271794047,1.185093661568036,0.9384499093567245,0.7602283414412243,0.5926082142607667,0.4091116401680983
198,1.97259068527126,1.97779197883368,1.185093661568036,0.9426395986853382,0.7510761249480516,0.5926082142607667,0.42763296156315367
199,1.973883822374007,1.9764629163221121,1.185093661568036,0.9196156648487693,0.7590089631144258,0.5926082142607667,0.3985771247362641
200,1.9770931638966407,1.980867724808768,1.1815073679807404,0.9425326467897408,0.7387800554670039,0.5821595250113429,0.4227161358336222
201,1.9767157446429966,1.976062021248941,1.1815073679807404,0.9352404591672141,0.7364905495903504,0.5821595250113429,0.43677152674998826
202,1.9760796718194478,1.9761052979479885,1.1815073679807404,0.9519171920070669,0.7653595539452378,0.5821595250113429,0.4011289196059325
203,1.9723693731459844,1.9745230379641303,1.1815073679807404,0.9410687098679726,0.7558381709445366,0.5821595250113429,0.3964789238501256
204,1.971976873516985,1.9777933946596638,1.1815073679807404,0.9493535594971102,0.7577262416398243,0.5821595250113429,0.4250545849740982
205,1.9753558179113082,1.9749741568179726,1.1793107589450846,0.9310059051905575,0.7269514719446124,0.5849084708338617,0.4284500690093477
206,1.9736703195134597,1.9739933226999193,1.1793107589450846,0.9551747732164388,0.730585276006303,0.5849084708338617,0.4254916930726448
207,1.9734250116776728,1.9750292121330415,1.1793107589450846,0.9490318181435431,0.7543303921106514,0.5849084708338617,0.4286589215489788
208,1.9705887211791904,1.9760471828284298,1.1793107589450846,0.9201348723153715,0.7390339914994979,0.5849084708338617,0.3938993754792566
209,1.9688458955076678,1.9731836705914243,1.1793107589450846,0.9177766477692164,0.7234468896997706,0.5849084708338617,0.42702273494601206
210,1.97037078572221,1.9741156323575197,1.1570419745881821,0.9364703635073359,0.7691753282186793,0.5687738814963628,0.4733870349814554
211,1.972228545432431,1.9748802884017793,1.1570419745881821,0.9312103357162461,0.7474511683467056,0.5687738814963628,0.4163521615389332
212,1.9707797373210958,1.9755599211467947,1.1570419745881821,0.9385142706096293,0.7494199627016052,0.5687738814963628,0.39867131003609235
213,1.9686315184508136,1.977212118189675,1.1570419745881821,0.9174802934481416,0.7564790017905996,0.5687738814963628,0.44203195098024967
214,1.9724254845853206,1.9761314066225748,1.1570419745881821,0.9213939255591306,0.7328784020864141,0.5687738814963628,0.45254788866715767
215,1.9707177457663836,1.9752362222356181,1.1346937679909015,0.9300945406792342,0.7286001716989129,0.5692178905092706,0.43388379234241164
216,1.9720415167215564,1.9718752479144834,1.1346937679909015,0.9283140655061757,0.741043310087611,0.5692178905092706,0.4161302270052798
217,1.9708989427022403,1.9732358271833752,1.1346937679909015,0.9121137319201184,0.7172893928596802,0.5692178905092706,0.40237143949233634
218,1.9705825554536471,1.975482213321205,1.1346937679909015,0.9263067340202349,0.7307838704959522,0.5692178905092706,0.42405981208646654
219,1.9688774156226714,1.9736867326688152,1.1346937679909015,0.9277229055875229,0.7433858493320127,0.5692178905092706,0.39814634824254774
220,1.9684945473077464,1.9733372164152214,1.1407026824141013,0.9287206495028595,0.7364692625808653,0.6070247981299042,0.4469135618885649
221,1.966782891894213,1.973771640645003,1.1407026824141013,0.9293044572200422,0.73636212292494,0.6070247981299042,0.42678219591413424
222,1.967723592068022,1.9748396801762007,1.1407026824141013,0.9231151807600507,0.7302656760481028,0.6070247981299042,0.3771302443006513
223,1.968174179102245,1.971360138146055,1.1407026824141013,0.918915482267773,0.7317335675736079,0.6070247981299042,0.4224782715757282
224,1.9687003850524767,1.975390461325548,1.1407026824141013,0.9260104197983261,0.7224574853722754,0.6070247981299042,0.4137687203667916
225,1.9678325594422583,1.9750899926549064,1.1456246244879351,0.9289734759215783,0.7466422432276514,0.5923040667495205,0.41201001044229085
226,1.9700647102270674,1.9743296721776382,1.1456246244879351,0.941928723036989,0.7346599401496441,0.5923040667495205,0.4053397980210906
227,1.965951734032777,1.972083592666423,1.1456246244879351,0.9159289470126989,0.7025081659959551,0.5923040667495205,0.4093861951040958
228,1.9655379074905142,1.9683046101744677,1.1456246244879351,0.9225808507626908,0.7300879067413579,0.5923040667495205,0.45525895441799785
229,1.9698912012060208,1.970670070219597,1.1456246244879351,0.9310135407998364,0.7519116423958869,0.5923040667495205,0.4203068602086296
230,1.9681372473039302,1.9723633327103627,1.1391364469865604,0.9238887156065656,0.7263790948366532,0.5893560514533558,0.4289138590669075
231,1.9678501876139962,1.9701651007515384,1.1391364469865604,0.9124209886275255,0.7282333031861552,0.5893560514533558,0.4155045640452215
232,1.9672344172924126,1.9718231209360677,1.1391364469865604,0.9284189447672628,0.7274446243511828,0.5893560514533558,0.4258248054253604
233,1.9664205128434444,1.9706235934322787,1.1391364469865604,0.9238396605692905,0.7310629242043938,0.5893560514533558,0.4126151287436608
234,1.9674514132017773,1.9689255669539927,1.1391364469865604,0.9227116558713779,0.7152523374502671,0.5893560514533558,0.407829389804654
235,1.9650062340547978,1.9714621216610282,1.1040221455577772,0.9135061073980606,0.72953030075845,0.5708149224000203,0.4470971251600079
236,1.9661174449698149,1.969887561151027,1.1040221455577772,0.9314175353100707,0.7533849776644379,0.5708149224000203,0.44397500436317244
237,1.9661044650048185,1.9714324081274075,1.1040221455577772,0.9282350765089205,0.7183175061096281,0.5708149224000203,0.4205737026005537
238,1.964605647035767,1.971378231877672,1.1040221455577772,0.9310519377746911,0.7316014817125422,0.5708149224000203,0.4291901665340464
239,1.9673300540293694,1.970460698360228,1.1040221455577772,0.9306439783271022,0.728068881590417,0.5708149224000203,0.4293966604576578
240,1.9670207682921146,1.9707172914735018,1.1160810739138558,0.917216391312529,0.723194602617225,0.5941487488067652,0.4299385242743613
241,1.9660436133016561,1.9731276858244475,1.1160810739138558,0.9304744990118521,0.7295248183001051,0.5941487488067652,0.3861740336490901
242,1.9654720491778164,1.9711278651543114,1.1160810739138558,0.934808244528762,0.7432721119530892,0.5941487488067652,0.4389780968681217
243,1.9640273131077017,1.9714600474024664,1.1160810739138558,0.9128066175692575,0.738945916228573,0.5941487488067652,0.4031469863152104
244,1.9617636921210542,1.9719292012586311,1.1160810739138558,0.918128454625061,0.7276885997052083,0.5941487488067652,0.42129094107868714
245,1.96285104665101,1.9686785547157422,1.1119072794410427,0.918844421177683,0.7274197259061514,0.5839875655461462,0.4422196820509128
246,1.9626289846985612,1.9704422504994032,1.1119072794410427,0.9593905324790597,0.7258777337356879,0.5839875655461462,0.443122634143877
247,1.965756142126936,1.971653780880807,1.1119072794410427,0.9405316354191797,0.7214109461771947,0.5839875655461462,0.4258593946542524
248,1.9617624066358936,1.969024385544793,1.1119072794410427,0.9119880317407072,0.7224706590476027,0.5839875655461462,0.43955838530020575
249,1.9633046064131578,1.9681608088223068,1.1119072794410427,0.9207641319954595,0.7338590223262422,0.5839875655461462,0.4317908952094858
250,1.961819891188279,1.9620012809319838,1.1171902819471229,0.9282840824468859,0.7091158551163601,0.6190133610852737,0.4402123652243256
251,1.9633050585088947,1.9636026428458264,1.1171902819471229,0.9220564734612479,0.7192169986519017,0.6190133610852737,0.42151621013561413
252,1.9597961059107754,1.9659651722334557,1.1171902819471229,0.9137505853630947,0.7184369917486135,0.6190133610852737,0.42869409924310165
253,1.9634092991705532,1.9648929807504019,1.1171902819471229,0.9195236704083425,0.7144253061880657,0.6190133610852737,0.43576779438346186
254,1.958803814598788,1.9638418211279114,1.1171902819471229,0.9170651121050344,0.7099229224766398,0.6190133610852737,0.42522507388052216
255,1.9595878556735726,1.9635353492729648,1.1005507626009006,0.9026643752832357,0.7272762084096933,0.5634967519223059,0.4050853577846695
256,1.9583720070671984,1.9663381241421318,1.1005507626009006,0.918334058335136,0.7308906153040442,0.5634967519223059,0.4322356846551175
257,1.9574788142442583,1.964368732196085,1.1005507626009006,0.9156675502249542,0.7248735181225703,0.5634967519223059,0.4497320912169289
258,1.9581960154663607,1.9638804191093278,1.1005507626009006,0.9061240632344889,0.7330181349138749,0.5634967519223059,0.4266652616110853
259,1.9566799796010845,1.964630986709905,1.1005507626009006,0.9121702071302638,0.7187509154305436,0.5634967519223059,0.4351369156953755
260,1.9596644186687628,1.9638429053097028,1.1182949445839472,0.8974487215841125,0.7372001677871203,0.5998886186118383,0.41461353130153145
261,1.9557071654176277,1.9676848658007127,1.1182949445839472,0.8877400079184135,0.6975956369789664,0.5998886186118383,0.4195505518580198
262,1.9540479933216093,1.9633887124340565,1.1182949445839472,0.9132563271907786,0.734745103375098,0.5998886186118383,0.40002402302035145
263,1.958846347289335,1.9609336478782722,1.1182949445839472,0.9043420755681839,0.6914088589188864,0.5998886186118383,0.4321526698627831
264,1.9557052661296757,1.9641785311575304,1.1182949445839472,0.9064516685253259,0.6990449213751617,0.5998886186118383,0.4141797545916175
265,1.955861497486885,1.9610293375447925,1.1003524045871917,0.9132157485347734,0.7244319528411973,0.5972709264320294,0.42237614201570484
266,1.9535290574229274,1.9635765239311915,1.1003524045871917,0.9127577892735963,0.6806207325071194,0.5972709264320294,0.44321245808134524
267,1.9518745611477604,1.9582447337505415,1.1003524045871917,0.9022824021447258,0.6810481183321409,0.5972709264320294,0.43625327589726637
268,1.949158622333034,1.9603843529796183,1.1003524045871917,0.8982378311462513,0.6846592461411308,0.5972709264320294,0.3947491895702418
269,1.955218147904013,1.9603128765279547,1.1003524045871917,0.8943672108420941,0.6698931046956367,0.5972709264320294,0.4271608311880416
270,1.9464260716336392,1.9623554405558505,1.0972165989932503,0.8983582169462685,0.6817202486865364,0.5947631426150025,0.41064631282283925
271,1.955331528708455,1.9618307274525413,1.0972165989932503,0.9181834062959827,0.7121076584501935,0.5947631426150025,0.45997801356808854
272,1.950876867231587,1.9609117916210956,1.0972165989932503,0.8983413363021935,0.7001361410242821,0.5947631426150025,0.40720957357904985
273,1.9540611107021693,1.9601962176829282,1.0972165989932503,0.8925627484694183,0.6811142874594387,0.5947631426150025,0.39949977529836794
274,1.9513908601934484,1.9605581912765562,1.0972165989932503,0.9084750186349512,0.6936811061850634,0.5947631426150025,0.43191877385088256
275,1.9482059827181828,1.956724725816017,1.100133576574032,0.880242395379937,0.6696074801982681,0.6056763155708873,0.41204940986960825
276,1.946940747928338,1.959616075313657,1.100133576574032,0.9146336705907334,0.6873872984217095,0.6056763155708873,0.45089019275617725
277,1.9471377635362357,1.9551613949957032,1.100133576574032,0.9011722636115196,0.7024457191701177,0.6056763155708873,0.43146770262167955
278,1.949938547694456,1.9560081724432983,1.100133576574032,0.8990710269573989,0.7088217131639194,0.6056763155708873,0.4274819072795417
279,1.949781564119921,1.9583422247795461,1.100133576574032,0.8859222501459929,0.7066179479045422,0.6056763155708873,0.40167222498409316
280,1.9450888372127149,1.9547833614090084,1.1049592964707042,0.8973333986693681,0.667915693759825,0.6191911985870513,0.4012994043634318
281,1.9481501346832366,1.9539811940332623,1.1049592964707042,0.9007085550609103,0.699910293543624,0.6191911985870513,0.402005609392704
282,1.9498659240820022,1.9537446570895804,1.1049592964707042,0.9154252863624268,0.6974802126434143,0.6191911985870513,0.3924515192485849
283,1.9468800624267821,1.9584952171041117,1.1049592964707042,0.8976623477267613,0.7098221145873755,0.6191911985870513,0.4159540000721218
284,1.951872824748908,1.956172931759078,1.1049592964707042,0.8920372082127599,0.7043907560784368,0.6191911985870513,0.4356504329359906
285,1.9472136618854223,1.9576666886584757,1.0992316407079625,0.8900757107261841,0.6872078272758242,0.6320767989269049,0.43294565618226544
286,1.9464832080194265,1.9569957900540953,1.0992316407079625,0.9029974319768181,0.716577320248639,0.6320767989269049,0.433382406395587
287,1.9441778934376912,1.9535418997389697,1.0992316407079625,0.8999601879125338,0.6976386872680864,0.6320767989269049,0.4449204579574983
288,1.9420629720345346,1.953152892140971,1.0992316407079625,0.9034437394431281,0.6956209423618991,0.6320767989269049,0.41028215994889833
289,1.9472361213764806,1.9552579344270158,1.0992316407079625,0.8924043862689296,0.7186736349665852,0.6320767989269049,0.4483451029999424
290,1.9418252282205815,1.9551412158676051,1.1187033539773967,0.8961010551431184,0.7165256201502511,0.6236424263863022,0.4041256957866434
291,1.943230985435977,1.9528105351686051,1.1187033539773967,0.8974124367351886,0.6919105875317664,0.6236424263863022,0.4393997332391554
292,1.9437953809393753,1.95601632603951,1.1187033539773967,0.8884549456069954,0.7176458458883306,0.6236424263863022,0.41922216966185155
293,1.940653237849,1.9525143791023871,1.1187033539773967,0.8929405428723377,0.7112213889621576,0.6236424263863022,0.406893643303771
294,1.9442772269470363,1.953836415935765,1.1187033539773967,0.9012191335474262,0.7026909546825331,0.6236424263863022,0.4217518353405725
295,1.9428748573397976,1.9537975194695778,1.108094019458214,0.8753318015406679,0.7168771841237032,0.6329709447618835,0.43193411007395494
296,1.9432058150679161,1.9563682530739415,1.108094019458214,0.8973959123931257,0.7161815804813424,0.6329709447618835,0.42478868399654957
297,1.9438686110988659,1.9546241805693028,1.108094019458214,0.9074517091804983,0.7070376552549058,0.6329709447618835,0.44002795004298395
298,1.939490433797074,1.9549604256384079,1.108094019458214,0.8777692120021441,0.7216726523316086,0.6329709447618835,0.3792475469200051
299,1.9396053736668744,1.952972727476873,1.108094019458214,0.8946684603116599,0.7007890012423204,0.6329709447618835,0.4367176510442303
300,1.9394318845173137,1.9574033286921342,1.0901499170769673,0.8963804816615102,0.6949363572948632,0.6010665070770762,0.4317491381465457
301,1.9433179526675888,1.9529659328311002,1.0901499170769673,0.8698694305261876,0.7295257947820132,0.6010665070770762,0.45557409457994635
302,1.9357041341546124,1.950737460573924,1.0901499170769673,0.8798772639464036,0.7352705909584163,0.6010665070770762,0.4299958096558015
303,1.9442487194228226,1.9521881365993927,1.0901499170769673,0.8896749773960146,0.7101449946238453,0.6010665070770762,0.45722999137554876
304,1.9357053482713609,1.9453838732960897,1.0901499170769673,0.8795443650496284,0.7058271644919034,0.6010665070770762,0.43009174731636857
305,1.937387190797488,1.951376436783857,1.070893085591159,0.8686446334090285,0.6916057626485348,0.6182100000715867,0.42489920916514234
306,1.9388028672410584,1.9505123558315318,1.070893085591159,0.8944104873130387,0.7149890973289537,0.6182100000715867,0.4372263966182218
307,1.9382067213067935,1.9536523272524822,1.070893085591159,0.8948386834786715,0.6897952204687161,0.6182100000715867,0.4284458857367789
308,1.9364817444160456,1.950870954950746,1.070893085591159,0.9005888802404225,0.6980813587393884,0.6182100000715867,0.4393795599491315
309,1.937359729594726,1.9500559347152893,1.070893085591159,0.8949280128056427,0.7063081039065768,0.6182100000715867,0.40939742974502
310,1.9333418631007455,1.9516244074978633,1.0979420640668032,0.8748258290703105,0.6829302858055541,0.6050950345408567,0.4252191571974523
311,1.935836360024505,1.948212894060951,1.0979420640668032,0.8919748110397983,0.691805782320489,0.6050950345408567,0.3869870768832403
312,1.935664185126812,1.945451861906038,1.0979420640668032,0.8772169001763994,0.6867959910571118,0.6050950345408567,0.41099634917425626
313,1.935820339385216,1.9448944834739759,1.0979420640668032,0.8933447676563211,0.6843002706575243,0.6050950345408567,0.40141501289306775
314,1.9358131044624953,1.9423320259718126,1.0979420640668032,0.8999435203542858,0.6739053305759284,0.6050950345408567,0.4121910990679828
315,1.9340464572238611,1.9460862223236384,1.0932830839702499,0.890342265965758,0.7275013949502893,0.6119686333021535,0.45312444726152834
316,1.9346968853902466,1.943350214406323,1.0932830839702499,0.8937487666067692,0.6957474876907414,0.6119686333021535,0.43223262358540704
317,1.927853877780426,1.94471642007272,1.0932830839702499,0.8895537756862633,0.6700640564181692,0.6119686333021535,0.4337264994549803
318,1.9309963838487776,1.9404087177233422,1.0932830839702499,0.8752217352298992,0.6850866442124789,0.6119686333021535,0.436727059405972
319,1.928376322700696,1.9415661013228593,1.0932830839702499,0.8706998303837247,0.6771444539421044,0.6119686333021535,0.38609624546611293
320,1.9310201844469277,1.93931290813335,1.0743822023877647,0.905461732544649,0.6620339691963333,0.6331531301841985,0.4531459497843503
321,1.9280656153577342,1.9492016477513114,1.0743822023877647,0.8822988224778292,0.6560953067768388,0.6331531301841985,0.43230085524007494
322,1.9291946979577717,1.9421914821091226,1.0743822023877647,0.9030405135599556,0.6722769569593718,0.6331531301841985,0.4229926760698346
323,1.9298059836944614,1.94009834968058,1.0743822023877647,0.8875232538204347,0.6837974736880623,0.6331531301841985,0.42057835209805716
324,1.9366507394310133,1.938638113587917,1.0743822023877647,0.882225582234101,0.6721152568199213,0.6331531301841985,0.4567454094586285
325,1.9376444204320524,1.94156816938022,1.0752603984883162,0.8729044519939464,0.6825940579436505,0.6361643457141513,0.398047340643228
326,1.9296711461279394,1.9443486527877398,1.0752603984883162,0.8758324660278403,0.7158485592469044,0.6361643457141513,0.43710677148730026
327,1.925786833356307,1.9392271328650286,1.0752603984883162,0.882619104803485,0.6732856451416003,0.6361643457141513,0.4121874459225521
328,1.928008743334071,1.940382512757774,1.0752603984883162,0.8883311949453315,0.6776031477205556,0.6361643457141513,0.4268658775341694
329,1.9308522653465037,1.9435689003769892,1.0752603984883162,0.875593814518939,0.6880254517836832,0.6361643457141513,0.42003542554855616
330,1.9257325351974113,1.9386640321318636,1.081884064409014,0.8745585383829226,0.7033125547342547,0.6275372699225616,0.4279561137048551
331,1.9203093383594192,1.9403438080795827,1.081884064409014,0.8920367859943034,0.6899173288200284,0.6275372699225616,0.45419328446255125
332,1.925186086078277,1.9427713989042186,1.081884064409014,0.8868399069848101,0.6938811356907675,0.6275372699225616,0.451318522357401
333,1.922433872100148,1.9426740828330449,1.081884064409014,0.8739923221375425,0.6730899963115653,0.6275372699225616,0.44190475709648835
334,1.9192839121341234,1.9384272986837656,1.081884064409014,0.8764498044296778,0.6892212254340484,0.6275372699225616,0.4043142411640833
335,1.9215390910965855,1.9395567898200328,1.0716703560233034,0.8654318780460766,0.686473915372258,0.6349688070751902,0.42521303453889625
336,1.9213630068016418,1.9445071876757687,1.0716703560233034,0.9064423552056262,0.6801664007902021,0.6349688070751902,0.413698735600257
337,1.9173446818862314,1.9406158396817235,1.0716703560233034,0.8762797675693899,0.6457930044118294,0.6349688070751902,0.41681657118615867
338,1.917428256771207,1.9395153187804908,1.0716703560233034,0.8694173754351187,0.6492532688760889,0.6349688070751902,0.4111477303017022
339,1.9240494653499502,1.9380285616719646,1.0716703560233034,0.8717031609583916,0.6443304398979167,0.6349688070751902,0.4297355145599909
340,1.9164349713108941,1.9392506134565959,1.0699497753126275,0.8893516327085714,0.687542446973729,0.6319176584416115,0.4095503944267287
341,1.919683529278438,1.9437458342365648,1.0699497753126275,0.8727367841414418,0.6782165217713807,0.6319176584416115,0.4301342814736582
342,1.918297590190501,1.9380268077162743,1.0699497753126275,0.8841835797795499,0.7139479266423687,0.6319176584416115,0.45032117020984985
343,1.9161063434035233,1.9366484859826525,1.0699497753126275,0.8879830757690184,0.688160323499902,0.6319176584416115,0.41560573972261194
344,1.9216675893265847,1.9377538449649219,1.0699497753126275,0.8815937733343774,0.6739065446324215,0.6319176584416115,0.42431783291076597
345,1.9202749156139205,1.937799345651873,1.068318654863673,0.8802246831330534,0.6623554430851035,0.6300944942511488,0.4248993753190462
346,1.9192937329669868,1.9371919343914425,1.068318654863673,0.9094619316520847,0.6653968187987755,0.6300944942511488,0.4514995628617585
347,1.9177678934455669,1.9379683325345956,1.068318654863673,0.8903285016984355,0.6434795742662829,0.6300944942511488,0.443635460003852
348,1.9139654074778842,1.9383548463816347,1.068318654863673,0.8637685638557855,0.658229308997647,0.6300944942511488,0.4197567455692044
349,1.913018988840088,1.936779205997874,1.068318654863673,0.8943104579717063,0.6785461774113163,0.6300944942511488,0.42369276417943913
350,1.91786824897186,1.937335374084598,1.0954646014492948,0.8660451996216403,0.6885702543227996,0.652196369774352,0.4144524922314917
351,1.9143224905359089,1.9347909252259594,1.0954646014492948,0.8719681648820845,0.6404765022234346,0.652196369774352,0.4134493876822397
352,1.9164855948421402,1.9377720130005063,1.0954646014492948,0.8751063386976456,0.6564568918701391,0.652196369774352,0.44131816780685507
353,1.9172930446703673,1.9362804672044556,1.0954646014492948,0.8753226032941646,0.6786539029981835,0.652196369774352,0.387973086220876
354,1.916978050298641,1.939617611605449,1.0954646014492948,0.870086561725201,0.65659456141264,0.652196369774352,0.4427485509777678
355,1.9104082754232754,1.9347658799689769,1.0791535419365101,0.8851723314958528,0.6693554679801004,0.6500625433691691,0.413333284394467
356,1.9113305492045782,1.9369239639082463,1.0791535419365101,0.8869772022965872,0.6652860265015921,0.6500625433691691,0.38339751724208804
357,1.9146164215725712,1.932475999620155,1.0791535419365101,0.8631432135338444,0.6762099513936848,0.6500625433691691,0.4214570748844747
358,1.9141322930834437,1.937939560293192,1.0791535419365101,0.8822397816467622,0.6602797241458884,0.6500625433691691,0.4042916190044805
359,1.9092836213999727,1.932513398906023,1.0791535419365101,0.8866161973604796,0.6815838535509009,0.6500625433691691,0.4498867769953466
360,1.9114706040954244,1.9323300459331383,1.0742644751752635,0.863602090694393,0.6659898150367468,0.6367986376014867,0.4428685124267796
361,1.9138844037708105,1.9300314467974664,1.0742644751752635,0.8805766461151212,0.681393745208946,0.6367986376014867,0.4035726704162641
362,1.9115262698739675,1.9317670463963188,1.0742644751752635,0.8806272939893021,0.6631010332978349,0.6367986376014867,0.3990128556758732
363,1.9085458099919324,1.9320110057186146,1.0742644751752635,0.8714042929499838,0.6710585932718987,0.6367986376014867,0.4414830930137606
364,1.914388743639864,1.9307043865583284,1.0742644751752635,0.8734000830167712,0.6759671776067488,0.6367986376014867,0.4250726956700286
365,1.910950823351847,1.9270685198293946,1.0728156489506089,0.864341118716164,0.6747853633695797,0.5893054946885199,0.42785765882196347
366,1.9048148783617478,1.9334027765115782,1.0728156489506089,0.8556402204148514,0.6737047507179197,0.5893054946885199,0.41538180255647533
367,1.904889422177916,1.9312701333117648,1.0728156489506089,0.8799640886819284,0.6807376636172443,0.5893054946885199,0.3998230635924145
368,1.9023483750830037,1.932537526094802,1.0728156489506089,0.8738222612828004,0.6985282846743859,0.5893054946885199,0.4173336288542817
369,1.9095831223986306,1.9296870557269221,1.0728156489506089,0.8830834760737599,0.6671116014362661,0.5893054946885199,0.4264583257409307
370,1.9020798408803863,1.9227661290303162,1.068699267143301,0.8920293770250591,0.6598840211980049,0.6242723704132191,0.42943031069680704
371,1.9036688846792562,1.9250295497196441,1.068699267143301,0.8523218706484221,0.673638787439961,0.6242723704132191,0.41741527734616946
372,1.902194429646717,1.9273015294762972,1.068699267143301,0.8551539595117261,0.640832474470928,0.6242723704132191,0.41459388778572226
373,1.9045384989603558,1.9269813856267788,1.068699267143301,0.8688125630221237,0.6708421342148951,0.6242723704132191,0.42499320245186756
374,1.904788683464842,1.929794946171645,1.068699267143301,0.8808753517052403,0.6699670564849531,0.6242723704132191,0.4214801927332773
375,1.9048404267861663,1.92640790920944,1.0592194667119046,0.8660948435577296,0.6643340179073265,0.603234500518499,0.40379375934451145
376,1.9079331073188008,1.93170456146391,1.0592194667119046,0.8758122507428613,0.6693026549131589,0.603234500518499,0.4147306063347882
377,1.9010407770453903,1.9240501272136794,1.0592194667119046,0.8754338543644538,0.6558557278211494,0.603234500518499,0.4411544505406273
378,1.9025864666689345,1.9238070083325154,1.0592194667119046,0.8730447137693589,0.6747265964017148,0.603234500518499,0.39386753184182166
379,1.9032687961732848,1.9289629657126808,1.0592194667119046,0.8683323381364962,0.667655567588028,0.603234500518499,0.42506866298184653
380,1.900798224661642,1.9254155922358642,1.0635412209194102,0.8685887159156862,0.6531471590285636,0.6251217106670525,0.4195610984713876
381,1.9081811213027366,1.9252195102937097,1.0635412209194102,0.8738127324315746,0.6679653736995539,0.6251217106670525,0.3685117386872356
382,1.9042024050790007,1.9232981272888736,1.0635412209194102,0.8646712171311928,0.6575987242665307,0.6251217106670525,0.4132514375760854
383,1.905757089741539,1.9298255556672854,1.0635412209194102,0.8592352589568498,0.6655733219064159,0.6251217106670525,0.4140601223883805
384,1.901537652137856,1.9271398967736206,1.0635412209194102,0.8626012909833595,0.6317953743777229,0.6251217106670525,0.4175922528478374
385,1.9033108494711426,1.9274961491402063,1.04761524971945,0.8610850479478944,0.6471783394773524,0.6096037954832183,0.4436960219639662
386,1.9059598929020076,1.918713038112597,1.04761524971945,0.8587598034324351,0.6505674571089644,0.6096037954832183,0.45297336028874147
387,1.904591076832343,1.9241334494460363,1.04761524971945,0.8806126141190704,0.6918555482336948,0.6096037954832183,0.410840229827814
388,1.895216492236329,1.9260606971958902,1.04761524971945,0.8545394700926284,0.6727630330883776,0.6096037954832183,0.42947706752196835
389,1.8966013845280214,1.9268071756217453,1.04761524971945,0.8679781272890548,0.6569616332794177,0.6096037954832183,0.42038501010534196
390,1.9027766424677046,1.91986746299236,1.0518749011050041,0.8593826207756732,0.6504685837007609,0.6116294337851327,0.445410883111681
391,1.8949485429734452,1.923367841823048,1.0518749011050041,0.8670513931538754,0.6356047158213929,0.6116294337851327,0.4172579647091963
392,1.9006243225526602,1.9199787631221275,1.0518749011050041,0.8785087014230151,0.6296079226501706,0.6116294337851327,0.4113947618215378
393,1.8990890024336449,1.918401730373577,1.0518749011050041,0.8594254873957986,0.6785601260661391,0.6116294337851327,0.4230825334685494
394,1.898282545144136,1.9186603099087665,1.0518749011050041,0.8613096070370518,0.679741316076258,0.6116294337851327,0.42110759455349417
395,1.8961658973597169,1.9217160755428782,1.0645425724493927,0.847111162284987,0.6444439324706313,0.6264003666934599,0.3770837124854206
396,1.891120156726277,1.9174860850612447,1.0645425724493927,0.8585873557708227,0.6634747991319178,0.6264003666934599,0.421881419483805
397,1.8974654236740238,1.916800445523765,1.0645425724493927,0.8480112927862132,0.6515796472415947,0.6264003666934599,0.4315272340775623
398,1.8967639073626057,1.9158561449827924,1.0645425724493927,0.8732842987110181,0.676045757399834,0.6264003666934599,0.4533701741377125
399,1.898436589594576,1.9189526651796898,1.0645425724493927,0.8711843369744293,0.6697155227216631,0.6264003666934599,0.42294643083751077
400,1.8954063956752363,1.9136332825247175,1.0410811723568039,0.849401638652699,0.6501965342200904,0.6321131282843324,0.4504761278017212
401,1.8969255963792264,1.9198983433825152,1.0410811723568039,0.8519856373020142,0.6634868297597069,0.6321131282843324,0.4236784799280366
402,1.8955677174454177,1.918898516788431,1.0410811723568039,0.8806347833712695,0.6658469077224978,0.6321131282843324,0.4176191561010319
403,1.894936577207217,1.9171050970179861,1.0410811723568039,0.8729328563612783,0.6971647408450434,0.6321131282843324,0.42024151517378017
404,1.8933524189471593,1.91526248220462,1.0410811723568039,0.8641406090675587,0.6591256589848258,0.6321131282843324,0.40945642429594953
405,1.8956427434724112,1.9190075199893801,1.0481507987955534,0.8782625037513738,0.6723798996543133,0.6138310577277173,0.4034561776979797
406,1.894546517536531,1.9153690228660591,1.0481507987955534,0.8726662778471496,0.6568588132971565,0.6138310577277173,0.4296905224666448
407,1.8939786681930122,1.9109367462663776,1.0481507987955534,0.8813216596876463,0.6555448057148314,0.6138310577277173,0.40455505327320296
408,1.8860838327167566,1.9131194972609304,1.0481507987955534,0.8585425207088883,0.6870737855723985,0.6138310577277173,0.411716900194669
409,1.8862159790246797,1.9126904714352138,1.0481507987955534,0.8694366843793728,0.6918949900925617,0.6138310577277173,0.3867344911404057
410,1.8878831168660948,1.91248906056602,1.033716576968182,0.8800229331193055,0.6707422440408719,0.618372781816157,0.450402669025889
411,1.8944156009972193,1.9166412470595027,1.033716576968182,0.8619416163020208,0.6722642010295055,0.618372781816157,0.4052472008879048
412,1.8855859765636103,1.9118948376868952,1.033716576968182,0.8544077629080724,0.6953627249229712,0.618372781816157,0.4315386748386399
413,1.8864327634611715,1.9089294559430248,1.033716576968182,0.8604151145448317,0.6438738346223192,0.618372781816157,0.44561330097112517
414,1.8819691512659158,1.918792626014748,1.033716576968182,0.8519747051820277,0.6516142329232457,0.618372781816157,0.43131144784224484
415,1.8877259793092078,1.916036280242745,1.0369204212204808,0.852020635957718,0.6835019134417055,0.6100563098047682,0.4305128911804785
416,1.8814149804570433,1.9172372573349132,1.0369204212204808,0.8479519727180379,0.6975557039027094,0.6100563098047682,0.4232985774552852
417,1.8804097135421924,1.9098841696819449,1.0369204212204808,0.8663381011964506,0.6609869514470752,0.6100563098047682,0.3731701904350561
418,1.8773041097480887,1.9124827231717345,1.0369204212204808,0.8558854707171896,0.6804719159646402,0.6100563098047682,0.4371783755343771
419,1.8767704125599485,1.9079202351263662,1.0369204212204808,0.8413841661697732,0.6457159758566988,0.6100563098047682,0.4133906564063722
420,1.8790577131661628,1.9113501841584049,1.0577777850211985,0.8419984435416142,0.6434119499956762,0.6143276824696816,0.37960100040050154
421,1.8784435566547448,1.9120908737639812,1.0577777850211985,0.8591960631276407,0.6793907751921524,0.6143276824696816,0.4410930203242451
422,1.8743248171017104,1.9099949743710851,1.0577777850211985,0.868394079050152,0.6687528572626298,0.6143276824696816,0.4253202161440404
423,1.8745394009825393,1.9106298580272807,1.0577777850211985,0.8505897519231715,0.6718641688077707,0.6143276824696816,0.4133668775087382
424,1.8759223364633106,1.9111131126788736,1.0577777850211985,0.8811055086630691,0.6782655635532127,0.6143276824696816,0.4009549637596694
425,1.8733830927029147,1.905276879342067,1.0414115514380915,0.8471119477462778,0.6530112662439869,0.6201065272869335,0.40753658631009904
426,1.8758048633905506,1.9094787436872345,1.0414115514380915,0.8470177777816617,0.6784693588537524,0.6201065272869335,0.4258272830038049
427,1.8706708056420722,1.905224881281287,1.0414115514380915,0.8594420974375665,0.687486991489044,0.6201065272869335,0.4025101288619116
428,1.876194273046372,1.912922540568279,1.0414115514380915,0.8581480252017804,0.6849305426554155,0.6201065272869335,0.403914892450522
429,1.8698913950086726,1.9094486591924187,1.0414115514380915,0.863687692267334,0.6656966734643952,0.6201065272869335,0.42087326049888796
430,1.8682371647872,1.91124703056638,1.032787353535915,0.837358654298989,0.7000860634868213,0.6184593491633379,0.4061465714113951
431,1.8692762459445906,1.9114701896428723,1.032787353535915,0.8459965126254405,0.6847997104316121,0.6184593491633379,0.41545743819883496
432,1.867986591555984,1.9038533358940049,1.032787353535915,0.8512900464024714,0.7010805205471824,0.6184593491633379,0.4334513444134998
433,1.869826152305905,1.9031238730488331,1.032787353535915,0.8560027304489612,0.6780679650292711,0.6184593491633379,0.4017903228671413
434,1.8671641466153281,1.9048109668144269,1.032787353535915,0.8525171525982673,0.6993024011055766,0.6184593491633379,0.3974734856909187
435,1.8688822592183265,1.9042631920167228,1.035615152574377,0.8605884079267656,0.7167021165329542,0.6318593378026613,0.4176819549200871
436,1.8692857793194801,1.8991113958976664,1.035615152574377,0.8499190035095324,0.6834147744722484,0.6318593378026613,0.40528045418213476
437,1.8658485327391412,1.9019236608135013,1.035615152574377,0.8720013880145046,0.6946778405751166,0.6318593378026613,0.42959378432157436
438,1.871480928324324,1.904875003334917,1.035615152574377,0.8489181726943966,0.673166689611159,0.6318593378026613,0.3983081599112722
439,1.867082010111141,1.9033613868540114,1.035615152574377,0.8748583351535122,0.6899905440835938,0.6318593378026613,0.4278677873975004
440,1.8686264551916114,1.9123414155750376,1.0255789148036376,0.868107744334889,0.701869428104607,0.6283653904816664,0.4229133910794059
441,1.870921678157864,1.9036300916800986,1.0255789148036376,0.8411446811020012,0.6622656076570554,0.6283653904816664,0.3872534414644745
442,1.8684818246830435,1.9082945813409853,1.0255789148036376,0.841029744483898,0.6917665974655564,0.6283653904816664,0.454038018543931
443,1.8728646850436905,1.9098707063901283,1.0255789148036376,0.8506458393735119,0.6955862856747096,0.6283653904816664,0.4306605165033377
444,1.8743732715336363,1.907830780714971,1.0255789148036376,0.8424213106395091,0.6866699682091606,0.6283653904816664,0.41399480976080916
445,1.867281744611333,1.9107525648337857,1.0252115903878574,0.8519011466393396,0.6724431535376968,0.6436279769669873,0.3977793842267794
446,1.8643027249124389,1.9011612558345028,1.0252115903878574,0.8392253522281135,0.6717661954960485,0.6436279769669873,0.3925941263380449
447,1.86392390719387,1.902013579170271,1.0252115903878574,0.8374424553615396,0.630386289860583,0.6436279769669873,0.42796062369518445
448,1.8649327965153752,1.9018638751314305,1.0252115903878574,0.8574665973229856,0.6590148404938969,0.6436279769669873,0.4269518063889536
449,1.8642915975216665,1.9028821840093728,1.0252115903878574,0.8447519925931539,0.6848191427491683,0.6436279769669873,0.43552739069978513
450,1.8679270503687853,1.9020088442920235,1.027289806716052,0.8354674816726764,0.669051182143643,0.6098023319903604,0.40401115536991383
451,1.8624253811084261,1.9020695757228752,1.027289806716052,0.8484085433819688,0.6537930834096628,0.6098023319903604,0.43468330435664015
452,1.8716395818301104,1.9075941511646175,1.027289806716052,0.8452098986198167,0.664330287906481,0.6098023319903604,0.4174168667816264
453,1.8683877581656678,1.8963738401162265,1.027289806716052,0.8634690065169632,0.6773146882919214,0.6098023319903604,0.44490582576766324
454,1.8665499342006338,1.902321925889682,1.027289806716052,0.8596325973045504,0.6461855370123297,0.6098023319903604,0.40753571192330496
455,1.8650885729763922,1.9016465014709882,1.0124494928155854,0.8790846475769147,0.6575543976012463,0.6053856880167343,0.4257545821589416
456,1.8719922545887133,1.897885695889613,1.0124494928155854,0.8618262596288901,0.6641912378292611,0.6053856880167343,0.4188552931415663
457,1.8686418237054077,1.900221122229389,1.0124494928155854,0.8612582112010756,0.6571345743969805,0.6053856880167343,0.4249131115736306
458,1.864012327239832,1.8929287161547235,1.0124494928155854,0.8601155834655287,0.6556356134306653,0.6053856880167343,0.4646884869488156
459,1.8630773006457844,1.8969288913850604,1.0124494928155854,0.864498047409126,0.6618653999386603,0.6053856880167343,0.42179601892256674
460,1.8574412253733759,1.8948894933506688,1.0223413791196432,0.8623905935212947,0.6394026662158415,0.6365196005653979,0.46600834406085223
461,1.8640932972169224,1.8947492825587524,1.0223413791196432,0.8388901920739764,0.6463932130119074,0.6365196005653979,0.41177239608003274
462,1.8613662330226872,1.8932578292524767,1.0223413791196432,0.8520362750657313,0.6595482388307028,0.6365196005653979,0.39644776475466537
463,1.8589781563783903,1.8967724665131238,1.0223413791196432,0.8711503562012548,0.6602278344103512,0.6365196005653979,0.412539473888317
464,1.8589707937059607,1.8936412784519039,1.0223413791196432,0.8666250021692113,0.6940473692328117,0.6365196005653979,0.4178446840430708
465,1.865535463596064,1.9007777477546806,1.0145794527111838,0.8638931267176966,0.6541687397109108,0.6384115531536658,0.4444993782355908
466,1.8592964699678007,1.8956134715294826,1.0145794527111838,0.864253884655297,0.6815410155670885,0.6384115531536658,0.4066903426393547
467,1.8579162662652284,1.8972496834330896,1.0145794527111838,0.8538787451436328,0.6760960260914596,0.6384115531536658,0.4382816717093684
468,1.8596370225161516,1.9004636893974378,1.0145794527111838,0.8437609815904752,0.6831584053454577,0.6384115531536658,0.3981720998131638
469,1.8549631064083207,1.8938820299228758,1.0145794527111838,0.8773607730396913,0.6751146497452458,0.6384115531536658,0.38210180552904827
470,1.8582042663673266,1.898592051304361,1.0168742925394958,0.847931758426683,0.7030631631348431,0.6284841633615428,0.42682026764310244
471,1.8593022056292299,1.898252949404414,1.0168742925394958,0.8467699039404106,0.6846985387629054,0.6284841633615428,0.43383777162915865
472,1.853816123114122,1.8958479540751498,1.0168742925394958,0.834221587074343,0.6801614472618875,0.6284841633615428,0.4232392819790294
473,1.8557924703755313,1.894656637593557,1.0168742925394958,0.8612568270958431,0.6837571611821197,0.6284841633615428,0.4278482063832658
474,1.8537605781757152,1.8952528597835394,1.0168742925394958,0.8494995536791801,0.7116015640750232,0.6284841633615428,0.41456878075989656
475,1.8524001733894715,1.8954025450485155,1.0257063001334181,0.8612706289721972,0.6739022828898826,0.6386586999118213,0.40850563739375123
476,1.8545900203946766,1.894589920708564,1.0257063001334181,0.8739191588263795,0.6844136483699363,0.6386586999118213,0.3994243364883402
477,1.8513691389202722,1.8923507764366023,1.0257063001334181,0.8393176536089226,0.6837004742629472,0.6386586999118213,0.436770068627342
478,1.8514376306988427,1.8894627900958039,1.0257063001334181,0.8480373547641151,0.6692766951822251,0.6386586999118213,0.44798425879922005
479,1.8553314854706537,1.8867656300147142,1.0257063001334181,0.8350357108024067,0.6587080564789316,0.6386586999118213,0.40249397937283415
480,1.85595335276006,1.891620805011588,0.9981102704449596,0.8530096717570257,0.6616894138946137,0.6184218729856563,0.42014919743684875
481,1.8467339973739618,1.8855922863148242,0.9981102704449596,0.8514131992798242,0.6686330494207573,0.6184218729856563,0.4599284882305871
482,1.8517956566532208,1.8884932783118784,0.9981102704449596,0.8587766071072385,0.6279783145038405,0.6184218729856563,0.41962958359652736
483,1.854520175127576,1.8885957335665955,0.9981102704449596,0.8527620548457302,0.6568771763721839,0.6184218729856563,0.4199020250220321
484,1.8509693467492982,1.883225917540139,0.9981102704449596,0.8398472154479426,0.6338712961389443,0.6184218729856563,0.42176486697156607
485,1.8510675560768246,1.882756683877717,1.011933436374429,0.8557633603579631,0.6468216430778779,0.6362869104239028,0.4426054103415139
486,1.8490944817988644,1.8908291380899,1.011933436374429,0.8590932715002271,0.6360738790901006,0.6362869104239028,0.4372111127169851
487,1.8522149761080708,1.8908683640517734,1.011933436374429,0.8559235501460224,0.6692105021112471,0.6362869104239028,0.43782501145111313
488,1.8538499641410122,1.883499669427216,1.011933436374429,0.8457566729449798,0.6237265183969262,0.6362869104239028,0.43367369582537674
489,1.8548879733085935,1.8913995046220624,1.011933436374429,0.8489637807419217,0.6471901108931377,0.6362869104239028,0.40931674835070175
490,1.853574723760868,1.8902229020727197,0.982281138733079,0.8543662861083303,0.6544396688966636,0.6362747779771082,0.4499053072693042
491,1.851136549592439,1.8884484590288013,0.982281138733079,0.8588219264900814,0.6476160088598709,0.6362747779771082,0.4398383819420099
492,1.8518851866059596,1.8910144616395286,0.982281138733079,0.8470987849713647,0.6367456642415619,0.6362747779771082,0.4034973859706263
493,1.8551526302134311,1.8900737491900528,0.982281138733079,0.8479322827472733,0.6339704690114174,0.6362747779771082,0.446228464768922
494,1.8559641101493234,1.8909476163164771,0.982281138733079,0.8475695944547589,0.6541116803949384,0.6362747779771082,0.4168512207390035
495,1.8488862263721053,1.8919391823971878,1.0108297845203398,0.8517375858688776,0.6530885779797269,0.5873474193332231,0.44271085987128855
496,1.8482377342674718,1.895142090726475,1.0108297845203398,0.8506904932877148,0.678267995730795,0.5873474193332231,0.4187264235426611
497,1.8485235455561086,1.890803013022526,1.0108297845203398,0.8331561403120156,0.6557514120566347,0.5873474193332231,0.48296361806896687
498,1.8505809714554078,1.8872034043575197,1.0108297845203398,0.854960171766961,0.6327651361827491,0.5873474193332231,0.4303267112947987
499,1.850305916729509,1.8877774603061843,1.0108297845203398,0.8423814345744047,0.6634259544814372,0.5873474193332231,0.43036081971652385
500,1.8463495399897576,1.8919680508399876,0.9772189014734849,0.8415368216733626,0.6621197404185495,0.6362530729402511,0.44384747455677787
501,1.848650881166729,1.8891145121983355,0.9772189014734849,0.8581088528212619,0.6320066205433463,0.6362530729402511,0.4157382226550996
502,1.8479441221085304,1.885667347138755,0.9772189014734849,0.8640770528586412,0.640411664513059,0.6362530729402511,0.41046464516553727
503,1.8400000930009934,1.888615687421526,0.9772189014734849,0.8565558201917369,0.6647479321128734,0.6362530729402511,0.43599607474505825
504,1.8458032930852601,1.8887238193268647,0.9772189014734849,0.8531241174205448,0.6582554564089796,0.6362530729402511,0.41519087754460776
505,1.8427730358551653,1.8867983076011616,0.9627895961172934,0.8392205838922457,0.6563518358928014,0.6124527677877243,0.43035037953413147
506,1.8456999052445497,1.882661848472495,0.9627895961172934,0.866227734499279,0.6336326733867306,0.6124527677877243,0.41902674868337836
507,1.8437106457460377,1.8916071135344783,0.9627895961172934,0.8490326527451952,0.6431911490983909,0.6124527677877243,0.43003985822302204
508,1.8448325558919434,1.8885036783216738,0.9627895961172934,0.8538340684300584,0.6734897227436699,0.6124527677877243,0.41166472202251225
509,1.843177385026506,1.8832206307317976,0.9627895961172934,0.8575261063628647,0.6511687346425576,0.6124527677877243,0.42337823791431634
510,1.8392652542085774,1.885052469472958,0.9728887380641125,0.8506317061897847,0.649411087671059,0.6501889510509126,0.4230753142056801
511,1.8403623853937805,1.8894686626288664,0.9728887380641125,0.8508400326495322,0.6640476807352933,0.6501889510509126,0.45361132509006485
512,1.844819125608463,1.8819004884078874,0.9728887380641125,0.8441110075608651,0.6296788173364136,0.6501889510509126,0.4013809217874096
513,1.8422169276011235,1.882752641441603,0.9728887380641125,0.8669596479321116,0.6496410746890964,0.6501889510509126,0.42959080273828865
514,1.8356955273683562,1.8866832926664685,0.9728887380641125,0.8593716943577914,0.646681012764034,0.6501889510509126,0.41954819398163734
515,1.8465164768506952,1.8825327499848898,0.9914665017051881,0.8382308506979466,0.6351934964850339,0.5952264096451912,0.4105104525172949
516,1.8417054196594516,1.8839740121498028,0.9914665017051881,0.8547404320768837,0.6439471474601994,0.5952264096451912,0.42544908389052605
517,1.8407272245003388,1.879795444626318,0.9914665017051881,0.860752617547956,0.6504425003809934,0.5952264096451912,0.415414273514021
518,1.8403280523651662,1.8817134693003015,0.9914665017051881,0.8690816360070672,0.6454553791672956,0.5952264096451912,0.4124269556155333
519,1.8416273679897803,1.8782358275201503,0.9914665017051881,0.8532193478727592,0.6442054690400867,0.5952264096451912,0.41646214080327126
520,1.8362347445042226,1.8804447315664068,0.9779852223018761,0.8509764738701528,0.6485815757362318,0.6256712546456334,0.4536084103588969
521,1.8337368613421425,1.8743655075946186,0.9779852223018761,0.8602478358422949,0.6333872619400102,0.6256712546456334,0.45407540092627163
522,1.8417791150880944,1.8699643830136128,0.9779852223018761,0.8655223908885682,0.6332549139163539,0.6256712546456334,0.3876895698055421
523,1.8376716582650774,1.8789229465660038,0.9779852223018761,0.8427419490211553,0.6541002729620229,0.6256712546456334,0.45532729165856156
524,1.8418796967749491,1.874422302719861,0.9779852223018761,0.8459351317284352,0.6518566127884319,0.6256712546456334,0.4030646194750783
525,1.8391292352859452,1.871929829259328,0.992419476844992,0.8458935214059371,0.6342063908865914,0.61803309809735,0.38447490470864754
526,1.8346054752698402,1.8776087540322806,0.992419476844992,0.8537489327530754,0.615498436799887,0.61803309809735,0.42188521128249945
527,1.8398769194533227,1.880080311374511,0.992419476844992,0.8412391536052117,0.6152803772868162,0.61803309809735,0.4405093830632665
528,1.836727261412892,1.8750362969067955,0.992419476844992,0.8537778752425892,0.648660128670643,0.61803309809735,0.4313697008051657
529,1.8307741515380063,1.8775782913559353,0.992419476844992,0.8747720336677283,0.6244702340565857,0.61803309809735,0.4343027134786235
530,1.8357237896173288,1.8795521446715266,0.9707855976604447,0.847424271796013,0.6309695509188864,0.6521769191428497,0.396376086399049
531,1.8347075036951033,1.8790651523371715,0.9707855976604447,0.856843655052379,0.6606599005800078,0.6521769191428497,0.4256524330890147
532,1.8344584586157735,1.877728038950727,0.9707855976604447,0.8504271239315498,0.6290283453965355,0.6521769191428497,0.45913579269398275
533,1.8307915114014477,1.8713743102408928,0.9707855976604447,0.828162369061785,0.6168305424202025,0.6521769191428497,0.40808206994708485
534,1.8323516647778149,1.8679203326670266,0.9707855976604447,0.8413777796323054,0.6325260643774748,0.6521769191428497,0.4165018959982291
535,1.8374940100537058,1.8715115153951747,0.987376404374564,0.8390031713173542,0.627904856096613,0.6153542884296056,0.41979896073534506
536,1.8267975693502045,1.8755335541993743,0.987376404374564,0.8542157888637423,0.6360730901864815,0.6153542884296056,0.45683720985231047
537,1.821015035888343,1.8667088644572765,0.987376404374564,0.8325891072053992,0.6561631772612452,0.6153542884296056,0.4214563789769257
538,1.8247124440789333,1.8737032728195246,0.987376404374564,0.8312007186900645,0.6368411706210888,0.6153542884296056,0.4369983431226356
539,1.8283738397472509,1.873656855625574,0.987376404374564,0.8601833529162948,0.6631633972543478,0.6153542884296056,0.42672382395510144
540,1.8239660864464438,1.8718388600179185,0.998858142750933,0.8492057579629493,0.6487772073583782,0.6240292819833826,0.43849123697390546
541,1.829484024694063,1.8717591295368645,0.998858142750933,0.8725041284565838,0.6440356830641084,0.6240292819833826,0.4356603287975279
542,1.826167586486124,1.8672908357273004,0.998858142750933,0.861134384728654,0.6402441146678175,0.6240292819833826,0.4059989006669296
543,1.8218629101251052,1.8622474393114121,0.998858142750933,0.850519701417696,0.6481315825169256,0.6240292819833826,0.40112958176227653
544,1.82103045828729,1.8641418631658206,0.998858142750933,0.8352908747035264,0.6609950583173001,0.6240292819833826,0.4096632523456887
545,1.8217998531777897,1.8691662107090217,0.9783263750163493,0.8524467591027475,0.6496440545290286,0.6015685070292813,0.42041433690269847
546,1.8189612476760306,1.8702571205455862,0.9783263750163493,0.8580006703866351,0.6637633217135063,0.6015685070292813,0.4157011222189532
547,1.8137290445931016,1.870641555650736,0.9783263750163493,0.8501525930967362,0.6587912945038072,0.6015685070292813,0.38751142347021916
548,1.8137181424679518,1.873107584488137,0.9783263750163493,0.8453368192053705,0.6577439611791509,0.6015685070292813,0.4338583416782805
549,1.817526738667844,1.8646932495658155,0.9783263750163493,0.8424661343867281,0.6701714206090633,0.6015685070292813,0.4211871480130448
550,1.8153650268090862,1.8741845180275125,0.9867242222565447,0.8346316757995484,0.6540967728472338,0.6295365447255405,0.45501573257853956
551,1.8156893490837007,1.8639434618789579,0.9867242222565447,0.8537141466261278,0.6417928538043717,0.6295365447255405,0.39589720068420586
552,1.8185257292516153,1.8678528473040465,0.9867242222565447,0.8490805593223998,0.6372973416533401,0.6295365447255405,0.4013885785251633
553,1.8213605864673776,1.8692054022577085,0.9867242222565447,0.8385282624792942,0.661296654491635,0.6295365447255405,0.4343199570434122
554,1.8152376110925927,1.868860972757036,0.9867242222565447,0.8462129511372869,0.6066756726157142,0.6295365447255405,0.3943232680355956
555,1.8139092263931007,1.868585392586418,0.9796909133402656,0.833898417252795,0.6217041530557692,0.6380981034982403,0.42175959332933655
556,1.8103607560824375,1.8716800236755777,0.9796909133402656,0.8560542588133353,0.6389375019596901,0.6380981034982403,0.38240215652330334
557,1.8082758087889994,1.8666613109888754,0.9796909133402656,0.8628842432608141,0.6090232340393418,0.6380981034982403,0.4231859809057559
558,1.8093034672849737,1.8628116244979966,0.9796909133402656,0.8596112676475227,0.6262950520868555,0.6380981034982403,0.4004270447693943
559,1.8139238965300617,1.862850098588335,0.9796909133402656,0.8494690700225707,0.6408924268658371,0.6380981034982403,0.4576953948684028
560,1.8090089346532894,1.8624985922333461,0.9706508222366461,0.8367832455089933,0.6416919783254516,0.634791900129631,0.42068836854086167
561,1.8125274163814464,1.8646635522276442,0.9706508222366461,0.831567147121707,0.6194695383732558,0.634791900129631,0.40520727959851643
562,1.8108438499537607,1.8621553566443036,0.9706508222366461,0.860730645116982,0.6192193874669355,0.634791900129631,0.40352156735899125
563,1.8104795791636612,1.8641800251103717,0.9706508222366461,0.857171418011618,0.6373470855486358,0.634791900129631,0.41670175043477875
564,1.8109744094997413,1.8649887410876445,0.9706508222366461,0.8282784525418327,0.648609385228103,0.634791900129631,0.40682898422454333
565,1.8106258979578223,1.8646152589614817,0.9818902908945137,0.8415147723062111,0.6317090077656984,0.6584969531552398,0.4637347550175539
566,1.8142326070428023,1.867405806218046,0.9818902908945137,0.8378647061612019,0.6668279603044629,0.6584969531552398,0.4010134260970205
567,1.8175301242836206,1.860283603455462,0.9818902908945137,0.8423189215322866,0.6470618077939365,0.6584969531552398,0.39655350319908694
568,1.8118468483468135,1.8661714384069177,0.9818902908945137,0.8565094252325304,0.6239240681365587,0.6584969531552398,0.4325132763282408
569,1.8093050534233965,1.8654655535725615,0.9818902908945137,0.8508183159315188,0.6384284010513348,0.6584969531552398,0.42442176279545973
570,1.8047865306485118,1.860590516769974,0.9769782278885129,0.8349451261267524,0.6510514768993367,0.644428450514611,0.3974717484486908
571,1.8056128377636536,1.8598594710547904,0.9769782278885129,0.8333374399186103,0.6504165967469344,0.644428450514611,0.4175379129210658
572,1.8042516697566917,1.8617292908787835,0.9769782278885129,0.8580036577860812,0.6789259076300116,0.644428450514611,0.41305652424360617
573,1.80659718894554,1.865417542329264,0.9769782278885129,0.8437665477668057,0.6249341604109773,0.644428450514611,0.4383281767576025
574,1.807746561758456,1.8631485375228993,0.9769782278885129,0.8495133211015029,0.6149571674622437,0.644428450514611,0.43942660546037404
575,1.808703898115962,1.8646646889969036,0.9596922945058217,0.836478363485622,0.6308508787902705,0.6155914133976058,0.4420461506162187
576,1.8005157780253818,1.8696241834726464,0.9596922945058217,0.8558804943727639,0.6225147696149873,0.6155914133976058,0.4115335641632495
577,1.805462941018724,1.86667403029364,0.9596922945058217,0.8345149877591432,0.6320585872609474,0.6155914133976058,0.4140474292902613
578,1.8110812743298352,1.8665034265619789,0.9596922945058217,0.8448221867259139,0.6683855986564582,0.6155914133976058,0.4229547567599319
579,1.8101323417253365,1.8617150442678851,0.9596922945058217,0.8469071001904049,0.6699558429813091,0.6155914133976058,0.4277804453109658
580,1.8026858915379065,1.8614290774447058,0.9731364664368649,0.8434760749336911,0.6905775464542675,0.6352705104832213,0.4236645298560272
581,1.807758194443696,1.8611009047969018,0.9731364664368649,0.8597515419448627,0.6611566937066402,0.6352705104832213,0.39619992142733096
582,1.803257000830896,1.8641261409348533,0.9731364664368649,0.8573105428713323,0.6591330077992015,0.6352705104832213,0.3866898137017627
583,1.8092345915419128,1.8673683582114,0.9731364664368649,0.8449277891650981,0.6587264470160732,0.6352705104832213,0.41428189264625015
584,1.7985548284397508,1.8588158533673438,0.9731364664368649,0.8713701995798662,0.6271107209219036,0.6352705104832213,0.4361323812481521
585,1.8005485251741749,1.8563353985498527,0.9652652256833203,0.856993206328201,0.6626692672709789,0.6376885647216757,0.41795787855921007
586,1.8046861480469767,1.8571454357633312,0.9652652256833203,0.8519990831553138,0.6255300019838097,0.6376885647216757,0.4194576967791944
587,1.8028489339595557,1.8592251251114837,0.9652652256833203,0.846828511174063,0.6407258566485372,0.6376885647216757,0.400371228066986
588,1.803342046245359,1.8591482085365776,0.9652652256833203,0.8583770152347842,0.6640416721486686,0.6376885647216757,0.41124867416462596
589,1.7962105714945027,1.8574899821998145,0.9652652256833203,0.8506706537945217,0.6657018788123454,0.6376885647216757,0.3899909836314818
590,1.8035446288564119,1.8548620270019884,0.9760724187950063,0.8427326796915922,0.636827826204073,0.6335320597243119,0.4303423825293723
591,1.8067899834077927,1.8569021471785883,0.9760724187950063,0.8426878681100938,0.6622346763700948,0.6335320597243119,0.41567067099246563
592,1.7973169892126013,1.8583911081577633,0.9760724187950063,0.8451274299750104,0.6761742701236078,0.6335320597243119,0.41186715867350926
593,1.7991261696108325,1.8582823758227955,0.9760724187950063,0.854181450728711,0.6398662601434375,0.6335320597243119,0.425338613954822
594,1.7999871693281873,1.8613366372944409,0.9760724187950063,0.856647072170174,0.6532759414154294,0.6335320597243119,0.4037124941057131
595,1.8017813124595652,1.8557332012756071,0.9659858189701367,0.8530570634831556,0.6574190898384764,0.6276890546186714,0.4274987385623803
596,1.8048530579741953,1.8567451084852729,0.9659858189701367,0.8498939285356364,0.6310646165749709,0.6276890546186714,0.4246535317317989
597,1.7947380512297157,1.8544789753223982,0.9659858189701367,0.8379860091746589,0.6300261977792823,0.6276890546186714,0.4265679301277996
598,1.7985660877184593,1.8543454770892127,0.9659858189701367,0.8377232055596245,0.6332951510729076,0.6276890546186714,0.390943661601138
599,1.7925641185802887,1.859530939541542,0.9659858189701367,0.8366560563898977,0.6536057897361089,0.6276890546186714,0.4414866181485789
600,1.795294400494285,1.8517723473500387,0.9632898353335385,0.8400892937164759,0.6306800810016997,0.6067777552404872,0.4047626612640624
601,1.794851514653033,1.8500230237625148,0.9632898353335385,0.858787231652179,0.6411461142362131,0.6067777552404872,0.4135821368538738
602,1.793568856121556,1.8507523367649958,0.9632898353335385,0.8294424889602372,0.6554694920343959,0.6067777552404872,0.3944479146165072
603,1.792686103277441,1.8477874123709723,0.9632898353335385,0.8540253948652856,0.6419707418532409,0.6067777552404872,0.40643768325126894
604,1.7949791237276358,1.8606299397010135,0.9632898353335385,0.8404548941159016,0.6184145242824852,0.6067777552404872,0.3894013412711545
605,1.7932516767146522,1.8532998438395503,0.9733256063144478,0.8251092026425804,0.6309209055700746,0.6292611877882608,0.3948650388432666
606,1.7921976365357979,1.8586080259867053,0.9733256063144478,0.8511220945160294,0.641845696468972,0.6292611877882608,0.39340278710773446
607,1.7958668017510655,1.856596500364328,0.9733256063144478,0.8410081122235206,0.638978844665469,0.6292611877882608,0.4273962651682174
608,1.7896581433589358,1.8552314967268275,0.9733256063144478,0.8390594588977016,0.6563381619539215,0.6292611877882608,0.4236301936128418
609,1.7929711651501856,1.8581198045556766,0.9733256063144478,0.8493187138901679,0.6443054677546369,0.6292611877882608,0.4514744639471375
610,1.7938265059543692,1.8517048148309105,0.9441197971266864,0.8447855837008267,0.6650085095848288,0.6669190407425898,0.3931529347162299
611,1.7945282726300338,1.8523824762012269,0.9441197971266864,0.8556298185932327,0.6663273331528934,0.6669190407425898,0.4181652127741772
612,1.7831044947073835,1.8544252273371218,0.9441197971266864,0.8389172653389936,0.6429499304770847,0.6669190407425898,0.44557896950506104
613,1.7897952265907695,1.8581818835453079,0.9441197971266864,0.8544669792181945,0.6473589693397392,0.6669190407425898,0.43274833353644016
614,1.7841199336977454,1.8535618002215715,0.9441197971266864,0.8382421587974609,0.6387551900846901,0.6669190407425898,0.4447766561247042
615,1.786631240133762,1.8565785930359748,0.9612402173256256,0.8441804132006121,0.6667006020973316,0.652593565725829,0.4246714200245779
616,1.788621125396764,1.8475944471277836,0.9612402173256256,0.8440416329313525,0.6632427820571248,0.652593565725829,0.4150846741933062
617,1.7913919509919602,1.8519594339599712,0.9612402173256256,0.840412181925211,0.6583514359104643,0.652593565725829,0.4259634698523108
618,1.783268015348598,1.8569328937124685,0.9612402173256256,0.8473899515967114,0.6458246949925187,0.652593565725829,0.44886329957439597
619,1.7848823483569745,1.8562489763384817,0.9612402173256256,0.8537306895556964,0.68067827986097,0.652593565725829,0.4321177860775529
620,1.787084390715918,1.8629094431920885,0.9644601979657059,0.8466614637678842,0.6615006352730186,0.6374644145992421,0.43733204321464425
621,1.786548509375464,1.8505805600292997,0.9644601979657059,0.8408804943380839,0.6668914582860199,0.6374644145992421,0.4308243341666904
622,1.7824584191103119,1.8476792777357707,0.9644601979657059,0.8361178123875415,0.6355366045883208,0.6374644145992421,0.42552473655134654
623,1.7850836803349637,1.8488254725588356,0.9644601979657059,0.8693517008615206,0.6534959841520258,0.6374644145992421,0.4213877291465701
624,1.7877022650337504,1.8488743614407204,0.9644601979657059,0.8518369226506071,0.6289828071644171,0.6374644145992421,0.4022222530533395
625,1.7809584430536023,1.845240934183146,0.9570514555588325,0.8313639870270348,0.6218387546240396,0.649949668671606,0.38576599745550416
626,1.7811975751737976,1.8555662205718655,0.9570514555588325,0.8436738751068205,0.6375346870245362,0.649949668671606,0.41813477710722674
627,1.7846416337384006,1.851932931615992,0.9570514555588325,0.8381367816032043,0.6307962553580853,0.649949668671606,0.46327069740368376
628,1.7846107771206339,1.8464430057087928,0.9570514555588325,0.842593893395578,0.652186381001145,0.649949668671606,0.4164781420178324
629,1.7798795964773413,1.8446390500797207,0.9570514555588325,0.8354772482237761,0.6637568720877771,0.649949668671606,0.4263911299263441
630,1.7818104252504336,1.8454480800946071,0.9588588128738686,0.840848463476358,0.638673620147018,0.6384282979004177,0.44598044317337715
631,1.7847041812345255,1.8391779331223743,0.9588588128738686,0.825263697315274,0.6448286522980884,0.6384282979004177,0.42485103075186503
632,1.7854966372470416,1.841008966420901,0.9588588128738686,0.8203835198856053,0.6291340665883616,0.6384282979004177,0.39906682507376406
633,1.7806992449472843,1.8407269579012708,0.9588588128738686,0.8324070031561681,0.6472494518954004,0.6384282979004177,0.41366376992724085
634,1.7771796733173648,1.8416943139986495,0.9588588128738686,0.8274082537849463,0.6061760535711387,0.6384282979004177,0.4103987417245993
635,1.77881737016795,1.8419690093336478,0.9582332069396922,0.8409649228547609,0.6495746873893135,0.664798774530548,0.4462157964354204
636,1.778424671091912,1.839195591737922,0.9582332069396922,0.8540831979968235,0.6310070964765382,0.664798774530548,0.4464021228976866
637,1.7749209570700923,1.8369340288465539,0.9582332069396922,0.8219714914007139,0.6410917520330837,0.664798774530548,0.4437764441807288
638,1.77237250029239,1.8396930263261866,0.9582332069396922,0.8405083245274302,0.6474313983146837,0.664798774530548,0.41593732119497256
639,1.7764192472472726,1.8479275013245369,0.9582332069396922,0.8331080231010494,0.6174478918478917,0.664798774530548,0.4073173028335273
640,1.7741468424307838,1.8475417753335635,0.9548202589850879,0.8353451180944217,0.6339680732646445,0.6730760468995212,0.42927224799095676
641,1.7709005574864891,1.8484954941830254,0.9548202589850879,0.8475468026703068,0.63563866473288,0.6730760468995212,0.42299984233661236
642,1.7697200432638995,1.8430435395723808,0.9548202589850879,0.842192817125752,0.6147713362070044,0.6730760468995212,0.42211809668788136
643,1.7708011187325983,1.8447776257710902,0.9548202589850879,0.8332718053046455,0.6236620915551465,0.6730760468995212,0.41516153285690094
644,1.7683073230471698,1.839570405841189,0.9548202589850879,0.8529331042575486,0.6257336089745482,0.6730760468995212,0.4235583796642759
645,1.7662682409056676,1.8345743992749535,0.9472771332205261,0.8256176882419649,0.6239430134295915,0.6563933006505434,0.42526460368410646
646,1.7704893707678604,1.8423198746114247,0.9472771332205261,0.8429796311710585,0.6173169160757632,0.6563933006505434,0.42624343361189815
647,1.776866627003594,1.8369298229168045,0.9472771332205261,0.8460084764600627,0.6251565257235498,0.6563933006505434,0.39885774452356115
648,1.7712132872767805,1.8376721745844788,0.9472771332205261,0.8291122209878916,0.6444272044702872,0.6563933006505434,0.4121523758169139
649,1.7601871472501127,1.8342490476680373,0.9472771332205261,0.8344108191013251,0.6324722178793023,0.6563933006505434,0.416808412473901
650,1.7569196596336367,1.8317656320973945,0.9582178209092265,0.8360884181447314,0.6330769686715445,0.656324279997526,0.40938481812782634
651,1.7592751924147387,1.8350634098713505,0.9582178209092265,0.8499911548617518,0.61563674302917,0.656324279997526,0.41733044693321897
652,1.7667322484637396,1.8390328540439156,0.9582178209092265,0.8384177787701532,0.6209094590185746,0.656324279997526,0.43480417847049024
653,1.7617780861292527,1.833775617368287,0.9582178209092265,0.828205113033825,0.6026716395437618,0.656324279997526,0.43340325282807335
654,1.7629271762078615,1.8350400114624155,0.9582178209092265,0.8412439931745253,0.6361000021938938,0.656324279997526,0.40804832020355297
655,1.7597424708327196,1.8344798303575445,0.9464715996710893,0.8542961041915181,0.6293629400758798,0.6464436679668533,0.4117421265116709
656,1.7602494739924055,1.8361309633657728,0.9464715996710893,0.832708762179333,0.6389212481387373,0.6464436679668533,0.4342341422968053
657,1.7589325385783017,1.8340077082412671,0.9464715996710893,0.8352317651088907,0.6402429187839447,0.6464436679668533,0.4103975834543887
658,1.7583352876876304,1.8328700391414996,0.9464715996710893,0.822922846972271,0.6375739313086108,0.6464436679668533,0.40220455250112885
659,1.7543189312172935,1.8308124003282933,0.9464715996710893,0.8310292457877194,0.6279256212236696,0.6464436679668533,0.41262062315127557
660,1.7588763888327192,1.8303000919452614,0.9427564419531094,0.8357216200386899,0.6299665311945453,0.65548489260344,0.41318226860938956
661,1.7577458600986353,1.8357243095067,0.9427564419531094,0.8451447173189549,0.6501302994554805,0.65548489260344,0.4183095837233081
662,1.7519799867417136,1.8327639310744877,0.9427564419531094,0.8389953136568769,0.6369471449536375,0.65548489260344,0.4258021265510411
663,1.7514355375156534,1.828767669942685,0.9427564419531094,0.8332940679733741,0.6522343210976886,0.65548489260344,0.4109088898801646
664,1.7495410822344377,1.8220906089752784,0.9427564419531094,0.8453291565125634,0.608998414173541,0.65548489260344,0.41749960819701265
665,1.750884056817437,1.8328679072612886,0.9506457939161705,0.8351785107178222,0.6352715610133592,0.6154907297156256,0.4268132283397139
666,1.757844694959942,1.83089138180306,0.9506457939161705,0.8536221790159659,0.6199906432638778,0.6154907297156256,0.43115221472192355
667,1.7508981920314466,1.8273737921422857,0.9506457939161705,0.8451431094932302,0.60280615020192,0.6154907297156256,0.41890592301806656
668,1.7505085014432606,1.8277717996329523,0.9506457939161705,0.8397257991290594,0.6346422250063186,0.6154907297156256,0.4128293683278811
669,1.7436997418664628,1.8313813158438181,0.9506457939161705,0.8269582660837709,0.6176374952706898,0.6154907297156256,0.3870253495987519
670,1.744861175809544,1.8298598707379155,0.9681166352475127,0.8163069243118064,0.6278186111926999,0.6178445905944019,0.43959756155276497
671,1.741340286334744,1.8312165069688835,0.9681166352475127,0.8389357407824733,0.6179997590268912,0.6178445905944019,0.3962733032498493
672,1.7452479183991803,1.8291618338366349,0.9681166352475127,0.8314123138105077,0.6016688951067606,0.6178445905944019,0.4311574693753518
673,1.7399077239979999,1.8292758102074353,0.9681166352475127,0.830432755749875,0.6046748758114309,0.6178445905944019,0.42790926878628055
674,1.7472148074521057,1.831702329577719,0.9681166352475127,0.8384732850455683,0.6148245672709278,0.6178445905944019,0.39421507545326673
675,1.7437531454814894,1.8211183458810516,0.9431072307926931,0.8180121146598731,0.600580165664659,0.6077200514985057,0.41153806997567044
676,1.733965216671077,1.8213076927949703,0.9431072307926931,0.8297213143760704,0.5983419102335839,0.6077200514985057,0.415475524224163
677,1.7374659198461633,1.8245157472237332,0.9431072307926931,0.8088188118909534,0.6297254942655599,0.6077200514985057,0.4193798179171483
678,1.730793916227264,1.8255721165708225,0.9431072307926931,0.8341476726346574,0.6125703166798241,0.6077200514985057,0.41045481093601255
679,1.741817531436967,1.8290707327564537,0.9431072307926931,0.8359262202189041,0.5948384581593953,0.6077200514985057,0.42160954442849324
680,1.736909235858589,1.8228403668598325,0.9461982639180556,0.8229014350904988,0.5971702425185788,0.6121940074895533,0.40799432386042267
681,1.7344494280321565,1.8284448787035958,0.9461982639180556,0.8300998661659476,0.628717352438265,0.6121940074895533,0.428409754986222
682,1.7283628487590246,1.8258414877845899,0.9461982639180556,0.8445356776481043,0.5883992726689273,0.6121940074895533,0.40447836925139957
683,1.736321580884294,1.828032809272408,0.9461982639180556,0.8548743651023305,0.6180567729215397,0.6121940074895533,0.42342624501693427
684,1.7344948447547894,1.8220920525051483,0.9461982639180556,0.822877222862445,0.6204575480439869,0.6121940074895533,0.4268773224704026
685,1.73988602178262,1.8280803067315514,0.9076021264913827,0.8356144086148016,0.6282195833634663,0.6210400227748283,0.4057249561550972
686,1.737843094108475,1.8242089156984735,0.9076021264913827,0.8357081415324569,0.5950474555460105,0.6210400227748283,0.3785241457897449
687,1.7326355637170274,1.8264250985188242,0.9076021264913827,0.8443936274400664,0.6019370920889626,0.6210400227748283,0.41224067098185213
688,1.7315913545181176,1.8240524799266147,0.9076021264913827,0.8183537952453043,0.6061978537351953,0.6210400227748283,0.4080908919188589
689,1.7294267744641214,1.8191285660569356,0.9076021264913827,0.8380370688692496,0.5894203966032036,0.6210400227748283,0.4019844124350384
690,1.7349579744097543,1.81720440667586,0.9234333396302773,0.8235569897081243,0.6191542832300532,0.6006289903951615,0.4524722534863258
691,1.7288358396041552,1.8197445068522475,0.9234333396302773,0.8305061061151202,0.5982688059772807,0.6006289903951615,0.4256574070139982
692,1.723366837816648,1.8234623857169912,0.9234333396302773,0.830280752099297,0.609559081711234,0.6006289903951615,0.4403955939412362
693,1.7257764120628012,1.8255459589360452,0.9234333396302773,0.8419499823228533,0.6181267024056203,0.6006289903951615,0.42459164811194827
694,1.7209502821139302,1.8178056172008323,0.9234333396302773,0.8289774978381184,0.6110515773520906,0.6006289903951615,0.44213636141779533
695,1.7301849338568474,1.8152250313880134,0.9344164858349837,0.8277857720310176,0.6167310795866858,0.6337387435309194,0.4277057843814853
696,1.7314366384950133,1.8169772211021413,0.9344164858349837,0.8276374889458412,0.5929470134370631,0.6337387435309194,0.40866566201115495
697,1.7237539059336433,1.814664783986093,0.9344164858349837,0.8196118684951257,0.6198244248291214,0.6337387435309194,0.40719536436022763
698,1.7296714589281086,1.8160058214099646,0.9344164858349837,0.849086870446437,0.6237457975976379,0.6337387435309194,0.42619774911901287
699,1.7267361147685578,1.817598082500178,0.9344164858349837,0.8545735991347007,0.632021248530236,0.6337387435309194,0.4297754528606291
700,1.7287025951162507,1.807858744788351,0.9272548144722638,0.8345727290255566,0.6311656056869456,0.6347051327515099,0.44836868226035176
701,1.7265955000793234,1.8150034824215786,0.9272548144722638,0.8398582332583951,0.6374731326478569,0.6347051327515099,0.43597138875425934
702,1.7191811106393402,1.8161391896045018,0.9272548144722638,0.8183483843321295,0.637788681536567,0.6347051327515099,0.40431521284192096
703,1.7321074371646255,1.8226425669617732,0.9272548144722638,0.8303877446832768,0.6182182992762963,0.6347051327515099,0.43592211626280575
704,1.7249370812992235,1.819401148466246,0.9272548144722638,0.8229981238013357,0.6030089635600162,0.6347051327515099,0.42451346695569236
705,1.7314891951518359,1.8190177351178956,0.9147640910831268,0.8214588971974465,0.5991785876423881,0.624956033575347,0.4382249549962134
706,1.7291476334945586,1.8154985312995655,0.9147640910831268,0.8367345112278681,0.6263324048533163,0.624956033575347,0.41816286705383315
707,1.719628147231512,1.8219041763347983,0.9147640910831268,0.8423493956322261,0.6478814453743988,0.624956033575347,0.43570230443409863
708,1.7295798210941757,1.81584908363245,0.9147640910831268,0.8331873245557402,0.617024673140315,0.624956033575347,0.439573372893754
709,1.7264640545984702,1.8135330989730005,0.9147640910831268,0.8258335261939185,0.636868636607701,0.624956033575347,0.42438385350934105
710,1.724923066712455,1.8096538693609538,0.9309252142893923,0.8283096045317324,0.6149735721520171,0.6235997641787845,0.4204599737524639
711,1.7225779281306406,1.8033882768185505,0.9309252142893923,0.8332358610820454,0.6367758781880168,0.6235997641787845,0.420868883380736
712,1.719778938247675,1.8132279707613623,0.9309252142893923,0.8139716208502292,0.6120880048817811,0.6235997641787845,0.44115511785888895
713,1.7177974267969522,1.8073811180333759,0.9309252142893923,0.8310625268514832,0.6342007411528829,0.6235997641787845,0.4439382410139796
714,1.7193908248661023,1.812118679923795,0.9309252142893923,0.8087819473167432,0.6571350159975196,0.6235997641787845,0.44660015218359406
715,1.7138365943314118,1.8062337931819334,0.930641033592978,0.8281616037918259,0.6320889442615769,0.6225385927936478,0.4244691581810191
716,1.72763124806048,1.8022343448778484,0.930641033592978,0.8318645061677498,0.6381697026586504,0.6225385927936478,0.41578475155933164
717,1.720324745674765,1.8020086988513078,0.930641033592978,0.82023779224406,0.6246421991925255,0.6225385927936478,0.4192418992269181
718,1.7214896136364137,1.7989343584957973,0.930641033592978,0.819774147295758,0.6100770667931741,0.6225385927936478,0.40220888587007314
719,1.714790724688058,1.8013764134347894,0.930641033592978,0.818634164695954,0.6151136989904642,0.6225385927936478,0.3670109229485246
720,1.7176045270389788,1.792481094575225,0.9223155747575094,0.8413498757192963,0.6095508744040321,0.6267225712970501,0.44026704685907003
721,1.7174351211245376,1.7938423090572986,0.9223155747575094,0.8479618847415491,0.6300011684087011,0.6267225712970501,0.41452277943310134
722,1.7119976714174507,1.7956082003239793,0.9223155747575094,0.8224728716974778,0.6498958241673611,0.6267225712970501,0.39022099507447194
723,1.715967927450849,1.7904094468077139,0.9223155747575094,0.8255082825061456,0.6381060813083528,0.6267225712970501,0.40695516077161437
724,1.717399238293785,1.7970507146694374,0.9223155747575094,0.8229678199178646,0.6210750783027454,0.6267225712970501,0.4343407994869853
725,1.714620974125907,1.796909712648434,0.9252599808149018,0.8321303301596752,0.6374728454462553,0.6402550606401234,0.4215018831451184
726,1.71312550656276,1.7959016800598535,0.9252599808149018,0.8280640625656595,0.619220295432974,0.6402550606401234,0.4356697614868227
727,1.7143524614163974,1.8046221282320607,0.9252599808149018,0.8394983295464788,0.6344638970202869,0.6402550606401234,0.41031227435132295
728,1.7073996941101988,1.7901774482142379,0.9252599808149018,0.8200563047957417,0.6598737493376294,0.6402550606401234,0.4523669397069343
729,1.71584096137413,1.79531793053113,0.9252599808149018,0.8354563888302828,0.6582498872385507,0.6402550606401234,0.4228899037863965
730,1.7162867101428687,1.7951964098801918,0.9435759423042772,0.8346800147329676,0.6387150827789532,0.624330062178678,0.4291163471107593
731,1.7191114989686695,1.7882545269701238,0.9435759423042772,0.8257552113012068,0.6180862869524644,0.624330062178678,0.422947695194562
732,1.7155504728387458,1.7948133285189172,0.9435759423042772,0.8480180746458355,0.6330541295197583,0.624330062178678,0.4433480817001278
733,1.7130716440983054,1.787017600717923,0.9435759423042772,0.8324823891540194,0.6304255072843712,0.624330062178678,0.4211039321321526
734,1.7115785341304446,1.7861412270460653,0.9435759423042772,0.8411776070425563,0.611347550527128,0.624330062178678,0.3855333008631656
735,1.7159472799407598,1.7857728280825664,0.9486509138546182,0.8229626352733321,0.6391907975811475,0.6500984367507081,0.4098187407861885
736,1.7132735022850563,1.7840572146947973,0.9486509138546182,0.8340720405027819,0.6206093927839431,0.6500984367507081,0.43919873673921406
737,1.7090336791846699,1.7880425078588338,0.9486509138546182,0.8265940854479334,0.621570786389634,0.6500984367507081,0.41484524770746567
738,1.7060726903840797,1.7836256819948684,0.9486509138546182,0.8258888419998991,0.6143782685155657,0.6500984367507081,0.4115300300188457
739,1.7039390692078131,1.7932853347399034,0.9486509138546182,0.8038578063522255,0.6544735003909337,0.6500984367507081,0.4056892242237646
740,1.7129829348282488,1.7908874684922653,0.9100822352698308,0.8332741285420139,0.6564699192234233,0.6054215567439061,0.3967605737699219
741,1.7079110271757587,1.7911806417662643,0.9100822352698308,0.8168993699250888,0.6484626146261254,0.6054215567439061,0.4091203109199182
742,1.7082362895695589,1.7926710451362224,0.9100822352698308,0.8315770985340596,0.6510419759385933,0.6054215567439061,0.4252569898280347
743,1.7129803798626142,1.7869761942701385,0.9100822352698308,0.8290086856786612,0.6473901017075854,0.6054215567439061,0.43179663789712
744,1.7134597314699596,1.7887284446825982,0.9100822352698308,0.8299847307367728,0.640840584756891,0.6054215567439061,0.42985948912439564
745,1.714714502246157,1.788981775093843,0.909572073630428,0.8315715657742193,0.6299509842505708,0.6029839082098345,0.43793135834259633
746,1.716031292961714,1.7894574876600005,0.909572073630428,0.8126114993546187,0.6196572484103933,0.6029839082098345,0.40925962095476665
747,1.7066559793637484,1.7913057236113596,0.909572073630428,0.8364092917402315,0.6375291777434985,0.6029839082098345,0.3990149024193021
748,1.711261634793736,1.7798560226538087,0.909572073630428,0.8048517913672727,0.6334677781428142,0.6029839082098345,0.4108906025253547
749,1.7103164200292993,1.7830095685914416,0.909572073630428,0.8304736404933,0.6507008765595226,0.6029839082098345,0.40502588807402623
750,1.7096648808154131,1.779098193774342,0.9158182689058834,0.8479485203072614,0.6380091453305723,0.6263907615480708,0.43278338421067963
751,1.7091402706675307,1.7775523291874213,0.9158182689058834,0.8190868846435868,0.6291763954843497,0.6263907615480708,0.42711217440923765
752,1.7060053720116821,1.776349536016102,0.9158182689058834,0.8173168883371653,0.6358030817890781,0.6263907615480708,0.4564728718877429
753,1.710808679101254,1.7780425640256903,0.9158182689058834,0.839651206209933,0.650509537416166,0.6263907615480708,0.4294709065911593
754,1.705165756336378,1.7862840171942365,0.9158182689058834,0.823793241233348,0.6183834286391949,0.6263907615480708,0.4261699934640166
755,1.7046307886146832,1.778647049710661,0.9256614015705882,0.8129052969812544,0.6497288673242723,0.6157710988166782,0.4380351017156351
756,1.7012732633517507,1.7755923246020366,0.9256614015705882,0.8060607637260626,0.6534030365135239,0.6157710988166782,0.4185590835265911
757,1.6953280384849339,1.7813622821316737,0.9256614015705882,0.8237173785301026,0.6323101996807979,0.6157710988166782,0.4330557130908135
758,1.6940142371511366,1.776848446163318,0.9256614015705882,0.8098665584475052,0.6251988762922331,0.6157710988166782,0.40790439336482703
759,1.6996001952076343,1.7790907866974806,0.9256614015705882,0.8225027275628614,0.610607357948894,0.6157710988166782,0.4191314443845402
760,1.7118323286428896,1.7722190484127556,0.9109483483725165,0.8005062283577857,0.6108045082220255,0.6195574428571398,0.4207336589453702
761,1.699845603786495,1.7730237419179096,0.9109483483725165,0.8178541187965542,0.6324443167134071,0.6195574428571398,0.4146782580817821
762,1.6919618801858474,1.7763537140579506,0.9109483483725165,0.8262161649285236,0.6233385432737273,0.6195574428571398,0.427799502559747
763,1.7017223319658892,1.767392737031258,0.9109483483725165,0.8314497544934589,0.6490521041100965,0.6195574428571398,0.417412949887877
764,1.7031747363139682,1.7627169262366817,0.9109483483725165,0.8307738755991328,0.626057340865743,0.6195574428571398,0.42870404892986835
765,1.6992930089335707,1.7647702073832239,0.9004157455338078,0.8193963349470006,0.6312569104446577,0.6226687207912743,0.4032710540502932
766,1.6975142777637617,1.7612706720078442,0.9004157455338078,0.827964383219106,0.6239028953088057,0.6226687207912743,0.4182006222163893
767,1.6937833499420267,1.7657119243564363,0.9004157455338078,0.8345258028515135,0.6313633669374545,0.6226687207912743,0.4149297657536242
768,1.6934327924724655,1.7568839198748862,0.9004157455338078,0.8316991366591311,0.6159727840093482,0.6226687207912743,0.40578320307523275
769,1.6950077363709832,1.7662614865290538,0.9004157455338078,0.8129528456522679,0.6137548189233111,0.6226687207912743,0.4134483882918237
770,1.6884137548771636,1.7667553073860138,0.9084108263550534,0.8236551649835366,0.6257281713572167,0.6156376583787144,0.40834046950791325
771,1.7016706532586512,1.7633230048388282,0.9084108263550534,0.8289777756238772,0.6052769415093383,0.6156376583787144,0.4012799000208501
772,1.6959253719643557,1.7588884917437302,0.9084108263550534,0.8438037221359445,0.6180625412237986,0.6156376583787144,0.45485480797995326
773,1.6906857950107348,1.7659717918068667,0.9084108263550534,0.8166633312498188,0.6483625090402365,0.6156376583787144,0.4036875011900063
774,1.6984405623839824,1.7700317922537274,0.9084108263550534,0.8271859747679591,0.6570685771185674,0.6156376583787144,0.43348296509197815
775,1.6864853123543706,1.7633607810631342,0.8944503580091439,0.8285702467648508,0.630234352512294,0.5974659777173528,0.3972374227304345
776,1.6889046814399409,1.7666483423183048,0.8944503580091439,0.8229903146190911,0.6309843833031314,0.5974659777173528,0.4520616838832344
777,1.690817103421859,1.7635931585964713,0.8944503580091439,0.8257883936133367,0.6295781121104879,0.5974659777173528,0.4442567843128876
778,1.6869384474307267,1.765241455155788,0.8944503580091439,0.8345597167159753,0.6296018829896186,0.5974659777173528,0.3598053849733043
779,1.6871768064614567,1.7622136693480934,0.8944503580091439,0.8181153511085915,0.6237698444209995,0.5974659777173528,0.4039003520550053
780,1.6855040871353224,1.7643536530500339,0.8834600417273071,0.845912329664168,0.6457115097475092,0.6203015306711317,0.43626089250518074
781,1.6829024269783657,1.7573497143086876,0.8834600417273071,0.8169261303026047,0.6304693813337903,0.6203015306711317,0.4415671494110113
782,1.6830925963713683,1.768144140915338,0.8834600417273071,0.8224518854640757,0.6212415403334242,0.6203015306711317,0.38904025791607844
783,1.6886089196032124,1.7543835848962341,0.8834600417273071,0.819763533587575,0.6353524316801481,0.6203015306711317,0.4062960709253046
784,1.6870405956592343,1.7601789695326635,0.8834600417273071,0.8265793089167212,0.6153398872467912,0.6203015306711317,0.45333904392335067
785,1.6824766151767987,1.7593210831425998,0.9191845963005072,0.813015829810265,0.6217037286358102,0.596058880518058,0.4687601249127442
786,1.6822734178899275,1.7551984115601993,0.9191845963005072,0.8352429358877926,0.6272150881818144,0.596058880518058,0.4113998929269973
787,1.6814930053895887,1.7547751590929812,0.9191845963005072,0.8293706787781482,0.6321386358003527,0.596058880518058,0.4198115082869597
788,1.6771293134325371,1.7593498321042012,0.9191845963005072,0.8374271043498611,0.6479277383951411,0.596058880518058,0.4055970305970652
789,1.6679965982851659,1.751972491448931,0.9191845963005072,0.8157581392513719,0.6371611062857454,0.596058880518058,0.4248848051968075
790,1.6750679818528038,1.752381935645413,0.8924373660321695,0.8279476343848116,0.6507976222698135,0.6178002046311395,0.40950804186832024
791,1.6717150717692748,1.7523739048079694,0.8924373660321695,0.8339170009585193,0.6261597338518354,0.6178002046311395,0.3765920513050841
792,1.6711114136325742,1.757861636758971,0.8924373660321695,0.827508928987263,0.6350756176905163,0.6178002046311395,0.4222443894921192
793,1.6714023787062673,1.7570174373947318,0.8924373660321695,0.8236242811179075,0.6413344472609158,0.6178002046311395,0.44274002482566993
794,1.6709159458442997,1.7475348776286717,0.8924373660321695,0.8272345115305806,0.6287821210573208,0.6178002046311395,0.4242732002994467
795,1.678348268603395,1.755301223370163,0.9104142587891486,0.8386180649432242,0.6423182230575393,0.5910871383632494,0.4222386384624566
796,1.6666922147581478,1.7502455543621505,0.9104142587891486,0.831419892887076,0.622142461927796,0.5910871383632494,0.4294006398303808
797,1.675288034733979,1.7544482846565326,0.9104142587891486,0.8324891244972037,0.6372189393787113,0.5910871383632494,0.40846739276408195
798,1.6656230380486146,1.7462671722426988,0.9104142587891486,0.8161459165190799,0.6273662717925286,0.5910871383632494,0.42582189013373584
799,1.6651113178988246,1.7568032895746541,0.9104142587891486,0.8303864342848205,0.6834848045683262,0.5910871383632494,0.4173203605611126
800,1.6659224052501016,1.754936674945628,0.8958291592357737,0.8204909425760889,0.6507304848381257,0.6207536640043164,0.43972063834046105
801,1.66254844948077,1.7565346491488996,0.8958291592357737,0.8198133618562053,0.6237622673304516,0.6207536640043164,0.43707721513600295
802,1.6607929248798854,1.7426303351284231,0.8958291592357737,0.8369592592482448,0.6134038798348767,0.6207536640043164,0.410739958641985
803,1.6692975370953902,1.7555708235300655,0.8958291592357737,0.8283531997687976,0.6599549341537814,0.6207536640043164,0.40963772111354335
804,1.6661908973176578,1.7513090091565275,0.8958291592357737,0.8299550942775671,0.624296787270147,0.6207536640043164,0.3905897084513017
805,1.6648706640438347,1.7485065033131724,0.8983945044758407,0.8138310461673084,0.625335320531303,0.5962277965490146,0.42477373641831906
806,1.6633332045950944,1.7482217078327995,0.8983945044758407,0.8254784877457099,0.6555284634002475,0.5962277965490146,0.4103788904759493
807,1.6665683611333946,1.7456039611199872,0.8983945044758407,0.8236446909735832,0.653364520478339,0.5962277965490146,0.4487036445872383
808,1.6708925408131585,1.7361687588407226,0.8983945044758407,0.8270200965016479,0.6396382321285494,0.5962277965490146,0.4328800592422257
809,1.6725417006990977,1.746865863468437,0.8983945044758407,0.8300062190765707,0.6395507740822987,0.5962277965490146,0.39529632683425475
810,1.6650612566201257,1.7386165312163093,0.9147791378507363,0.8173336862512572,0.6339008889027364,0.6020652783292499,0.43954027368870785
811,1.662534487969252,1.7462121570404343,0.9147791378507363,0.8213817668310184,0.6701937977986461,0.6020652783292499,0.43764927804286236
812,1.6567119154525238,1.739320313963388,0.9147791378507363,0.8187648898737045,0.669042359341953,0.6020652783292499,0.42353555384466524
813,1.6752547112294254,1.743645007053336,0.9147791378507363,0.8239820986241407,0.6333346253864353,0.6020652783292499,0.40030924301838705
814,1.674113639089876,1.7381820664561993,0.9147791378507363,0.8358552187939164,0.6417666116641951,0.6020652783292499,0.42741573717396414
815,1.6677599307224096,1.7461310247478758,0.8949504222557023,0.8397200904693172,0.6256566354583284,0.5991230518268563,0.42526911927711614
816,1.6682907955716049,1.7382737552482186,0.8949504222557023,0.828053311489116,0.621229419254199,0.5991230518268563,0.4472428207510971
817,1.6656037970258541,1.7385934078041125,0.8949504222557023,0.822549288422505,0.6423743950051736,0.5991230518268563,0.4302796528199635
818,1.6690381303037733,1.7433610700422095,0.8949504222557023,0.811845691337509,0.6421948189887812,0.5991230518268563,0.45275754982019534
819,1.6697744404024828,1.738134148476921,0.8949504222557023,0.8286286713715283,0.6477069010455718,0.5991230518268563,0.4137499374289304
820,1.6706548475167904,1.7410220570822599,0.9047072068893189,0.8260597617171364,0.6167344399438439,0.633763273014436,0.43204198379362924
821,1.660418037622121,1.7394292177958186,0.9047072068893189,0.8267847065945645,0.6389166104034125,0.633763273014436,0.40811105173410844
822,1.6613873562831052,1.7405425854792949,0.9047072068893189,0.8266002820652065,0.6300900667902409,0.633763273014436,0.4110714771467239
823,1.6614442122017095,1.7366519669206681,0.9047072068893189,0.8317638844482048,0.6331529082144132,0.633763273014436,0.43031243891459425
824,1.6702018969512014,1.7366444259624414,0.9047072068893189,0.8219376820305162,0.6256132913574135,0.633763273014436,0.4120258360574862
825,1.6646293858171979,1.744349183344604,0.8852453392683796,0.817757313142238,0.6572608990668776,0.6350196208116679,0.4141831318164286
826,1.6599720500701824,1.7360099167787943,0.8852453392683796,0.8412211605595565,0.6336426942129854,0.6350196208116679,0.4234659319624985
827,1.6570746443900222,1.7327639248659472,0.8852453392683796,0.8511510308432215,0.6065251609563744,0.6350196208116679,0.4401225129052394
828,1.6625546518167496,1.7422404410431618,0.8852453392683796,0.8331900173376982,0.6265070766541878,0.6350196208116679,0.40648675018128777
829,1.6650936369863625,1.7389796419231585,0.8852453392683796,0.8304749692760747,0.6409273319019702,0.6350196208116679,0.42142440796672087
830,1.6579214290130264,1.730018462326813,0.9003940998909135,0.8384068346855191,0.6226740715598285,0.6108767858140873,0.37537211552439526
831,1.6643661717677993,1.7318514593204544,0.9003940998909135,0.8490345931277322,0.6142479396084726,0.6108767858140873,0.4100623231361303
832,1.6605184955173635,1.7238740985872871,0.9003940998909135,0.8304988222129205,0.6117967163679323,0.6108767858140873,0.4197774982433186
833,1.6592900222860614,1.7407229134288684,0.9003940998909135,0.8262171261059419,0.6200849758889402,0.6108767858140873,0.44250879119237063
834,1.6615294438872037,1.7272246338000907,0.9003940998909135,0.8248481176091085,0.6275767469042532,0.6108767858140873,0.4172450702986833
835,1.6588213583180587,1.731202285589832,0.9010827815236699,0.8411504452464567,0.631753300759671,0.606955586389757,0.4416242855361466
836,1.6565893478905518,1.7419117262467898,0.9010827815236699,0.8308915208453758,0.6312416565568715,0.606955586389757,0.4382510001994254
837,1.6546225346110126,1.7296250661968013,0.9010827815236699,0.8452013341690796,0.6443061084168036,0.606955586389757,0.44228046788286257
838,1.652367473508022,1.728361545256624,0.9010827815236699,0.83569542328905,0.6151408910848686,0.606955586389757,0.4304969815445781
839,1.6518451015237088,1.7269157424755384,0.9010827815236699,0.8413378194571379,0.6204460434964155,0.606955586389757,0.42499575084903
840,1.6510265302953702,1.7225548615896784,0.8996598523562844,0.829714808600847,0.6432410059227514,0.6065299308722002,0.4069978437253
841,1.6541094298638273,1.7220335313200918,0.8996598523562844,0.8258795751545902,0.6386467099117898,0.6065299308722002,0.3987569015534755
842,1.6544924224230373,1.7192629607756258,0.8996598523562844,0.8427789024876952,0.6107116706321751,0.6065299308722002,0.4091423424180274
843,1.6525322968614795,1.7294694070920373,0.8996598523562844,0.836614442753877,0.6156472688440733,0.6065299308722002,0.4492419276706733
844,1.6483277308206385,1.7255117913266713,0.8996598523562844,0.8230566640838292,0.6417606014765553,0.6065299308722002,0.37989340561500495
845,1.6491412080767258,1.7313784449884917,0.868147196091106,0.8430928610470294,0.6141961456002192,0.5817705385634797,0.4248732465456735
846,1.6540576226877395,1.7322858748799543,0.868147196091106,0.8521354166078994,0.6458885412043371,0.5817705385634797,0.4408023298180189
847,1.6526527132934237,1.7243178112693287,0.868147196091106,0.8162723802560177,0.6170770894221922,0.5817705385634797,0.44003941084602355
848,1.6473568856732612,1.7216824678023563,0.868147196091106,0.8388469404012573,0.6308815059906347,0.5817705385634797,0.43032582367798566
849,1.6489185185194293,1.7193979950831293,0.868147196091106,0.8181747524625853,0.6061728117626057,0.5817705385634797,0.4035631960955667
850,1.6442614153845807,1.7191042443859796,0.8741290874752112,0.8323038997363941,0.6095304262248932,0.6380285493158626,0.4061138844947426
851,1.6484389035034281,1.7239486683679026,0.8741290874752112,0.8294872720821447,0.636228812696757,0.6380285493158626,0.42208739314374843
852,1.6432373133024663,1.7179050971617085,0.8741290874752112,0.8447615083951807,0.6300482929684439,0.6380285493158626,0.41941498243476394
853,1.6412438772008309,1.7156326867178258,0.8741290874752112,0.827238811194726,0.6205496817967395,0.6380285493158626,0.43495615302474677
854,1.6476629735190405,1.715879103064815,0.8741290874752112,0.8256208123709259,0.6218723953180016,0.6380285493158626,0.4148981759480632
855,1.6380201906859804,1.7162141559601505,0.8815682778991625,0.8281652098110324,0.6280819719789685,0.605523181914127,0.43038510616376746
856,1.6510417835405193,1.714792113087276,0.8815682778991625,0.830983032012035,0.6384106062782333,0.605523181914127,0.4488133702040821
857,1.632505328753015,1.715783816878207,0.8815682778991625,0.8293561676291827,0.6091431477138489,0.605523181914127,0.4124092022154876
858,1.6372834521676904,1.7187396959683685,0.8815682778991625,0.8295648075417925,0.6245887790783118,0.605523181914127,0.4356449179755747
859,1.6334509378249893,1.7171406093669603,0.8815682778991625,0.8361503961396286,0.6263260918469673,0.605523181914127,0.38866561872559335
860,1.6336905198979856,1.7137771287069745,0.8743997308469595,0.8208112706520954,0.6278337279665607,0.5928623924089192,0.4112758227582144
861,1.6458222097560284,1.7147747153344088,0.8743997308469595,0.8088787845186474,0.6250446576712609,0.5928623924089192,0.42110770471784514
862,1.638700549697494,1.7141760939493977,0.8743997308469595,0.8271415107894867,0.627695853533912,0.5928623924089192,0.4051362244132888
863,1.6507896610534967,1.713029760738919,0.8743997308469595,0.8156572972178742,0.6453042759116068,0.5928623924089192,0.40397505169688463
864,1.6385181862985818,1.7185541498018013,0.8743997308469595,0.8221148963526288,0.6197883409981721,0.5928623924089192,0.41998024685913593
865,1.6487460555823366,1.7152924117375075,0.9000670528562621,0.8202006771594756,0.6453421405613601,0.6176153638692166,0.4752687108246938
866,1.6287694738402945,1.7150321880268802,0.9000670528562621,0.8224442900727564,0.6043661701704389,0.6176153638692166,0.43192750881571773
867,1.6382539256580193,1.707920519180934,0.9000670528562621,0.8309966799978934,0.6149324488880079,0.6176153638692166,0.4367619207734295
868,1.637185925827493,1.712760840626089,0.9000670528562621,0.8290515132428438,0.5981059162141726,0.6176153638692166,0.39383278704130614
869,1.6266715957191316,1.7220614660389544,0.9000670528562621,0.8101555487554739,0.6298516931474928,0.6176153638692166,0.43555737745067186
870,1.633450515320261,1.7102166854548218,0.881757488563867,0.8322275789447242,0.6095379044489585,0.5735719394021286,0.41803934536001075
871,1.6389047310125053,1.7078332453459968,0.881757488563867,0.8257669398982639,0.6494033866431224,0.5735719394021286,0.44346106374966776
872,1.6383545666907622,1.7091994680896967,0.881757488563867,0.8419963122794689,0.6235823295918499,0.5735719394021286,0.4312824581003404
873,1.6329842657690312,1.7052090448470998,0.881757488563867,0.816949854877036,0.6305435741899521,0.5735719394021286,0.4081908073851609
874,1.6333467836516133,1.7174754560940733,0.881757488563867,0.8139978959844061,0.6391971391258049,0.5735719394021286,0.3864943962492603
875,1.6309510152733653,1.70439774401403,0.8728865942162292,0.8120663984495885,0.6221913619921762,0.6160427043169313,0.4330467434145594
876,1.6242462704134444,1.7063029432516892,0.8728865942162292,0.8114652486380332,0.645304497767887,0.6160427043169313,0.39415788949404507
877,1.624367077731892,1.7229632210139698,0.8728865942162292,0.8433747826360269,0.6250963599299185,0.6160427043169313,0.44513075510866285
878,1.630046193166487,1.7014571906384932,0.8728865942162292,0.8146800908503347,0.6210113543061198,0.6160427043169313,0.3964908290085455
879,1.6389978639824665,1.7120503001079483,0.8728865942162292,0.8491147292228258,0.601874642466671,0.6160427043169313,0.3808402760312578
880,1.6303066438499796,1.7098752401817232,0.8817346102201171,0.8471001855205285,0.6370659817891988,0.6006813093084149,0.4202273209294022
881,1.625896286792344,1.7049721257335118,0.8817346102201171,0.8304512130101978,0.6317948772414423,0.6006813093084149,0.4343606582581766
882,1.6260442137339632,1.698340439483653,0.8817346102201171,0.8179143378878246,0.6222408148341196,0.6006813093084149,0.38633337381551625
883,1.626521957131747,1.693134083755678,0.8817346102201171,0.8168608175420125,0.6055043102118154,0.6006813093084149,0.4148858765704707
884,1.6210821667764028,1.7028646022938543,0.8817346102201171,0.8129592441586713,0.6233301494604764,0.6006813093084149,0.42045367887045226
885,1.6282531987786861,1.706913840336978,0.8776257953632363,0.8108739000006654,0.6061610274752283,0.6119631854692427,0.415321342876084
886,1.6229661083004299,1.7044226056209286,0.8776257953632363,0.8260059231295016,0.6270975596818948,0.6119631854692427,0.44021499335914827
887,1.624537655356752,1.7067177369372204,0.8776257953632363,0.8237973953745634,0.6157878104279344,0.6119631854692427,0.4114009055136789
888,1.6207765645453232,1.6953574610861848,0.8776257953632363,0.8102161678403879,0.633885392247437,0.6119631854692427,0.40268184516682226
889,1.6148977534053095,1.7005162160532912,0.8776257953632363,0.8144238729127538,0.6304782402386832,0.6119631854692427,0.3852906271527671
890,1.6153968878317668,1.697062152051866,0.8650535442235371,0.8149651043623798,0.6225778979922918,0.586180050734717,0.41132401396380386
891,1.622282124196093,1.695011668265236,0.8650535442235371,0.8283742366403926,0.6273293849187802,0.586180050734717,0.46698897758964664
892,1.6278765962723694,1.7088545419358572,0.8650535442235371,0.8188149085243677,0.6452140495622669,0.586180050734717,0.4429443228014299
893,1.6150460716211215,1.6964639336119256,0.8650535442235371,0.8390299829196403,0.6207208964060451,0.586180050734717,0.4510139397678964
894,1.6143184541964213,1.6982902426073396,0.8650535442235371,0.8091260820252091,0.6370954848752749,0.586180050734717,0.4224951747721004
895,1.6088477240791779,1.6993634350427542,0.8940900045443997,0.838035497336244,0.6278837020813847,0.5742044184265122,0.45419505619541856
896,1.62200234778414,1.6904721181712725,0.8940900045443997,0.8303626403803399,0.6432882102049552,0.5742044184265122,0.41886517967728654
897,1.6160450849469692,1.688390508897277,0.8940900045443997,0.8221797747849123,0.6287351116284847,0.5742044184265122,0.41915471375703117
898,1.6198995337700497,1.7011548430343915,0.8940900045443997,0.8241212860850347,0.6475475539176858,0.5742044184265122,0.4301119004678786
899,1.615408681204142,1.6984795149287653,0.8940900045443997,0.8315524969723416,0.6618296558433082,0.5742044184265122,0.43380251754727894
900,1.611642277827936,1.710154185482038,0.8684414264850882,0.8320345260586839,0.6330768385388292,0.5830434826881027,0.4575972741265717
901,1.6169026789447947,1.6975744766836973,0.8684414264850882,0.8300018397410867,0.6351025336220342,0.5830434826881027,0.4264707077831339
902,1.6165602966147468,1.7040508292186236,0.8684414264850882,0.8234051091195534,0.663290982944141,0.5830434826881027,0.42287267117336735
903,1.6149388795681006,1.7000084358256995,0.8684414264850882,0.8201738574203512,0.6349780683379278,0.5830434826881027,0.4217994208460457
904,1.6140774869765493,1.6971133305047168,0.8684414264850882,0.8335755923318563,0.6219772523720657,0.5830434826881027,0.4007686575163446
905,1.6154318540727166,1.6995523317302905,0.8973296151087071,0.8062490579066,0.6381701307708578,0.5818356454474303,0.4036764869940554
906,1.6079757227252385,1.6951340222179692,0.8973296151087071,0.8319942170953705,0.6452146486293562,0.5818356454474303,0.45534407087209966
907,1.6116958285938896,1.7000011563647122,0.8973296151087071,0.8217569768068982,0.6293000289717846,0.5818356454474303,0.4297689628884027
908,1.6111008485912786,1.69159789794461,0.8973296151087071,0.8112951517385831,0.6293941238820464,0.5818356454474303,0.4030449133289852
909,1.6248500647866262,1.691010318937388,0.8973296151087071,0.8251221026704276,0.6530238889239434,0.5818356454474303,0.43942737246879837
910,1.6080147196644023,1.6879936290994566,0.8810872916955395,0.8278905406564551,0.639431000294328,0.5819371535282951,0.4457290856888028
911,1.6143277097238649,1.689580818388337,0.8810872916955395,0.8172642160628645,0.6460944531943467,0.5819371535282951,0.4602665517450757
912,1.6066434607704467,1.6950885232102821,0.8810872916955395,0.83260258876572,0.6522514832035293,0.5819371535282951,0.4585930261136717
913,1.605966182503637,1.6920175251742315,0.8810872916955395,0.8252808694487008,0.6382400933181082,0.5819371535282951,0.4179291056335075
914,1.6143405862881197,1.6916259334134027,0.8810872916955395,0.8275033871734503,0.6634836074511286,0.5819371535282951,0.39625088023280564
915,1.5976031050318764,1.6920005609051891,0.8786479250791664,0.8245338934638085,0.6397606323244831,0.604722320712795,0.3860951896286743
916,1.5991902064514902,1.6960700912437514,0.8786479250791664,0.8193413798998035,0.6526526204746843,0.604722320712795,0.42561781000340565
917,1.5940863915870405,1.6919699653122287,0.8786479250791664,0.8277560213595051,0.6499981759628741,0.604722320712795,0.43266216881897346
918,1.6029261940892234,1.7060724613887033,0.8786479250791664,0.8104800053372431,0.6584167278480673,0.604722320712795,0.42264081135254217
919,1.6113504605601565,1.694860218042073,0.8786479250791664,0.8292343889413885,0.6494395751524631,0.604722320712795,0.39397645902617984
920,1.6045459168709155,1.6946128893628285,0.8528213021594904,0.8174589543447255,0.6579692802104642,0.5858162935383107,0.4075569275086711
921,1.5905828818026722,1.7028276745684203,0.8528213021594904,0.8119204018031099,0.6462833835462578,0.5858162935383107,0.4312206059570713
922,1.5886209600182848,1.6905579252388194,0.8528213021594904,0.8020133259645825,0.6528245953658498,0.5858162935383107,0.43488463002994615
923,1.5864546994071729,1.6843917325477253,0.8528213021594904,0.8074187593922599,0.6550309751240516,0.5858162935383107,0.41685198017689695
924,1.5912333703632782,1.6751134901050968,0.8528213021594904,0.8289909749336579,0.6393774096915096,0.5858162935383107,0.4519570855132109
925,1.5979261163529388,1.6856463379200548,0.8722638873492712,0.8140715829435647,0.6825395631089908,0.5701501132512097,0.44588333879705955
926,1.5953775194544901,1.6826619138848014,0.8722638873492712,0.8147171020588437,0.6463534300059692,0.5701501132512097,0.39410313625604365
927,1.5887697213631862,1.6911553269934718,0.8722638873492712,0.806955086171218,0.6422506499796818,0.5701501132512097,0.4131166447201007
928,1.5931842074108817,1.691487515885539,0.8722638873492712,0.8325489232749194,0.6556326941451325,0.5701501132512097,0.37940394111071807
929,1.587909028289171,1.6895183512722898,0.8722638873492712,0.8349813088566711,0.6511686504228948,0.5701501132512097,0.42965941576934596
930,1.5894118183901427,1.6877420615153385,0.8508597979894349,0.8329392118107188,0.6227155426663551,0.6261998524123414,0.42460137907385953
931,1.583728805640094,1.6844237295623556,0.8508597979894349,0.817206004384325,0.6733246497726526,0.6261998524123414,0.42444290772284554
932,1.5899586661010918,1.706493014538896,0.8508597979894349,0.816500757280588,0.6421923528458056,0.6261998524123414,0.435096105312355
933,1.582756604120351,1.6924559056272719,0.8508597979894349,0.7990840790842689,0.6512723643862969,0.6261998524123414,0.41265330745722506
934,1.581070653704133,1.6869400252486302,0.8508597979894349,0.8058507289245456,0.6462157570940138,0.6261998524123414,0.4196996713733335
935,1.5733100937068623,1.688762225130878,0.8624540190023439,0.801117643088217,0.6620045807114986,0.5777157958067216,0.4180941228453563
936,1.5903061022327072,1.6822013957903232,0.8624540190023439,0.8268924764607152,0.6503679232179944,0.5777157958067216,0.42078018142119156
937,1.5815388481197519,1.687147076374924,0.8624540190023439,0.8080757076848664,0.6761747294843824,0.5777157958067216,0.41717164044916105
938,1.599562732450464,1.6837310063215705,0.8624540190023439,0.8244145680531605,0.658509682184123,0.5777157958067216,0.43750356918665856
939,1.5844653939851718,1.6747172134975878,0.8624540190023439,0.8406944864271059,0.6531707644865121,0.5777157958067216,0.39958223651748237
940,1.5872369550981862,1.6860601238661175,0.8817947145918943,0.8099332101934829,0.6535168395400692,0.5953941666509166,0.40786548195020744
941,1.5824836914770888,1.6861196341052387,0.8817947145918943,0.8165420050718469,0.6614339560776507,0.5953941666509166,0.41285248427505283
942,1.5849429935565813,1.6898756766528678,0.8817947145918943,0.8289984522138268,0.6305429019816092,0.5953941666509166,0.41031885019413145
943,1.5759501117361117,1.679962684435333,0.8817947145918943,0.8249246736641638,0.6565934411678744,0.5953941666509166,0.44436007522054066
944,1.5867245038345925,1.6818406603343259,0.8817947145918943,0.8174821036366091,0.6545363475626097,0.5953941666509166,0.4149873521397933
945,1.5691527269645968,1.6786528190019627,0.8392001949820231,0.844099977460953,0.6459641104250404,0.6153993975992555,0.4148786297918263
946,1.58127742923882,1.6864969330871773,0.8392001949820231,0.8246246057519113,0.6562137736828741,0.6153993975992555,0.41751643888499834
947,1.579087288804255,1.6773449716541746,0.8392001949820231,0.8291931533556657,0.6605026699531767,0.6153993975992555,0.43259152349626195
948,1.5837154520872994,1.6858878388136507,0.8392001949820231,0.7992825381294723,0.6712886645970414,0.6153993975992555,0.43395609872097307
949,1.5843103065292108,1.6774325177712188,0.8392001949820231,0.8101831192291835,0.6510929448384886,0.6153993975992555,0.39010838676110693
950,1.5772763829840901,1.6806968540442822,0.8389090580778533,0.8134873998009564,0.6541856376224671,0.5982322562716145,0.4188062382382963
951,1.5765794790114274,1.6828804351917501,0.8389090580778533,0.8213830476149169,0.6482524901469288,0.5982322562716145,0.44777440054413664
952,1.5773295904707445,1.6842618793262942,0.8389090580778533,0.8244273229051684,0.6602586256050227,0.5982322562716145,0.40814474023961383
953,1.5636241608962598,1.6717616542346996,0.8389090580778533,0.8166186613675503,0.6401473010070483,0.5982322562716145,0.4176916616705513
954,1.5725646391855894,1.6810660731306428,0.8389090580778533,0.8225748068687779,0.6413612642775695,0.5982322562716145,0.3935734426641496
955,1.5658037787085202,1.6782975868649743,0.8606665198628688,0.8289659271847837,0.6485132897854169,0.5720645299948326,0.4333294456055288
956,1.5655737986683032,1.6830063235794614,0.8606665198628688,0.8085682426883478,0.6330185445238266,0.5720645299948326,0.4117646739926964
957,1.574370644009897,1.6812538362846152,0.8606665198628688,0.8219054898860292,0.6399407372021463,0.5720645299948326,0.44317595790033143
958,1.5735659164972224,1.6764404676563833,0.8606665198628688,0.8244058427666355,0.6406164720822192,0.5720645299948326,0.4265578543114886
959,1.5619981118188577,1.671215101516533,0.8606665198628688,0.8293043577406655,0.6397178111365822,0.5720645299948326,0.4156299916768983
960,1.5760984113682879,1.671814277224425,0.8617112581637676,0.8149950831963999,0.6172218153861312,0.5792758813125203,0.4440828296520457
961,1.5799335743516456,1.6654978750445726,0.8617112581637676,0.8207478069965641,0.6495121095799459,0.5792758813125203,0.4049983743736534
962,1.5656098338899664,1.6672853490601165,0.8617112581637676,0.8092763725559513,0.656510481111813,0.5792758813125203,0.4328078580768215
963,1.577584729384228,1.687493157162835,0.8617112581637676,0.8349096630230719,0.6367249657729845,0.5792758813125203,0.42708472389778457
964,1.571161185733056,1.6800715849376227,0.8617112581637676,0.8331310771161062,0.6522687263591601,0.5792758813125203,0.44190679695361834
965,1.567264936298785,1.6781025035130352,0.8580682094357582,0.827976079185539,0.640204576756676,0.6264606092506146,0.4048579986975081
966,1.5793677518884697,1.6761667279043269,0.8580682094357582,0.8184698029097941,0.6381280505491107,0.6264606092506146,0.4468544077705573
967,1.570691792825274,1.677579559494664,0.8580682094357582,0.8247423827012371,0.6359749045819908,0.6264606092506146,0.40050198052753005
968,1.5643127110223296,1.6649274809793062,0.8580682094357582,0.8216322449507975,0.6569650417973565,0.6264606092506146,0.4043379600937488
969,1.5617369306063118,1.6702599180148172,0.8580682094357582,0.8250020347630906,0.6419459317529344,0.6264606092506146,0.40857930091731776
970,1.5672419450329458,1.6647814958523486,0.8469526188613496,0.8134153828207425,0.6333174186035786,0.5767986770479689,0.41104259699895374
971,1.5555806296685748,1.664691936178201,0.8469526188613496,0.8275758112810743,0.6500852968491315,0.5767986770479689,0.41715859192256854
972,1.5654206669972632,1.6732178800714932,0.8469526188613496,0.8198127266489454,0.6403196599539296,0.5767986770479689,0.4165385677086948
973,1.5645375332709623,1.6623505401040726,0.8469526188613496,0.8141525248618149,0.6367777187803803,0.5767986770479689,0.4264001086367538
974,1.5746830231261717,1.6672254522233638,0.8469526188613496,0.8344906937529469,0.6485214216126789,0.5767986770479689,0.4101672134376826
975,1.5730037272294934,1.668321073974671,0.8551594737555783,0.8124970235541171,0.6549787721158904,0.5921401709524012,0.43296276491441127
976,1.5691775835793607,1.6684796398799904,0.8551594737555783,0.8049895686889994,0.6461261688391076,0.5921401709524012,0.4032468591529058
977,1.5651568547069026,1.6696913339026072,0.8551594737555783,0.8089916177040053,0.6380074749552158,0.5921401709524012,0.42455526950592704
978,1.561522570950016,1.6654947236575004,0.8551594737555783,0.847054516264455,0.627109417184379,0.5921401709524012,0.45863713100748105
979,1.554286069449919,1.6621413388490187,0.8551594737555783,0.824689167504348,0.6308248996671847,0.5921401709524012,0.41611106610963355
980,1.5577014513873921,1.6688766041819738,0.8538678793657507,0.8111248534170787,0.6350414660564185,0.5844482944124659,0.4231019208264142
981,1.5534996915261456,1.675297585501262,0.8538678793657507,0.8303369655675974,0.6371194275261631,0.5844482944124659,0.4288591727703682
982,1.5664479890894898,1.6758062886226337,0.8538678793657507,0.8248974443495045,0.6253416384476406,0.5844482944124659,0.4290849292343933
983,1.555316966924788,1.670640889244378,0.8538678793657507,0.8205892465505418,0.6368032949576121,0.5844482944124659,0.44801480380478165
984,1.5608550017146978,1.6694308181121524,0.8538678793657507,0.8222821342176148,0.6142785744628239,0.5844482944124659,0.4214046751826523
985,1.5694742118874787,1.6653346376630136,0.8502770985296542,0.8047607953515179,0.630076863358001,0.5798524397001552,0.4030832281345782
986,1.5524821885149802,1.6696501503945518,0.8502770985296542,0.8396137131524155,0.6686547977469067,0.5798524397001552,0.4294720376354577
987,1.5549999185831913,1.6613743672547463,0.8502770985296542,0.828610408886505,0.6558476472536556,0.5798524397001552,0.4205196587600286
988,1.5507447704209065,1.6768000877900158,0.8502770985296542,0.8194875660442175,0.65237506689847,0.5798524397001552,0.4144758341759794


==> images/mri/ald/std/00200_vals.txt <==
1.667440310120582581e-02,4.924860969185829163e-02


==> images/mri/ald/std/00400_vals.txt <==
1.630861125886440277e-02,5.180855095386505127e-02


==> images/mri/ald/std/00600_vals.txt <==
1.602216064929962158e-02,5.261146277189254761e-02


==> images/mri/ald/std/00800_vals.txt <==
1.543187443166971207e-02,5.105739086866378784e-02


==> images/mri/ald/std/01000_vals.txt <==
1.498006284236907959e-02,5.177566781640052795e-02


==> images/mri/data_vals.txt <==
-8.05,4.23


==> images/mri/daz/std/00200_vals.txt <==
2.112920954823493958e-02,5.847688019275665283e-02


==> images/mri/daz/std/00400_vals.txt <==
1.818419061601161957e-02,6.023661047220230103e-02


==> images/mri/daz/std/00600_vals.txt <==
1.541411597281694412e-02,6.118501722812652588e-02


==> images/mri/daz/std/00800_vals.txt <==
1.368817221373319626e-02,6.544229388236999512e-02


==> images/mri/daz/std/01000_vals.txt <==
1.203637290745973587e-02,6.156105548143386841e-02


==> images/mri/myula/std/00200_vals.txt <==
1.306669041514396667e-02,5.192476511001586914e-02


==> images/mri/myula/std/00400_vals.txt <==
1.268513221293687820e-02,5.677339807152748108e-02


==> images/mri/myula/std/00600_vals.txt <==
1.286409050226211548e-02,6.056600064039230347e-02


==> images/mri/myula/std/00800_vals.txt <==
1.217220909893512726e-02,6.017399951815605164e-02


==> images/mri/myula/std/01000_vals.txt <==
1.239190343767404556e-02,6.105187907814979553e-02


==> images/mri/naive_vals.txt <==
-0.05,0.87

==> images/mri/reference-rss_vals.txt <==
0,1


==> images/mri/ula/std/00200_vals.txt <==
1.510420348495244980e-02,4.925146698951721191e-02


==> images/mri/ula/std/00400_vals.txt <==
1.508890651166439056e-02,5.226917564868927002e-02


==> images/mri/ula/std/00600_vals.txt <==
1.464878860861063004e-02,5.286710709333419800e-02


==> images/mri/ula/std/00800_vals.txt <==
1.492814719676971436e-02,5.275183543562889099e-02


==> images/mri/ula/std/01000_vals.txt <==
1.473653875291347504e-02,5.460363253951072693e-02

